Mathematical formulation of a dynamical system with dry friction subjected to external forces

We consider the response of a one-dimensional system with friction. S.W. Shaw (Journal of Sound and Vibration, 1986) introduced the set up of different coefficients for the static and dynamic phases (also called stick and slip phases). He constructs a step by step solution, corresponding to an harmonic forcing. In this paper, we show that the theory of variational inequalities provides an elegant and synthetic approach to obtain the existence and uniqueness of the solution, avoiding the step by step construction. We then apply the theory to a real structure with real data and show that the model is quite accurate. In our case, the forcing motion comes from dilatation, due to temperature.

==> CASE-RHO-0/case1_d1.txt <==
2.58  6  0  -0.012054   -1.2054
2.59  6  -0.00205401  -0.0141984   -1.21443
2.6  5.99998  -0.00419836  -0.0164331   -1.22348
2.61  5.99994  -0.00643312  -0.0187584   -1.23253
2.62  5.99987  -0.0087584  -0.0211743   -1.24159
2.63  5.99979  -0.0111743  -0.0236808   -1.25065
2.64  5.99967  -0.0136808  -0.026278   -1.25972
2.65  5.99954  -0.016278  -0.0289659   -1.2688
2.66  5.99937  -0.0189659  -0.0317446   -1.27787
2.67  5.99918  -0.0217446  -0.0346142   -1.28695
2.68  5.99897  -0.0246142  -0.0375746   -1.29604
2.69  5.99872  -0.0275746  -0.0406258   -1.30512
2.7  5.99845  -0.0306258  -0.0437678   -1.3142
2.71  5.99814  -0.0337678  -0.0470007   -1.32329
2.72  5.9978  -0.0370007  -0.0503243   -1.33236
2.73  5.99743  -0.0403243  -0.0537387   -1.34144
2.74  5.99703  -0.0437387  -0.0572439   -1.35051
2.75  5.99659  -0.0472439  -0.0608397   -1.35958
2.76  5.99612  -0.0508397  -0.0645261   -1.36864
2.77  5.99561  -0.0545261  -0.0683031   -1.3777
2.78  5.99506  -0.0583031  -0.0721705   -1.38674
2.79  5.99448  -0.0621705  -0.0761283   -1.39578
2.8  5.99386  -0.0661283  -0.0801763   -1.40481
2.81  5.9932  -0.0701763  -0.0843146   -1.41382
2.82  5.9925  -0.0743146  -0.0885428   -1.42283
2.83  5.99175  -0.0785428  -0.092861   -1.43182
2.84  5.99097  -0.082861  -0.097269   -1.4408
2.85  5.99014  -0.087269  -0.101767   -1.44976
2.86  5.98927  -0.0917666  -0.106354   -1.45871
2.87  5.98835  -0.0963537  -0.11103   -1.46764
2.88  5.98739  -0.10103  -0.115796   -1.47655
2.89  5.98638  -0.105796  -0.12065   -1.48545
2.9  5.98532  -0.11065  -0.125593   -1.49432
2.91  5.98421  -0.115593  -0.130625   -1.50318
2.92  5.98306  -0.120625  -0.135745   -1.51201
2.93  5.98185  -0.125745  -0.140953   -1.52082
2.94  5.98059  -0.130953  -0.146249   -1.52961
2.95  5.97928  -0.136249  -0.151633   -1.53837
2.96  5.97792  -0.141633  -0.157104   -1.54711
2.97  5.9765  -0.147104  -0.162662   -1.55582
2.98  5.97503  -0.152662  -0.168307   -1.5645
2.99  5.97351  -0.158307  -0.174039   -1.57316
3  5.97192  -0.164039  -0.179857   -1.58179
3.01  5.97028  -0.169857  -0.185761   -1.59039
3.02  5.96858  -0.175761  -0.19175   -1.59895
3.03  5.96683  -0.18175  -0.197825   -1.60749
3.04  5.96501  -0.187825  -0.203985   -1.61599
3.05  5.96313  -0.193985  -0.21023   -1.62446
3.06  5.96119  -0.20023  -0.216559   -1.6329
3.07  5.95919  -0.206559  -0.222972   -1.6413
3.08  5.95712  -0.212972  -0.229468   -1.64966
3.09  5.95499  -0.219468  -0.236048   -1.65798
3.1  5.9528  -0.226048  -0.242711   -1.66627
3.11  5.95054  -0.232711  -0.249456   -1.67452
3.12  5.94821  -0.239456  -0.256283   -1.68273
3.13  5.94582  -0.246283  -0.263192   -1.6909
3.14  5.94335  -0.253192  -0.270182   -1.69902
3.15  5.94082  -0.260182  -0.277254   -1.70711
3.16  5.93822  -0.267254  -0.284405   -1.71515
3.17  5.93555  -0.274405  -0.291636   -1.72314
3.18  5.9328  -0.281636  -0.298947   -1.73109
3.19  5.92999  -0.288947  -0.306337   -1.739
3.2  5.9271  -0.296337  -0.313806   -1.74686
3.21  5.92413  -0.303806  -0.321353   -1.75467
3.22  5.9211  -0.311353  -0.328977   -1.76243
3.23  5.91798  -0.318977  -0.336678   -1.77014
3.24  5.91479  -0.326678  -0.344456   -1.7778
3.25  5.91153  -0.334456  -0.35231   -1.78541
3.26  5.90818  -0.34231  -0.36024   -1.79297
3.27  5.90476  -0.35024  -0.368245   -1.80048
3.28  5.90126  -0.358245  -0.376324   -1.80793
3.29  5.89767  -0.366324  -0.384477   -1.81533
3.3  5.89401  -0.374477  -0.392704   -1.82267
3.31  5.89026  -0.382704  -0.401004   -1.82995
3.32  5.88644  -0.391004  -0.409375   -1.83718
3.33  5.88253  -0.399375  -0.417819   -1.84435
3.34  5.87853  -0.407819  -0.426334   -1.85147
3.35  5.87446  -0.416334  -0.434919   -1.85852
3.36  5.87029  -0.424919  -0.443574   -1.86552
3.37  5.86604  -0.433574  -0.452298   -1.87245
3.38  5.86171  -0.442298  -0.461092   -1.87932
3.39  5.85728  -0.451092  -0.469953   -1.88613
3.4  5.85277  -0.459953  -0.478882   -1.89287
3.41  5.84817  -0.468882  -0.487877   -1.89956
3.42  5.84349  -0.477877  -0.496939   -1.90617
3.43  5.83871  -0.486939  -0.506066   -1.91273
3.44  5.83384  -0.496066  -0.515258   -1.91921
3.45  5.82888  -0.505258  -0.524515   -1.92563
3.46  5.82382  -0.514515  -0.533835   -1.93198
3.47  5.81868  -0.523835  -0.543217   -1.93827
3.48  5.81344  -0.533217  -0.552662   -1.94448
3.49  5.80811  -0.542662  -0.562168   -1.95063
3.5  5.80268  -0.552168  -0.571735   -1.9567
3.51  5.79716  -0.561735  -0.581362   -1.9627
3.52  5.79154  -0.571362  -0.591049   -1.96864
3.53  5.78583  -0.581049  -0.600794   -1.97449
3.54  5.78002  -0.590794  -0.610596   -1.98028
3.55  5.77411  -0.600596  -0.620456   -1.98599
3.56  5.7681  -0.610456  -0.630373   -1.99163
3.57  5.762  -0.620373  -0.640345   -1.9972
3.58  5.7558  -0.630345  -0.650371   -2.00268
3.59  5.74949  -0.640371  -0.660452   -2.00809
3.6  5.74309  -0.650452  -0.670587   -2.01343
3.61  5.73658  -0.660587  -0.680774   -2.01869
3.62  5.72998  -0.670774  -0.691012   -2.02386
3.63  5.72327  -0.681012  -0.701302   -2.02897
3.64  5.71646  -0.691302  -0.711642   -2.03399
3.65  5.70955  -0.701642  -0.722031   -2.03893
3.66  5.70253  -0.712031  -0.732469   -2.04379
3.67  5.69541  -0.722469  -0.742955   -2.04857
3.68  5.68819  -0.732955  -0.753487   -2.05327
3.69  5.68086  -0.743487  -0.764066   -2.05788
3.7  5.67342  -0.754066  -0.77469   -2.06241
3.71  5.66588  -0.76469  -0.785359   -2.06686
3.72  5.65823  -0.775359  -0.796071   -2.07123
3.73  5.65048  -0.786071  -0.806826   -2.07551
3.74  5.64262  -0.796826  -0.817623   -2.07971
3.75  5.63465  -0.807623  -0.828462   -2.08382
3.76  5.62658  -0.818462  -0.83934   -2.08785
3.77  5.61839  -0.82934  -0.850258   -2.09179
3.78  5.6101  -0.840258  -0.861214   -2.09564
3.79  5.60169  -0.851214  -0.872208   -2.09941
3.8  5.59318  -0.862208  -0.883239   -2.10308
3.81  5.58456  -0.873239  -0.894306   -2.10667
3.82  5.57583  -0.884306  -0.905408   -2.11018
3.83  5.56699  -0.895408  -0.916544   -2.11359
3.84  5.55803  -0.906544  -0.927713   -2.11691
3.85  5.54897  -0.917713  -0.938914   -2.12014
3.86  5.53979  -0.928914  -0.950147   -2.12329
3.87  5.5305  -0.940147  -0.96141   -2.12634
3.88  5.5211  -0.95141  -0.972703   -2.1293
3.89  5.51158  -0.962703  -0.984025   -2.13217
3.9  5.50196  -0.974025  -0.995375   -2.13495
3.91  5.49222  -0.985375  -1.00675   -2.13763
3.92  5.48236  -0.996751  -1.01815   -2.14023
3.93  5.4724  -1.00815  -1.02958   -2.14273
3.94  5.46231  -1.01958  -1.04103   -2.14514
3.95  5.45212  -1.03103  -1.05251   -2.14745
3.96  5.44181  -1.04251  -1.064   -2.14967
3.97  5.43138  -1.054  -1.07552   -2.15179
3.98  5.42084  -1.06552  -1.08706   -2.15383
3.99  5.41019  -1.07706  -1.09862   -2.15576
4  5.39942  -1.08862  -1.11019   -2.1576
4.01  5.38853  -1.10019  -1.12179   -2.15935
4.02  5.37753  -1.11179  -1.1334   -2.161
4.03  5.36641  -1.1234  -1.14502   -2.16255
4.04  5.35518  -1.13502  -1.15666   -2.16401
4.05  5.34383  -1.14666  -1.16832   -2.16537
4.06  5.33236  -1.15832  -1.17998   -2.16664
4.07  5.32078  -1.16998  -1.19166   -2.16781
4.08  5.30908  -1.18166  -1.20335   -2.16888
4.09  5.29726  -1.19335  -1.21505   -2.16986
4.1  5.28533  -1.20505  -1.22675   -2.17073
4.11  5.27328  -1.21675  -1.23847   -2.17151
4.12  5.26111  -1.22847  -1.25019   -2.1722
4.13  5.24882  -1.24019  -1.26192   -2.17278
4.14  5.23642  -1.25192  -1.27365   -2.17327
4.15  5.2239  -1.26365  -1.28539   -2.17365
4.16  5.21127  -1.27539  -1.29713   -2.17394
4.17  5.19851  -1.28713  -1.30887   -2.17414
4.18  5.18564  -1.29887  -1.32061   -2.17423
4.19  5.17265  -1.31061  -1.33235   -2.17422
4.2  5.15955  -1.32235  -1.3441   -2.17412
4.21  5.14632  -1.3341  -1.35583   -2.17392
4.22  5.13298  -1.34583  -1.36757   -2.17362
4.23  5.11952  -1.35757  -1.3793   -2.17322
4.24  5.10595  -1.3693  -1.39103   -2.17272
4.25  5.09225  -1.38103  -1.40275   -2.17212
4.26  5.07844  -1.39275  -1.41447   -2.17142
4.27  5.06452  -1.40447  -1.42617   -2.17062
4.28  5.05047  -1.41617  -1.43787   -2.16973
4.29  5.03631  -1.42787  -1.44956   -2.16873
4.3  5.02203  -1.43956  -1.46123   -2.16764
4.31  5.00764  -1.45123  -1.4729   -2.16645
4.32  4.99312  -1.4629  -1.48455   -2.16515
4.33  4.9785  -1.47455  -1.49619   -2.16376
4.34  4.96375  -1.48619  -1.50781   -2.16227
4.35  4.94889  -1.49781  -1.51942   -2.16068
4.36  4.93391  -1.50942  -1.53101   -2.159
4.37  4.91882  -1.52101  -1.54258   -2.15721
4.38  4.90361  -1.53258  -1.55413   -2.15533
4.39  4.88828  -1.54413  -1.56566   -2.15334
4.4  4.87284  -1.55566  -1.57718   -2.15126
4.41  4.85728  -1.56718  -1.58867   -2.14908
4.42  4.84161  -1.57867  -1.60014   -2.1468
4.43  4.82582  -1.59014  -1.61158   -2.14443
4.44  4.80992  -1.60158  -1.623   -2.14195
4.45  4.79391  -1.613  -1.63439   -2.13938
4.46  4.77778  -1.62439  -1.64576   -2.13671
4.47  4.76153  -1.63576  -1.6571   -2.13394
4.48  4.74517  -1.6471  -1.66841   -2.13108
4.49  4.7287  -1.65841  -1.67969   -2.12812
4.5  4.71212  -1.66969  -1.69094   -2.12506
4.51  4.69542  -1.68094  -1.70216   -2.12191
4.52  4.67861  -1.69216  -1.71335   -2.11865
4.53  4.66169  -1.70335  -1.7245   -2.11531
4.54  4.64466  -1.7145  -1.73562   -2.11186
4.55  4.62751  -1.72562  -1.7467   -2.10832
4.56  4.61026  -1.7367  -1.75775   -2.10469
4.57  4.59289  -1.74775  -1.76876   -2.10096
4.58  4.57541  -1.75876  -1.77973   -2.09714
4.59  4.55782  -1.76973  -1.79066   -2.09322
4.6  4.54013  -1.78066  -1.80156   -2.0892
4.61  4.52232  -1.79156  -1.81241   -2.0851
4.62  4.50441  -1.80241  -1.82322   -2.08089
4.63  4.48638  -1.81322  -1.83398   -2.0766
4.64  4.46825  -1.82398  -1.8447   -2.07221
4.65  4.45001  -1.8347  -1.85538   -2.06773
4.66  4.43166  -1.84538  -1.86601   -2.06316
4.67  4.41321  -1.85601  -1.8766   -2.05849
4.68  4.39465  -1.8666  -1.88713   -2.05374
4.69  4.37598  -1.87713  -1.89762   -2.04889
4.7  4.35721  -1.88762  -1.90806   -2.04395
4.71  4.33833  -1.89806  -1.91845   -2.03892
4.72  4.31935  -1.90845  -1.92879   -2.0338
4.73  4.30027  -1.91879  -1.93908   -2.0286
4.74  4.28108  -1.92908  -1.94931   -2.0233
4.75  4.26179  -1.93931  -1.95949   -2.01791
4.76  4.2424  -1.94949  -1.96961   -2.01244
4.77  4.2229  -1.95961  -1.97968   -2.00688
4.78  4.20331  -1.96968  -1.98969   -2.00123
4.79  4.18361  -1.97969  -1.99965   -1.99549
4.8  4.16381  -1.98965  -2.00955   -1.98967
4.81  4.14392  -1.99955  -2.01938   -1.98376
4.82  4.12392  -2.00938  -2.02916   -1.97776
4.83  4.10383  -2.01916  -2.03888   -1.97168
4.84  4.08364  -2.02888  -2.04853   -1.96552
4.85  4.06335  -2.03853  -2.05813   -1.95927
4.86  4.04296  -2.04813  -2.06765   -1.95294
4.87  4.02248  -2.05765  -2.07712   -1.94653
4.88  4.0019  -2.06712  -2.08652   -1.94003
4.89  3.98123  -2.07652  -2.09585   -1.93345
4.9  3.96047  -2.08585  -2.10512   -1.92679
4.91  3.93961  -2.09512  -2.11432   -1.92005
4.92  3.91866  -2.10432  -2.12346   -1.91323
4.93  3.89761  -2.11346  -2.13252   -1.90633
4.94  3.87648  -2.12252  -2.14151   -1.89935
4.95  3.85525  -2.13151  -2.15044   -1.8923
4.96  3.83394  -2.14044  -2.15929   -1.88516
4.97  3.81253  -2.14929  -2.16807   -1.87795
4.98  3.79104  -2.15807  -2.17677   -1.87066
4.99  3.76946  -2.16677  -2.18541   -1.8633
5  3.74779  -2.17541  -2.19396   -1.85586
5.01  3.72604  -2.18396  -2.20245   -1.84835
5.02  3.7042  -2.19245  -2.21086   -1.84076
5.03  3.68228  -2.20086  -2.21919   -1.8331
5.04  3.66027  -2.20919  -2.22744   -1.82537
5.05  3.63818  -2.21744  -2.23562   -1.81756
5.06  3.616  -2.22562  -2.24371   -1.80968
5.07  3.59374  -2.23371  -2.25173   -1.80174
5.08  3.57141  -2.24173  -2.25967   -1.79372
5.09  3.54899  -2.24967  -2.26752   -1.78564
5.1  3.52649  -2.25752  -2.2753   -1.77748
5.11  3.50392  -2.2653  -2.28299   -1.76926
5.12  3.48127  -2.27299  -2.2906   -1.76097
5.13  3.45854  -2.2806  -2.29813   -1.75262
5.14  3.43573  -2.28813  -2.30557   -1.7442
5.15  3.41285  -2.29557  -2.31293   -1.73572
5.16  3.38989  -2.30293  -2.3202   -1.72717
5.17  3.36686  -2.3102  -2.32738   -1.71856
5.18  3.34376  -2.31738  -2.33448   -1.70988
5.19  3.32059  -2.32448  -2.34149   -1.70115
5.2  3.29734  -2.33149  -2.34842   -1.69235
5.21  3.27403  -2.33842  -2.35525   -1.68349
5.22  3.25064  -2.34525  -2.362   -1.67458
5.23  3.22719  -2.352  -2.36865   -1.6656
5.24  3.20367  -2.35865  -2.37522   -1.65657
5.25  3.18008  -2.36522  -2.38169   -1.64748
5.26  3.15643  -2.37169  -2.38808   -1.63834
5.27  3.13272  -2.37808  -2.39437   -1.62914
5.28  3.10893  -2.38437  -2.40057   -1.61988
5.29  3.08509  -2.39057  -2.40667   -1.61057
5.3  3.06118  -2.39667  -2.41269   -1.60121
5.31  3.03722  -2.40269  -2.4186   -1.5918
5.32  3.01319  -2.4086  -2.42443   -1.58233
5.33  2.98911  -2.41443  -2.43016   -1.57282
5.34  2.96496  -2.42016  -2.43579   -1.56326
5.35  2.94076  -2.42579  -2.44132   -1.55364
5.36  2.9165  -2.43132  -2.44676   -1.54398
5.37  2.89219  -2.43676  -2.45211   -1.53428
5.38  2.86782  -2.44211  -2.45735   -1.52453
5.39  2.8434  -2.44735  -2.4625   -1.51473
5.4  2.81893  -2.4525  -2.46755   -1.50489
5.41  2.7944  -2.45755  -2.4725   -1.495
5.42  2.76983  -2.4625  -2.47735   -1.48507
5.43  2.7452  -2.46735  -2.4821   -1.4751
5.44  2.72053  -2.4721  -2.48675   -1.4651
5.45  2.69581  -2.47675  -2.4913   -1.45505
5.46  2.67104  -2.4813  -2.49575   -1.44496
5.47  2.64623  -2.48575  -2.5001   -1.43483
5.48  2.62137  -2.4901  -2.50435   -1.42467
5.49  2.59647  -2.49435  -2.50849   -1.41447
5.5  2.57152  -2.49849  -2.51253   -1.40424
5.51  2.54654  -2.50253  -2.51647   -1.39397
5.52  2.52151  -2.50647  -2.52031   -1.38367
5.53  2.49645  -2.51031  -2.52404   -1.37333
5.54  2.47135  -2.51404  -2.52767   -1.36297
5.55  2.44621  -2.51767  -2.5312   -1.35258
5.56  2.42103  -2.5212  -2.53462   -1.34215
5.57  2.39582  -2.52462  -2.53794   -1.3317
5.58  2.37057  -2.52794  -2.54115   -1.32122
5.59  2.34529  -2.53115  -2.54426   -1.31071
5.6  2.31998  -2.53426  -2.54726   -1.30018
5.61  2.29464  -2.53726  -2.55015   -1.28962
5.62  2.26926  -2.54015  -2.55294   -1.27904
5.63  2.24386  -2.54294  -2.55563   -1.26843
5.64  2.21843  -2.54563  -2.55821   -1.25781
5.65  2.19298  -2.54821  -2.56068   -1.24716
5.66  2.16749  -2.55068  -2.56304   -1.23649
5.67  2.14199  -2.55304  -2.5653   -1.22581
5.68  2.11646  -2.5553  -2.56745   -1.2151
5.69  2.0909  -2.55745  -2.5695   -1.20438
5.7  2.06533  -2.5595  -2.57143   -1.19365
5.71  2.03974  -2.56143  -2.57326   -1.1829
5.72  2.01412  -2.56326  -2.57498   -1.17213
5.73  1.98849  -2.56498  -2.5766   -1.16135
5.74  1.96284  -2.5666  -2.5781   -1.15056
5.75  1.93717  -2.5681  -2.5795   -1.13976
5.76  1.91149  -2.5695  -2.58079   -1.12895
5.77  1.8858  -2.57079  -2.58197   -1.11813
5.78  1.86009  -2.57197  -2.58304   -1.1073
5.79  1.83437  -2.57304  -2.58401   -1.09646
5.8  1.80864  -2.57401  -2.58486   -1.08562
5.81  1.7829  -2.57486  -2.58561   -1.07477
5.82  1.75715  -2.57561  -2.58625   -1.06392
5.83  1.73139  -2.57625  -2.58678   -1.05307
5.84  1.70563  -2.57678  -2.5872   -1.04221
5.85  1.67986  -2.5772  -2.58752   -1.03135
5.86  1.65409  -2.57752  -2.58772   -1.0205
5.87  1.62832  -2.57772  -2.58782   -1.00964
5.88  1.60254  -2.57782  -2.58781   -0.998784
5.89  1.57676  -2.57781  -2.58769   -0.987932
5.9  1.55098  -2.57769  -2.58746   -0.977083
5.91  1.52521  -2.57746  -2.58712   -0.966239
5.92  1.49943  -2.57712  -2.58667   -0.955401
5.93  1.47366  -2.57667  -2.58612   -0.94457
5.94  1.44789  -2.57612  -2.58546   -0.933746
5.95  1.42213  -2.57546  -2.58469   -0.922931
5.96  1.39638  -2.57469  -2.58381   -0.912126
5.97  1.37063  -2.57381  -2.58282   -0.901332
5.98  1.34489  -2.57282  -2.58173   -0.89055
5.99  1.31916  -2.57173  -2.58052   -0.87978
6  1.29345  -2.57052  -2.57921   -0.869023
6.01  1.26774  -2.56921  -2.5778   -0.858282
6.02  1.24205  -2.5678  -2.57627   -0.847556
6.03  1.21637  -2.56627  -2.57464   -0.836847
6.04  1.19071  -2.56464  -2.5729   -0.826155
6.05  1.16506  -2.5629  -2.57106   -0.815482
6.06  1.13943  -2.56106  -2.56911   -0.804829
6.07  1.11382  -2.55911  -2.56705   -0.794196
6.08  1.08823  -2.55705  -2.56488   -0.783585
6.09  1.06266  -2.55488  -2.56261   -0.772996
6.1  1.03711  -2.55261  -2.56024   -0.76243
6.11  1.01159  -2.55024  -2.55776   -0.751889
6.12  0.986084  -2.54776  -2.55517   -0.741374
6.13  0.960606  -2.54517  -2.55248   -0.730884
6.14  0.935154  -2.54248  -2.54968   -0.720422
6.15  0.90973  -2.53968  -2.54678   -0.709989
6.16  0.884333  -2.53678  -2.54378   -0.699584
6.17  0.858965  -2.53378  -2.54067   -0.68921
6.18  0.833627  -2.53067  -2.53746   -0.678866
6.19  0.80832  -2.52746  -2.53415   -0.668555
6.2  0.783046  -2.52415  -2.53073   -0.658277
6.21  0.757804  -2.52073  -2.52721   -0.648033
6.22  0.732597  -2.51721  -2.52359   -0.637823
6.23  0.707425  -2.51359  -2.51986   -0.627649
6.24  0.682289  -2.50986  -2.51604   -0.617512
6.25  0.65719  -2.50604  -2.51211   -0.607413
6.26  0.63213  -2.50211  -2.50809   -0.597352
6.27  0.607109  -2.49809  -2.50396   -0.587331
6.28  0.582128  -2.49396  -2.49973   -0.57735
6.29  0.557188  -2.48973  -2.49541   -0.567411
6.3  0.532291  -2.48541  -2.49098   -0.557513
6.31  0.507437  -2.48098  -2.48646   -0.547659
6.32  0.482627  -2.47646  -2.48184   -0.537849
6.33  0.457863  -2.47184  -2.47712   -0.528083
6.34  0.433144  -2.46712  -2.4723   -0.518363
6.35  0.408473  -2.4623  -2.46739   -0.50869
6.36  0.38385  -2.45739  -2.46238   -0.499065
6.37  0.359276  -2.45238  -2.45727   -0.489488
6.38  0.334752  -2.44727  -2.45207   -0.47996
6.39  0.31028  -2.44207  -2.44678   -0.470483
6.4  0.285859  -2.43678  -2.44139   -0.461056
6.41  0.261491  -2.43139  -2.43591   -0.451681
6.42  0.237177  -2.42591  -2.43033   -0.442359
6.43  0.212918  -2.42033  -2.42466   -0.433091
6.44  0.188715  -2.41466  -2.4189   -0.423877
6.45  0.164568  -2.4089  -2.41305   -0.414718
6.46  0.140479  -2.40305  -2.4071   -0.405615
6.47  0.116449  -2.3971  -2.40107   -0.396569
6.48  0.0924778  -2.39107  -2.39494   -0.387581
6.49  0.0685671  -2.38494  -2.38873   -0.378651
6.5  0.0447176  -2.37873  -2.38243   -0.36978
6.51  0.0209303  -2.37243  -2.37604   -0.36097
6.52  -0.00279396  -2.36604  -2.36956   -0.352221
6.53  -0.0264543  -2.35956  -2.363   -0.343533
6.54  -0.0500499  -2.353  -2.35634   -0.334907
6.55  -0.0735799  -2.34634  -2.34961   -0.326345
6.56  -0.0970434  -2.33961  -2.34279   -0.317847
6.57  -0.120439  -2.33279  -2.33588   -0.309414
6.58  -0.143767  -2.32588  -2.32889   -0.301046
6.59  -0.167026  -2.31889  -2.32182   -0.292745
6.6  -0.190215  -2.31182  -2.31466   -0.28451
6.61  -0.213333  -2.30466  -2.30743   -0.276344
6.62  -0.23638  -2.29743  -2.30011   -0.268245
6.63  -0.259354  -2.29011  -2.29271   -0.260216
6.64  -0.282255  -2.28271  -2.28523   -0.252257
6.65  -0.305082  -2.27523  -2.27768   -0.244369
6.66  -0.327835  -2.26768  -2.27004   -0.236552
6.67  -0.350511  -2.26004  -2.26233   -0.228807
6.68  -0.373112  -2.25233  -2.25454   -0.221134
6.69  -0.395635  -2.24454  -2.24668   -0.213535
6.7  -0.418081  -2.23668  -2.23874   -0.20601
6.71  -0.440447  -2.22874  -2.23072   -0.19856
6.72  -0.462735  -2.22072  -2.22264   -0.191186
6.73  -0.484942  -2.21264  -2.21448   -0.183887
6.74  -0.507068  -2.20448  -2.20624   -0.176665
6.75  -0.529113  -2.19624  -2.19794   -0.16952
6.76  -0.551076  -2.18794  -2.18956   -0.162454
6.77  -0.572955  -2.17956  -2.18112   -0.155466
6.78  -0.594751  -2.17112  -2.1726   -0.148557
6.79  -0.616462  -2.1626  -2.16402   -0.141728
6.8  -0.638088  -2.15402  -2.15537   -0.134979
6.81  -0.659628  -2.14537  -2.14665   -0.128312
6.82  -0.681082  -2.13665  -2.13787   -0.121725
6.83  -0.702448  -2.12787  -2.12902   -0.115222
6.84  -0.723727  -2.11902  -2.12011   -0.1088
6.85  -0.744917  -2.11011  -2.11113   -0.102462
6.86  -0.766018  -2.10113  -2.1021   -0.0962083
6.87  -0.78703  -2.0921  -2.093   -0.0900386
6.88  -0.80795  -2.083  -2.08384   -0.0839537
6.89  -0.82878  -2.07384  -2.07462   -0.0779543
6.9  -0.849519  -2.06462  -2.06534   -0.0720408
6.91  -0.870165  -2.05534  -2.056   -0.0662138
6.92  -0.890718  -2.046  -2.0466   -0.0604737
6.93  -0.911178  -2.0366  -2.03715   -0.054821
6.94  -0.931544  -2.02715  -2.02764   -0.0492563
6.95  -0.951816  -2.01764  -2.01808   -0.0437799
6.96  -0.971992  -2.00808  -2.00847   -0.0383924
6.97  -0.992073  -1.99847  -1.9988   -0.0330942
6.98  -1.01206  -1.9888  -1.98908   -0.0278858
6.99  -1.03195  -1.97908  -1.9793   -0.0227675
7  -1.05174  -1.9693  -1.96948   -0.0177399
7.01  -1.07143  -1.95948  -1.95961   -0.0128033
7.02  -1.09102  -1.94961  -1.94969   -0.00795813
7.03  -1.11052  -1.93969  -1.93972   -0.00320484
7.04  -1.12992  -1.92972  -1.92971   0.00145621
7.05  -1.14921  -1.91971  -1.91965   0.00602464
7.06  -1.16841  -1.90965  -1.90954   0.0105001
7.07  -1.18751  -1.89954  -1.89939   0.0148821
7.08  -1.2065  -1.88939  -1.8892   0.0191705
7.09  -1.2254  -1.8792  -1.87897   0.0233647
7.1  -1.24419  -1.86897  -1.86869   0.0274646
7.11  -1.26288  -1.85869  -1.85838   0.0314697
7.12  -1.28147  -1.84838  -1.84802   0.0353798
7.13  -1.29995  -1.83802  -1.83763   0.0391945
7.14  -1.31833  -1.82763  -1.8272   0.0429136
7.15  -1.33661  -1.8172  -1.81674   0.0465367
7.16  -1.35478  -1.80674  -1.80624   0.0500636
7.17  -1.37285  -1.79624  -1.7957   0.053494
7.18  -1.39081  -1.7857  -1.78513   0.0568276
7.19  -1.40866  -1.77513  -1.77453   0.0600643
7.2  -1.42642  -1.76453  -1.7639   0.0632036
7.21  -1.44406  -1.7539  -1.75324   0.0662455
7.22  -1.4616  -1.74324  -1.74255   0.0691897
7.23  -1.47903  -1.73255  -1.73183   0.0720359
7.24  -1.49636  -1.72183  -1.72108   0.074784
7.25  -1.51358  -1.71108  -1.7103   0.0774338
7.26  -1.53069  -1.7003  -1.6995   0.0799851
7.27  -1.54769  -1.6895  -1.68868   0.0824378
7.28  -1.56459  -1.67868  -1.67783   0.0847916
7.29  -1.58137  -1.66783  -1.66696   0.0870463
7.3  -1.59805  -1.65696  -1.65607   0.089202
7.31  -1.61462  -1.64607  -1.64516   0.0912584
7.32  -1.63108  -1.63516  -1.63422   0.0932153
7.33  -1.64743  -1.62422  -1.62327   0.0950728
7.34  -1.66367  -1.61327  -1.6123   0.0968306
7.35  -1.67981  -1.6023  -1.60132   0.0984888
7.36  -1.69583  -1.59132  -1.59032   0.100047
7.37  -1.71174  -1.58032  -1.5793   0.101506
7.38  -1.72755  -1.5693  -1.56828   0.102864
7.39  -1.74324  -1.55828  -1.55723   0.104123
7.4  -1.75882  -1.54723  -1.54618   0.105281
7.41  -1.77429  -1.53618  -1.53512   0.106339
7.42  -1.78966  -1.52512  -1.52404   0.107298
7.43  -1.80491  -1.51404  -1.51296   0.108156
7.44  -1.82005  -1.50296  -1.50187   0.108914
7.45  -1.83508  -1.49187  -1.49078   0.109572
7.46  -1.85  -1.48078  -1.47968   0.11013
7.47  -1.8648  -1.46968  -1.46857   0.110587
7.48  -1.8795  -1.45857  -1.45746   0.110945
7.49  -1.89409  -1.44746  -1.44635   0.111203
7.5  -1.90856  -1.43635  -1.43524   0.111361
7.51  -1.92293  -1.42524  -1.42412   0.111418
7.52  -1.93718  -1.41412  -1.41301   0.111376
7.53  -1.95132  -1.40301  -1.4019   0.111235
7.54  -1.96535  -1.3919  -1.39079   0.110993
7.55  -1.97927  -1.38079  -1.37968   0.110653
7.56  -1.99308  -1.36968  -1.36858   0.110212
7.57  -2.00677  -1.35858  -1.35748   0.109673
7.58  -2.02036  -1.34748  -1.34639   0.109034
7.59  -2.03383  -1.33639  -1.33531   0.108296
7.6  -2.0472  -1.32531  -1.32423   0.107459
7.61  -2.06045  -1.31423  -1.31317   0.106524
7.62  -2.07359  -1.30317  -1.30211   0.10549
7.63  -2.08662  -1.29211  -1.29107   0.104358
7.64  -2.09955  -1.28107  -1.28004   0.103128
7.65  -2.11236  -1.27004  -1.26902   0.101799
7.66  -2.12506  -1.25902  -1.25802   0.100373
7.67  -2.13765  -1.24802  -1.24703   0.0988495
7.68  -2.15013  -1.23703  -1.23606   0.0972286
7.69  -2.1625  -1.22606  -1.2251   0.0955106
7.7  -2.17476  -1.2151  -1.21416   0.0936958
7.71  -2.18691  -1.20416  -1.20325   0.0917845
7.72  -2.19895  -1.19325  -1.19235   0.0897769
7.73  -2.21088  -1.18235  -1.18147   0.0876733
7.74  -2.22271  -1.17147  -1.17062   0.085474
7.75  -2.23442  -1.16062  -1.15978   0.0831793
7.76  -2.24603  -1.14978  -1.14898   0.0807895
7.77  -2.25752  -1.13898  -1.13819   0.0783049
7.78  -2.26891  -1.12819  -1.12744   0.0757258
7.79  -2.2802  -1.11744  -1.11671   0.0730526
7.8  -2.29137  -1.10671  -1.106   0.0702857
7.81  -2.30244  -1.096  -1.09533   0.0674253
7.82  -2.3134  -1.08533  -1.08468   0.0644718
7.83  -2.32425  -1.07468  -1.07407   0.0614257
7.84  -2.335  -1.06407  -1.06349   0.0582873
7.85  -2.34564  -1.05349  -1.05294   0.0550569
7.86  -2.35617  -1.04294  -1.04242   0.0517351
7.87  -2.3666  -1.03242  -1.03194   0.0483221
7.88  -2.37693  -1.02194  -1.02149   0.0448185
7.89  -2.38715  -1.01149  -1.01108   0.0412246
7.9  -2.39726  -1.00108  -1.0007   0.0375408
7.91  -2.40727  -0.9907  -0.990362   0.0337677
7.92  -2.41718  -0.980362  -0.980063   0.0299057
7.93  -2.42698  -0.970063  -0.969803   0.0259552
7.94  -2.43668  -0.959803  -0.959584   0.0219168
7.95  -2.44628  -0.949584  -0.949406   0.0177908
7.96  -2.45578  -0.939406  -0.939271   0.0135778
7.97  -2.46517  -0.929271  -0.929178   0.00927835
7.98  -2.47446  -0.919178  -0.919129   0.00489285
7.99  -2.48366  -0.909129  -0.909125   0.000421859
8  -2.49275  -0.899125  -0.899166   -0.0041341
8.01  -2.50174  -0.889166  -0.889254   -0.0087745
8.02  -2.51063  -0.879254  -0.879389   -0.0134988
8.03  -2.51942  -0.869389  -0.869572   -0.0183064
8.04  -2.52812  -0.859572  -0.859804   -0.0231969
8.05  -2.53671  -0.849804  -0.850085   -0.0281695
8.06  -2.54521  -0.840085  -0.840418   -0.0332238
8.07  -2.55361  -0.830418  -0.830801   -0.0383592
8.08  -2.56192  -0.820801  -0.821237   -0.043575
8.09  -2.57012  -0.811237  -0.811726   -0.0488708
8.1  -2.57824  -0.801726  -0.802268   -0.0542458
8.11  -2.58625  -0.792268  -0.792865   -0.0596994
8.12  -2.59418  -0.782865  -0.783517   -0.0652311
8.13  -2.602  -0.773517  -0.774226   -0.0708402
8.14  -2.60974  -0.764226  -0.764991   -0.0765261
8.15  -2.61738  -0.754991  -0.755814   -0.0822881
8.16  -2.62493  -0.745814  -0.746695   -0.0881256
8.17  -2.63239  -0.736695  -0.737636   -0.0940379
8.18  -2.63976  -0.727636  -0.728636   -0.100024
8.19  -2.64703  -0.718636  -0.719697   -0.106084
8.2  -2.65422  -0.709697  -0.710819   -0.112217
8.21  -2.66132  -0.700819  -0.702003   -0.118422
8.22  -2.66832  -0.692003  -0.69325   -0.124698
8.23  -2.67524  -0.68325  -0.684561   -0.131045
8.24  -2.68208  -0.674561  -0.675935   -0.137462
8.25  -2.68882  -0.665935  -0.667375   -0.143948
8.26  -2.69548  -0.657375  -0.65888   -0.150503
8.27  -2.70206  -0.64888  -0.650451   -0.157125
8.28  -2.70854  -0.640451  -0.642089   -0.163815
8.29  -2.71495  -0.632089  -0.633795   -0.170571
8.3  -2.72127  -0.623795  -0.625569   -0.177392
8.31  -2.72751  -0.615569  -0.617412   -0.184279
8.32  -2.73366  -0.607412  -0.609324   -0.191229
8.33  -2.73974  -0.599324  -0.601306   -0.198243
8.34  -2.74573  -0.591306  -0.593359   -0.205319
8.35  -2.75164  -0.583359  -0.585484   -0.212457
8.36  -2.75748  -0.575484  -0.577681   -0.219656
8.37  -2.76323  -0.567681  -0.56995   -0.226915
8.38  -2.76891  -0.55995  -0.562292   -0.234234
8.39  -2.77451  -0.552292  -0.554708   -0.24161
8.4  -2.78003  -0.544708  -0.547199   -0.249045
8.41  -2.78548  -0.537199  -0.539764   -0.256537
8.42  -2.79085  -0.529764  -0.532405   -0.264084
8.43  -2.79615  -0.522405  -0.525122   -0.271687
8.44  -2.80137  -0.515122  -0.517915   -0.279345
8.45  -2.80652  -0.507915  -0.510786   -0.287056
8.46  -2.8116  -0.500786  -0.503734   -0.294819
8.47  -2.81661  -0.493734  -0.49676   -0.302635
8.48  -2.82155  -0.48676  -0.489865   -0.310501
8.49  -2.82642  -0.479865  -0.483049   -0.318418
8.5  -2.83121  -0.473049  -0.476313   -0.326384
8.51  -2.83594  -0.466313  -0.469657   -0.334398
8.52  -2.84061  -0.459657  -0.463082   -0.34246
8.53  -2.8452  -0.453082  -0.456588   -0.350569
8.54  -2.84974  -0.446588  -0.450175   -0.358723
8.55  -2.8542  -0.440175  -0.443844   -0.366923
8.56  -2.8586  -0.433844  -0.437596   -0.375166
8.57  -2.86294  -0.427596  -0.43143   -0.383452
8.58  -2.86722  -0.42143  -0.425348   -0.391781
8.59  -2.87143  -0.415348  -0.41935   -0.400151
8.6  -2.87558  -0.40935  -0.413435   -0.408561
8.61  -2.87968  -0.403435  -0.407605   -0.417011
8.62  -2.88371  -0.397605  -0.40186   -0.425499
8.63  -2.88769  -0.39186  -0.3962   -0.434025
8.64  -2.89161  -0.3862  -0.390626   -0.442588
8.65  -2.89547  -0.380626  -0.385138   -0.451186
8.66  -2.89928  -0.375138  -0.379736   -0.459819
8.67  -2.90303  -0.369736  -0.374421   -0.468486
8.68  -2.90672  -0.364421  -0.369193   -0.477186
8.69  -2.91037  -0.359193  -0.364052   -0.485918
8.7  -2.91396  -0.354052  -0.358999   -0.494681
8.71  -2.9175  -0.348999  -0.354034   -0.503474
8.72  -2.92099  -0.344034  -0.349157   -0.512296
8.73  -2.92443  -0.339157  -0.344368   -0.521147
8.74  -2.92782  -0.334368  -0.339669   -0.530025
8.75  -2.93117  -0.329669  -0.335058   -0.538929
8.76  -2.93446  -0.325058  -0.330536   -0.547858
8.77  -2.93771  -0.320536  -0.326104   -0.556812
8.78  -2.94092  -0.316104  -0.321762   -0.565789
8.79  -2.94408  -0.311762  -0.31751   -0.574788
8.8  -2.9472  -0.30751  -0.313348   -0.583809
8.81  -2.95027  -0.303348  -0.309277   -0.59285
8.82  -2.95331  -0.299277  -0.305296   -0.601911
8.83  -2.9563  -0.295296  -0.301406   -0.61099
8.84  -2.95925  -0.291406  -0.297607   -0.620087
8.85  -2.96217  -0.287607  -0.293899   -0.6292
8.86  -2.96504  -0.283899  -0.290282   -0.638329
8.87  -2.96788  -0.280282  -0.286757   -0.647472
8.88  -2.97068  -0.276757  -0.283323   -0.656629
8.89  -2.97345  -0.273323  -0.279981   -0.665799
8.9  -2.97618  -0.269981  -0.276731   -0.67498
8.91  -2.97888  -0.266731  -0.273573   -0.684172
8.92  -2.98155  -0.263573  -0.270506   -0.693373
8.93  -2.98419  -0.260506  -0.267532   -0.702583
8.94  -2.98679  -0.257532  -0.26465   -0.711801
8.95  -2.98937  -0.25465  -0.26186   -0.721025
8.96  -2.99191  -0.25186  -0.259163   -0.730255
8.97  -2.99443  -0.249163  -0.256558   -0.739489
8.98  -2.99692  -0.246558  -0.254045   -0.748728
8.99  -2.99939  -0.244045  -0.251625   -0.757968
9  -3.00183  -0.241625  -0.249297   -0.767211
9.01  -3.00425  -0.239297  -0.247061   -0.776454
9.02  -3.00664  -0.237061  -0.244918   -0.785697
9.03  -3.00901  -0.234918  -0.242868   -0.794938
9.04  -3.01136  -0.232868  -0.24091   -0.804177
9.05  -3.01369  -0.23091  -0.239044   -0.813413
9.06  -3.016  -0.229044  -0.23727   -0.822644
9.07  -3.01829  -0.22727  -0.235589   -0.83187
9.08  -3.02056  -0.225589  -0.234   -0.84109
9.09  -3.02282  -0.224  -0.232503   -0.850302
9.1  -3.02506  -0.222503  -0.231098   -0.859506
9.11  -3.02728  -0.221098  -0.229785   -0.868701
9.12  -3.02949  -0.219785  -0.228564   -0.877885
9.13  -3.03169  -0.218564  -0.227434   -0.887058
9.14  -3.03388  -0.217434  -0.226396   -0.896219
9.15  -3.03605  -0.216396  -0.22545   -0.905367
9.16  -3.03821  -0.21545  -0.224595   -0.9145
9.17  -3.04037  -0.214595  -0.223831   -0.923618
9.18  -3.04252  -0.213831  -0.223158   -0.93272
9.19  -3.04465  -0.213158  -0.222577   -0.941805
9.2  -3.04678  -0.212577  -0.222085   -0.950871
9.21  -3.04891  -0.212085  -0.221684   -0.959919
9.22  -3.05103  -0.211684  -0.221374   -0.968946
9.23  -3.05315  -0.211374  -0.221153   -0.977952
9.24  -3.05526  -0.211153  -0.221023   -0.986936
9.25  -3.05737  -0.211023  -0.220982   -0.995897
9.26  -3.05948  -0.210982  -0.22103   -1.00483
9.27  -3.06159  -0.21103  -0.221168   -1.01375
9.28  -3.0637  -0.211168  -0.221394   -1.02263
9.29  -3.06582  -0.211394  -0.221709   -1.03149
9.3  -3.06793  -0.211709  -0.222112   -1.04032
9.31  -3.07005  -0.212112  -0.222603   -1.04912
9.32  -3.07217  -0.212603  -0.223182   -1.0579
9.33  -3.07429  -0.213182  -0.223849   -1.06664
9.34  -3.07643  -0.213849  -0.224602   -1.07535
9.35  -3.07856  -0.214602  -0.225442   -1.08403
9.36  -3.08071  -0.215442  -0.226369   -1.09267
9.37  -3.08286  -0.216369  -0.227382   -1.10128
9.38  -3.08503  -0.217382  -0.22848   -1.10985
9.39  -3.0872  -0.21848  -0.229664   -1.11839
9.4  -3.08939  -0.219664  -0.230933   -1.12689
9.41  -3.09158  -0.220933  -0.232287   -1.13535
9.42  -3.09379  -0.222287  -0.233724   -1.14378
9.43  -3.09602  -0.223724  -0.235246   -1.15216
9.44  -3.09825  -0.225246  -0.236851   -1.1605
9.45  -3.10051  -0.226851  -0.238539   -1.1688
9.46  -3.10277  -0.228539  -0.24031   -1.17706
9.47  -3.10506  -0.23031  -0.242162   -1.18527
9.48  -3.10736  -0.232162  -0.244097   -1.19344
9.49  -3.10968  -0.234097  -0.246113   -1.20157
9.5  -3.11203  -0.236113  -0.248209   -1.20965
9.51  -3.11439  -0.238209  -0.250386   -1.21768
9.52  -3.11677  -0.240386  -0.252642   -1.22566
9.53  -3.11917  -0.242642  -0.254978   -1.23359
9.54  -3.1216  -0.244978  -0.257393   -1.24148
9.55  -3.12405  -0.247393  -0.259886   -1.24931
9.56  -3.12652  -0.249886  -0.262457   -1.25709
9.57  -3.12902  -0.252457  -0.265105   -1.26482
9.58  -3.13155  -0.255105  -0.26783   -1.2725
9.59  -3.1341  -0.25783  -0.270631   -1.28012
9.6  -3.13668  -0.260631  -0.273508   -1.28769
9.61  -3.13928  -0.263508  -0.27646   -1.2952
9.62  -3.14192  -0.26646  -0.279487   -1.30265
9.63  -3.14458  -0.269487  -0.282587   -1.31005
9.64  -3.14728  -0.272587  -0.285761   -1.31739
9.65  -3.15  -0.275761  -0.289008   -1.32467
9.66  -3.15276  -0.279008  -0.292327   -1.33189
9.67  -3.15555  -0.282327  -0.295718   -1.33906
9.68  -3.15837  -0.285718  -0.299179   -1.34615
9.69  -3.16123  -0.289179  -0.302711   -1.35319
9.7  -3.16412  -0.292711  -0.306313   -1.36017
9.71  -3.16705  -0.296313  -0.309983   -1.36708
9.72  -3.17001  -0.299983  -0.313723   -1.37392
9.73  -3.17301  -0.303723  -0.31753   -1.38071
9.74  -3.17605  -0.30753  -0.321404   -1.38742
9.75  -3.17912  -0.311404  -0.325345   -1.39407
9.76  -3.18224  -0.315345  -0.329351   -1.40065
9.77  -3.18539  -0.319351  -0.333423   -1.40717
9.78  -3.18859  -0.323423  -0.337559   -1.41361
9.79  -3.19182  -0.327559  -0.341759   -1.41999
9.8  -3.1951  -0.331759  -0.346022   -1.42629
9.81  -3.19841  -0.336022  -0.350347   -1.43253
9.82  -3.20177  -0.340347  -0.354734   -1.43869
9.83  -3.20518  -0.344734  -0.359182   -1.44478
9.84  -3.20862  -0.349182  -0.36369   -1.4508
9.85  -3.21212  -0.35369  -0.368257   -1.45674
9.86  -3.21565  -0.358257  -0.372883   -1.46261
9.87  -3.21924  -0.362883  -0.377567   -1.46841
9.88  -3.22286  -0.367567  -0.382309   -1.47413
9.89  -3.22654  -0.372309  -0.387106   -1.47977
9.9  -3.23026  -0.377106  -0.39196   -1.48534
9.91  -3.23403  -0.38196  -0.396868   -1.49082
9.92  -3.23785  -0.386868  -0.40183   -1.49624
9.93  -3.24172  -0.39183  -0.406846   -1.50157
9.94  -3.24564  -0.396846  -0.411914   -1.50682
9.95  -3.24961  -0.401914  -0.417034   -1.51199
9.96  -3.25363  -0.407034  -0.422205   -1.51709
9.97  -3.2577  -0.412205  -0.427426   -1.5221
9.98  -3.26182  -0.417426  -0.432696   -1.52703
9.99  -3.26599  -0.422696  -0.438015   -1.53188
10  -3.27022  -0.428015  -0.443381   -1.53664
10.01  -3.2745  -0.433381  -0.448795   -1.54132
10.02  -3.27884  -0.438795  -0.454254   -1.54592
10.03  -3.28322  -0.444254  -0.459758   -1.55043
10.04  -3.28767  -0.449758  -0.465307   -1.55486
10.05  -3.29216  -0.455307  -0.470899   -1.55921
10.06  -3.29672  -0.460899  -0.476533   -1.56346
10.07  -3.30133  -0.466533  -0.48221   -1.56764
10.08  -3.30599  -0.47221  -0.487927   -1.57172
10.09  -3.31071  -0.477927  -0.493684   -1.57572
10.1  -3.31549  -0.483684  -0.49948   -1.57963
10.11  -3.32033  -0.48948  -0.505315   -1.58345
10.12  -3.32522  -0.495315  -0.511187   -1.58718
10.13  -3.33018  -0.501187  -0.517095   -1.59083
10.14  -3.33519  -0.507095  -0.523039   -1.59438
10.15  -3.34026  -0.513039  -0.529017   -1.59785
10.16  -3.34539  -0.519017  -0.53503   -1.60122
10.17  -3.35058  -0.52503  -0.541075   -1.60451
10.18  -3.35583  -0.531075  -0.547152   -1.6077
10.19  -3.36114  -0.537152  -0.55326   -1.6108
10.2  -3.36651  -0.54326  -0.559398   -1.61381
10.21  -3.37195  -0.549398  -0.565565   -1.61673
10.22  -3.37744  -0.555565  -0.57176   -1.61955
10.23  -3.383  -0.56176  -0.577983   -1.62228
10.24  -3.38861  -0.567983  -0.584232   -1.62492
10.25  -3.39429  -0.574232  -0.590507   -1.62746
10.26  -3.40003  -0.580507  -0.596806   -1.62992
10.27  -3.40584  -0.586806  -0.603129   -1.63227
10.28  -3.41171  -0.593129  -0.609474   -1.63453
10.29  -3.41764  -0.599474  -0.615841   -1.6367
10.3  -3.42363  -0.605841  -0.622229   -1.63877
10.31  -3.42969  -0.612229  -0.628637   -1.64075
10.32  -3.43581  -0.618637  -0.635063   -1.64263
10.33  -3.442  -0.625063  -0.641507   -1.64442
10.34  -3.44825  -0.631507  -0.647968   -1.64611
10.35  -3.45457  -0.637968  -0.654445   -1.6477
10.36  -3.46095  -0.644445  -0.660937   -1.6492
10.37  -3.46739  -0.650937  -0.667443   -1.6506
10.38  -3.4739  -0.657443  -0.673962   -1.6519
10.39  -3.48047  -0.663962  -0.680493   -1.65311
10.4  -3.48711  -0.670493  -0.687036   -1.65422
10.41  -3.49382  -0.677036  -0.693588   -1.65523
10.42  -3.50059  -0.683588  -0.700149   -1.65614
10.43  -3.50743  -0.690149  -0.706719   -1.65696
10.44  -3.51433  -0.696719  -0.713296   -1.65768
10.45  -3.52129  -0.703296  -0.719879   -1.6583
10.46  -3.52833  -0.709879  -0.726467   -1.65882
10.47  -3.53543  -0.716467  -0.733059   -1.65924
10.48  -3.54259  -0.723059  -0.739655   -1.65957
10.49  -3.54982  -0.729655  -0.746253   -1.6598
10.5  -3.55712  -0.736253  -0.752852   -1.65993
10.51  -3.56448  -0.742852  -0.759452   -1.65996
10.52  -3.57191  -0.749452  -0.766051   -1.65989
10.53  -3.5794  -0.756051  -0.772648   -1.65972
10.54  -3.58696  -0.762648  -0.779242   -1.65945
10.55  -3.59459  -0.769242  -0.785833   -1.65909
10.56  -3.60228  -0.775833  -0.792419   -1.65862
10.57  -3.61004  -0.782419  -0.799   -1.65806
10.58  -3.61787  -0.789  -0.805574   -1.6574
10.59  -3.62576  -0.795574  -0.812141   -1.65664
10.6  -3.63371  -0.802141  -0.818698   -1.65578
10.61  -3.64173  -0.808698  -0.825247   -1.65482
10.62  -3.64982  -0.815247  -0.831784   -1.65377
10.63  -3.65797  -0.821784  -0.83831   -1.65261
10.64  -3.66619  -0.82831  -0.844824   -1.65136
10.65  -3.67447  -0.834824  -0.851324   -1.65001
10.66  -3.68282  -0.841324  -0.85781   -1.64856
10.67  -3.69123  -0.84781  -0.86428   -1.64701
10.68  -3.69971  -0.85428  -0.870733   -1.64536
10.69  -3.70826  -0.860733  -0.87717   -1.64362
10.7  -3.71686  -0.86717  -0.883587   -1.64177
10.71  -3.72553  -0.873587  -0.889986   -1.63983
10.72  -3.73427  -0.879986  -0.896364   -1.6378
10.73  -3.74307  -0.886364  -0.90272   -1.63566
10.74  -3.75193  -0.89272  -0.909054   -1.63343
10.75  -3.76086  -0.899054  -0.915365   -1.6311
10.76  -3.76985  -0.905365  -0.921652   -1.62867
10.77  -3.77891  -0.911652  -0.927914   -1.62614
10.78  -3.78802  -0.917914  -0.934149   -1.62352
10.79  -3.7972  -0.924149  -0.940357   -1.6208
10.8  -3.80644  -0.930357  -0.946537   -1.61799
10.81  -3.81575  -0.936537  -0.952688   -1.61508
10.82  -3.82511  -0.942688  -0.958808   -1.61208
10.83  -3.83454  -0.948808  -0.964898   -1.60897
10.84  -3.84403  -0.954898  -0.970956   -1.60578
10.85  -3.85358  -0.960956  -0.976981   -1.60249
10.86  -3.86318  -0.966981  -0.982972   -1.5991
10.87  -3.87285  -0.972972  -0.988928   -1.59562
10.88  -3.88258  -0.978928  -0.994848   -1.59205
10.89  -3.89237  -0.984848  -1.00073   -1.58838
10.9  -3.90222  -0.990732  -1.00658   -1.58462
10.91  -3.91213  -0.996578  -1.01239   -1.58076
10.92  -3.9221  -1.00239  -1.01815   -1.57681
10.93  -3.93212  -1.00815  -1.02388   -1.57277
10.94  -3.9422  -1.01388  -1.02957   -1.56864
10.95  -3.95234  -1.01957  -1.03521   -1.56442
10.96  -3.96253  -1.02521  -1.04081   -1.5601
10.97  -3.97279  -1.03081  -1.04637   -1.5557
10.98  -3.9831  -1.03637  -1.05188   -1.5512
10.99  -3.99346  -1.04188  -1.05735   -1.54661
11  -4.00388  -1.04735  -1.06277   -1.54194
11.01  -4.01435  -1.05277  -1.06814   -1.53717
11.02  -4.02488  -1.05814  -1.07346   -1.53232
11.03  -4.03546  -1.06346  -1.07874   -1.52737
11.04  -4.04609  -1.06874  -1.08396   -1.52234
11.05  -4.05678  -1.07396  -1.08913   -1.51722
11.06  -4.06752  -1.07913  -1.09425   -1.51202
11.07  -4.07831  -1.08425  -1.09932   -1.50672
11.08  -4.08916  -1.08932  -1.10433   -1.50135
11.09  -4.10005  -1.09433  -1.10929   -1.49588
11.1  -4.11099  -1.09929  -1.1142   -1.49033
11.11  -4.12199  -1.1042  -1.11904   -1.4847
11.12  -4.13303  -1.10904  -1.12383   -1.47898
11.13  -4.14412  -1.11383  -1.12856   -1.47318
11.14  -4.15526  -1.11856  -1.13324   -1.46729
11.15  -4.16644  -1.12324  -1.13785   -1.46133
11.16  -4.17767  -1.12785  -1.1424   -1.45528
11.17  -4.18895  -1.1324  -1.14689   -1.44915
11.18  -4.20028  -1.13689  -1.15132   -1.44294
11.19  -4.21165  -1.14132  -1.15569   -1.43665
11.2  -4.22306  -1.14569  -1.15999   -1.43028
11.21  -4.23452  -1.14999  -1.16423   -1.42383
11.22  -4.24602  -1.15423  -1.1684   -1.4173
11.23  -4.25756  -1.1584  -1.17251   -1.41069
11.24  -4.26914  -1.16251  -1.17655   -1.40401
11.25  -4.28077  -1.16655  -1.18052   -1.39725
11.26  -4.29243  -1.17052  -1.18443   -1.39041
11.27  -4.30414  -1.17443  -1.18826   -1.3835
11.28  -4.31588  -1.17826  -1.19203   -1.37652
11.29  -4.32766  -1.18203  -1.19572   -1.36946
11.3  -4.33948  -1.18572  -1.19935   -1.36233
11.31  -4.35134  -1.18935  -1.2029   -1.35512
11.32  -4.36324  -1.1929  -1.20638   -1.34784
11.33  -4.37516  -1.19638  -1.20978   -1.3405
11.34  -4.38713  -1.19978  -1.21311   -1.33308
11.35  -4.39913  -1.20311  -1.21637   -1.32559
11.36  -4.41116  -1.20637  -1.21955   -1.31803
11.37  -4.42322  -1.20955  -1.22265   -1.3104
11.38  -4.43532  -1.21265  -1.22568   -1.30271
11.39  -4.44744  -1.21568  -1.22863   -1.29495
11.4  -4.4596  -1.21863  -1.2315   -1.28712
11.41  -4.47179  -1.2215  -1.23429   -1.27923
11.42  -4.484  -1.22429  -1.237   -1.27128
11.43  -4.49624  -1.227  -1.23964   -1.26325
11.44  -4.50851  -1.22964  -1.24219   -1.25517
11.45  -4.52081  -1.23219  -1.24466   -1.24702
11.46  -4.53313  -1.23466  -1.24705   -1.23882
11.47  -4.54548  -1.23705  -1.24935   -1.23055
11.48  -4.55785  -1.23935  -1.25157   -1.22222
11.49  -4.57024  -1.24157  -1.25371   -1.21383
11.5  -4.58266  -1.24371  -1.25577   -1.20539
11.51  -4.5951  -1.24577  -1.25774   -1.19688
11.52  -4.60755  -1.24774  -1.25962   -1.18832
11.53  -4.62003  -1.24962  -1.26142   -1.17971
11.54  -4.63253  -1.25142  -1.26313   -1.17104
11.55  -4.64504  -1.25313  -1.26475   -1.16231
11.56  -4.65757  -1.25475  -1.26628   -1.15353
11.57  -4.67012  -1.25628  -1.26773   -1.1447
11.58  -4.68268  -1.25773  -1.26909   -1.13582
11.59  -4.69526  -1.25909  -1.27036   -1.12688
11.6  -4.70785  -1.26036  -1.27154   -1.1179
11.61  -4.72045  -1.26154  -1.27263   -1.10887
11.62  -4.73307  -1.26263  -1.27362   -1.09978
11.63  -4.7457  -1.26362  -1.27453   -1.09066
11.64  -4.75833  -1.26453  -1.27535   -1.08148
11.65  -4.77098  -1.26535  -1.27607   -1.07226
11.66  -4.78363  -1.26607  -1.2767   -1.06299
11.67  -4.79629  -1.2667  -1.27723   -1.05369
11.68  -4.80896  -1.26723  -1.27768   -1.04433
11.69  -4.82163  -1.26768  -1.27803   -1.03494
11.7  -4.83431  -1.26803  -1.27828   -1.0255
11.71  -4.84699  -1.26828  -1.27844   -1.01603
11.72  -4.85967  -1.26844  -1.27851   -1.00652
11.73  -4.87236  -1.26851  -1.27848   -0.996963
11.74  -4.88504  -1.26848  -1.27835   -0.987373
11.75  -4.89773  -1.26835  -1.27813   -0.977747
11.76  -4.91041  -1.26813  -1.27781   -0.968085
11.77  -4.92309  -1.26781  -1.27739   -0.958389
11.78  -4.93577  -1.26739  -1.27688   -0.948659
11.79  -4.94844  -1.26688  -1.27627   -0.938897
11.8  -4.96111  -1.26627  -1.27556   -0.929103
11.81  -4.97377  -1.26556  -1.27475   -0.919278
11.82  -4.98643  -1.26475  -1.27385   -0.909423
11.83  -4.99908  -1.26385  -1.27284   -0.89954
11.84  -5.01171  -1.26284  -1.27174   -0.889629
11.85  -5.02434  -1.26174  -1.27054   -0.879691
11.86  -5.03696  -1.26054  -1.26923   -0.869727
11.87  -5.04957  -1.25923  -1.26783   -0.859739
11.88  -5.06216  -1.25783  -1.26633   -0.849726
11.89  -5.07474  -1.25633  -1.26472   -0.83969
11.9  -5.0873  -1.25472  -1.26302   -0.829633
11.91  -5.09985  -1.25302  -1.26122   -0.819555
11.92  -5.11238  -1.25122  -1.25931   -0.809456
11.93  -5.12489  -1.24931  -1.2573   -0.799339
11.94  -5.13738  -1.2473  -1.2552   -0.789204
11.95  -5.14986  -1.2452  -1.25299   -0.779051
11.96  -5.16231  -1.24299  -1.25068   -0.768883
11.97  -5.17474  -1.24068  -1.24826   -0.7587
11.98  -5.18714  -1.23826  -1.24575   -0.748503
11.99  -5.19953  -1.23575  -1.24313   -0.738293
12  -5.21188  -1.23313  -1.24041   -0.72807
12.01  -5.22422  -1.23041  -1.23759   -0.717837
12.02  -5.23652  -1.22759  -1.23467   -0.707594
12.03  -5.2488  -1.22467  -1.23164   -0.697342
12.04  -5.26104  -1.22164  -1.22851   -0.687083
12.05  -5.27326  -1.21851  -1.22528   -0.676816
12.06  -5.28544  -1.21528  -1.22194   -0.666543
12.07  -5.2976  -1.21194  -1.21851   -0.656266
12.08  -5.30972  -1.20851  -1.21497   -0.645984
12.09  -5.3218  -1.20497  -1.21132   -0.6357
12.1  -5.33385  -1.20132  -1.20758   -0.625414
12.11  -5.34586  -1.19758  -1.20373   -0.615127
12.12  -5.35784  -1.19373  -1.19978   -0.60484
12.13  -5.36978  -1.18978  -1.19572   -0.594555
12.14  -5.38167  -1.18572  -1.19157   -0.584271
12.15  -5.39353  -1.18157  -1.18731   -0.573991
12.16  -5.40535  -1.17731  -1.18294   -0.563716
12.17  -5.41712  -1.17294  -1.17848   -0.553445
12.18  -5.42885  -1.16848  -1.17391   -0.543181
12.19  -5.44054  -1.16391  -1.16924   -0.532924
12.2  -5.45217  -1.15924  -1.16446   -0.522676
12.21  -5.46377  -1.15446  -1.15959   -0.512437
12.22  -5.47531  -1.14959  -1.15461   -0.502208
12.23  -5.48681  -1.14461  -1.14953   -0.491991
12.24  -5.49825  -1.13953  -1.14435   -0.481786
12.25  -5.50965  -1.13435  -1.13906   -0.471594
12.26  -5.52099  -1.12906  -1.13368   -0.461417
12.27  -5.53228  -1.12368  -1.12819   -0.451256
12.28  -5.54352  -1.11819  -1.1226   -0.441111
12.29  -5.5547  -1.1126  -1.11691   -0.430983
12.3  -5.56583  -1.10691  -1.11112   -0.420874
12.31  -5.5769  -1.10112  -1.10523   -0.410784
12.32  -5.58791  -1.09523  -1.09924   -0.400715
12.33  -5.59886  -1.08924  -1.09314   -0.390667
12.34  -5.60975  -1.08314  -1.08695   -0.380642
12.35  -5.62058  -1.07695  -1.08066   -0.37064
12.36  -5.63135  -1.07066  -1.07426   -0.360663
12.37  -5.64206  -1.06426  -1.06777   -0.350711
12.38  -5.6527  -1.05777  -1.06118   -0.340786
12.39  -5.66328  -1.05118  -1.05449   -0.330888
12.4  -5.67379  -1.04449  -1.0477   -0.321019
12.41  -5.68424  -1.0377  -1.04081   -0.311179
12.42  -5.69461  -1.03081  -1.03382   -0.30137
12.43  -5.70492  -1.02382  -1.02674   -0.291592
12.44  -5.71516  -1.01674  -1.01956   -0.281846
12.45  -5.72533  -1.00956  -1.01228   -0.272134
12.46  -5.73542  -1.00228  -1.0049   -0.262456
12.47  -5.74545  -0.994902  -0.99743   -0.252813
12.48  -5.75539  -0.98743  -0.989862   -0.243207
12.49  -5.76527  -0.979862  -0.982199   -0.233637
12.5  -5.77507  -0.972199  -0.97444   -0.224106
12.51  -5.78479  -0.96444  -0.966586   -0.214615
12.52  -5.79443  -0.956586  -0.958637   -0.205163
12.53  -5.804  -0.948637  -0.950595   -0.195752
12.54  -5.81349  -0.940595  -0.942459   -0.186383
12.55  -5.82289  -0.932459  -0.934229   -0.177057
12.56  -5.83222  -0.924229  -0.925907   -0.167776
12.57  -5.84146  -0.915907  -0.917492   -0.158538
12.58  -5.85062  -0.907492  -0.908986   -0.149347
12.59  -5.85969  -0.898986  -0.900388   -0.140202
12.6  -5.86868  -0.890388  -0.891699   -0.131105
12.61  -5.87759  -0.881699  -0.88292   -0.122056
12.62  -5.8864  -0.87292  -0.87405   -0.113057
12.63  -5.89513  -0.86405  -0.865091   -0.104108
12.64  -5.90377  -0.855091  -0.856043   -0.09521
12.65  -5.91232  -0.846043  -0.846907   -0.0863642
12.66  -5.92078  -0.836907  -0.837683   -0.0775715
12.67  -5.92915  -0.827683  -0.828371   -0.0688326
12.68  -5.93743  -0.818371  -0.818972   -0.0601484
12.69  -5.94561  -0.808972  -0.809488   -0.0515199
12.7  -5.9537  -0.799488  -0.799917   -0.0429479
12.71  -5.9617  -0.789917  -0.790261   -0.0344333
12.72  -5.9696  -0.780261  -0.780521   -0.0259769
12.73  -5.9774  -0.770521  -0.770697   -0.0175796
12.74  -5.98511  -0.760697  -0.760789   -0.00924218
12.75  -5.99271  -0.750789  -0.750799   -0.000965576
12.76  -6.00022  -0.740799  -0.740727   0.00724942
12.77  -6.00763  -0.730727  -0.730573   0.015402
12.78  -6.01494  -0.720573  -0.720338   0.0234912
12.79  -6.02214  -0.710338  -0.710023   0.0315164
12.8  -6.02925  -0.700023  -0.699628   0.0394767
12.81  -6.03625  -0.689628  -0.689154   0.0473712
12.82  -6.04314  -0.679154  -0.678602   0.0551993
12.83  -6.04993  -0.668602  -0.667972   0.06296
12.84  -6.05662  -0.657972  -0.657266   0.0706526
12.85  -6.0632  -0.647266  -0.646483   0.0782764
12.86  -6.06967  -0.636483  -0.635625   0.0858304
12.87  -6.07604  -0.625625  -0.624692   0.0933141
12.88  -6.08229  -0.614692  -0.613684   0.100727
12.89  -6.08844  -0.603684  -0.602604   0.108067
12.9  -6.09448  -0.592604  -0.59145   0.115335
12.91  -6.1004  -0.58145  -0.580225   0.122529
12.92  -6.10622  -0.570225  -0.568929   0.129649
12.93  -6.11192  -0.558929  -0.557562   0.136695
12.94  -6.11751  -0.547562  -0.546125   0.143664
12.95  -6.12298  -0.536125  -0.534619   0.150558
12.96  -6.12835  -0.524619  -0.523046   0.157374
12.97  -6.13359  -0.513046  -0.511405   0.164113
12.98  -6.13872  -0.501405  -0.499697   0.170773
12.99  -6.14374  -0.489697  -0.487923   0.177354
13  -6.14863  -0.477923  -0.476085   0.183855
13.01  -6.15341  -0.466085  -0.464182   0.190276
13.02  -6.15807  -0.454182  -0.452216   0.196616
13.03  -6.16262  -0.442216  -0.440187   0.202874
13.04  -6.16704  -0.430187  -0.428097   0.209049
13.05  -6.17134  -0.418097  -0.415945   0.215142
13.06  -6.17552  -0.405945  -0.403734   0.22115
13.07  -6.17958  -0.393734  -0.391463   0.227075
13.08  -6.18352  -0.381463  -0.379134   0.232914
13.09  -6.18733  -0.369134  -0.366747   0.238668
13.1  -6.19102  -0.356747  -0.354304   0.244336
13.11  -6.19459  -0.344304  -0.341805   0.249918
13.12  -6.19803  -0.331805  -0.32925   0.255411
13.13  -6.20135  -0.31925  -0.316642   0.260818
13.14  -6.20454  -0.306642  -0.303981   0.266135
13.15  -6.20761  -0.293981  -0.291267   0.271364
13.16  -6.21055  -0.281267  -0.278502   0.276503
13.17  -6.21336  -0.268502  -0.265687   0.281552
13.18  -6.21605  -0.255687  -0.252822   0.286511
13.19  -6.2186  -0.242822  -0.239908   0.291378
13.2  -6.22103  -0.229908  -0.226946   0.296154
13.21  -6.22333  -0.216946  -0.213938   0.300838
13.22  -6.2255  -0.203938  -0.200884   0.305429
13.23  -6.22754  -0.190884  -0.187784   0.309927
13.24  -6.22945  -0.177784  -0.174641   0.314332
13.25  -6.23123  -0.164641  -0.161455   0.318642
13.26  -6.23287  -0.151455  -0.148226   0.322858
13.27  -6.23439  -0.138226  -0.134956   0.32698
13.28  -6.23577  -0.124956  -0.121646   0.331005
13.29  -6.23702  -0.111646  -0.108297   0.334935
13.3  -6.23814  -0.0982968  -0.0949092   0.338769
13.31  -6.23912  -0.0849092  -0.0814841   0.342506
13.32  -6.23997  -0.0714841  -0.0680226   0.346146
13.33  -6.24068  -0.0580226  -0.0545257   0.349689
13.34  -6.24126  -0.0445257  -0.0409944   0.353134
13.35  -6.24171  -0.0309944  -0.0274296   0.35648
13.36  -6.24202  -0.0174296  -0.0138323   0.359729
13.37  -6.24219  -0.00383231  -0.000203532   0.362878


==> CASE-RHO-0/case1_d2.txt <==
14.86  -6.24223  0  0.0120189   1.20189
14.87  -6.24223  0.00201887  0.0141193   1.21004
14.88  -6.24221  0.00411928  0.0163013   1.21821
14.89  -6.24217  0.00630133  0.0185651   1.22638
14.9  -6.24211  0.00856513  0.0209108   1.23456
14.91  -6.24202  0.0109108  0.0233384   1.24276
14.92  -6.24191  0.0133384  0.0258479   1.25096
14.93  -6.24178  0.0158479  0.0284396   1.25917
14.94  -6.24162  0.0184396  0.0311134   1.26738
14.95  -6.24144  0.0211134  0.0338694   1.2756
14.96  -6.24123  0.0238694  0.0367076   1.28382
14.97  -6.24099  0.0267076  0.0396281   1.29205
14.98  -6.24072  0.0296281  0.0426309   1.30028
14.99  -6.24042  0.0326309  0.045716   1.30851
15  -6.2401  0.035716  0.0488834   1.31674
15.01  -6.23974  0.0388834  0.0521331   1.32497
15.02  -6.23935  0.0421331  0.0554651   1.3332
15.03  -6.23893  0.0454651  0.0588794   1.34143
15.04  -6.23847  0.0488794  0.062376   1.34966
15.05  -6.23799  0.052376  0.0659548   1.35788
15.06  -6.23746  0.0559548  0.0696158   1.3661
15.07  -6.2369  0.0596158  0.0733589   1.37431
15.08  -6.23631  0.0633589  0.0771841   1.38252
15.09  -6.23567  0.0671841  0.0810913   1.39072
15.1  -6.235  0.0710913  0.0850804   1.39891
15.11  -6.23429  0.0750804  0.0891513   1.40709
15.12  -6.23354  0.0791513  0.0933039   1.41526
15.13  -6.23275  0.0833039  0.0975382   1.42343
15.14  -6.23191  0.0875382  0.101854   1.43158
15.15  -6.23104  0.091854  0.106251   1.43972
15.16  -6.23012  0.0962511  0.11073   1.44784
15.17  -6.22916  0.10073  0.115289   1.45595
15.18  -6.22815  0.105289  0.11993   1.46405
15.19  -6.2271  0.10993  0.124651   1.47213
15.2  -6.226  0.114651  0.129453   1.48019
15.21  -6.22485  0.119453  0.134335   1.48824
15.22  -6.22366  0.124335  0.139298   1.49627
15.23  -6.22241  0.129298  0.144341   1.50428
15.24  -6.22112  0.134341  0.149463   1.51226
15.25  -6.21978  0.139463  0.154666   1.52023
15.26  -6.21838  0.144666  0.159947   1.52818
15.27  -6.21694  0.149947  0.165308   1.5361
15.28  -6.21544  0.155308  0.170748   1.544
15.29  -6.21388  0.160748  0.176267   1.55187
15.3  -6.21228  0.166267  0.181864   1.55972
15.31  -6.21061  0.171864  0.18754   1.56755
15.32  -6.2089  0.17754  0.193293   1.57534
15.33  -6.20712  0.183293  0.199124   1.58311
15.34  -6.20529  0.189124  0.205033   1.59085
15.35  -6.2034  0.195033  0.211018   1.59856
15.36  -6.20145  0.201018  0.217081   1.60624
15.37  -6.19944  0.207081  0.22322   1.61389
15.38  -6.19736  0.21322  0.229435   1.62151
15.39  -6.19523  0.219435  0.235726   1.62909
15.4  -6.19304  0.225726  0.242092   1.63664
15.41  -6.19078  0.232092  0.248534   1.64416
15.42  -6.18846  0.238534  0.25505   1.65164
15.43  -6.18607  0.24505  0.261641   1.65909
15.44  -6.18362  0.251641  0.268306   1.66649
15.45  -6.18111  0.258306  0.275045   1.67386
15.46  -6.17852  0.265045  0.281857   1.6812
15.47  -6.17587  0.271857  0.288741   1.68849
15.48  -6.17316  0.278741  0.295699   1.69574
15.49  -6.17037  0.285699  0.302728   1.70295
15.5  -6.16751  0.292728  0.30983   1.71012
15.51  -6.16458  0.29983  0.317002   1.71725
15.52  -6.16159  0.307002  0.324246   1.72434
15.53  -6.15852  0.314246  0.331559   1.73138
15.54  -6.15537  0.321559  0.338943   1.73837
15.55  -6.15216  0.328943  0.346396   1.74532
15.56  -6.14887  0.336396  0.353919   1.75223
15.57  -6.1455  0.343919  0.361509   1.75908
15.58  -6.14207  0.351509  0.369168   1.76589
15.59  -6.13855  0.359168  0.376895   1.77265
15.6  -6.13496  0.366895  0.384689   1.77936
15.61  -6.13129  0.374689  0.392549   1.78603
15.62  -6.12754  0.382549  0.400475   1.79264
15.63  -6.12372  0.390475  0.408467   1.79919
15.64  -6.11981  0.398467  0.416524   1.8057
15.65  -6.11583  0.406524  0.424646   1.81216
15.66  -6.11176  0.414646  0.432831   1.81856
15.67  -6.10762  0.422831  0.44108   1.8249
15.68  -6.10339  0.43108  0.449392   1.83119
15.69  -6.09908  0.439392  0.457766   1.83743
15.7  -6.09468  0.447766  0.466202   1.8436
15.71  -6.09021  0.456202  0.4747   1.84973
15.72  -6.08564  0.4647  0.483258   1.85579
15.73  -6.081  0.473258  0.491875   1.86179
15.74  -6.07626  0.481875  0.500553   1.86774
15.75  -6.07144  0.490553  0.509289   1.87362
15.76  -6.06654  0.499289  0.518084   1.87945
15.77  -6.06155  0.508084  0.526936   1.88521
15.78  -6.05647  0.516936  0.535845   1.89092
15.79  -6.0513  0.525845  0.54481   1.89655
15.8  -6.04604  0.53481  0.553832   1.90213
15.81  -6.04069  0.543832  0.562908   1.90764
15.82  -6.03525  0.552908  0.572039   1.91309
15.83  -6.02972  0.562039  0.581224   1.91848
15.84  -6.0241  0.571224  0.590462   1.92379
15.85  -6.01839  0.580462  0.599752   1.92904
15.86  -6.01258  0.589752  0.609095   1.93423
15.87  -6.00669  0.599095  0.618488   1.93935
15.88  -6.0007  0.608488  0.627932   1.9444
15.89  -5.99461  0.617932  0.637426   1.94938
15.9  -5.98843  0.627426  0.646969   1.95429
15.91  -5.98216  0.636969  0.65656   1.95913
15.92  -5.97579  0.64656  0.666199   1.9639
15.93  -5.96932  0.656199  0.675885   1.9686
15.94  -5.96276  0.665885  0.685617   1.97323
15.95  -5.9561  0.675617  0.695395   1.97779
15.96  -5.94935  0.685395  0.705218   1.98227
15.97  -5.94249  0.695218  0.715085   1.98668
15.98  -5.93554  0.705085  0.724995   1.99102
15.99  -5.92849  0.714995  0.734948   1.99529
16  -5.92134  0.724948  0.744943   1.99948
16.01  -5.91409  0.734943  0.754978   2.00359
16.02  -5.90674  0.744978  0.765055   2.00763
16.03  -5.89929  0.755055  0.775171   2.01159
16.04  -5.89174  0.765171  0.785325   2.01548
16.05  -5.88409  0.775325  0.795518   2.01929
16.06  -5.87633  0.785518  0.805749   2.02302
16.07  -5.86848  0.795749  0.816015   2.02668
16.08  -5.86052  0.806015  0.826318   2.03025
16.09  -5.85246  0.816318  0.836656   2.03375
16.1  -5.8443  0.826656  0.847027   2.03717
16.11  -5.83603  0.837027  0.857432   2.04051
16.12  -5.82766  0.847432  0.86787   2.04377
16.13  -5.81919  0.85787  0.878339   2.04695
16.14  -5.81061  0.868339  0.88884   2.05005
16.15  -5.80193  0.87884  0.899371   2.05306
16.16  -5.79314  0.889371  0.90993   2.056
16.17  -5.78424  0.89993  0.920519   2.05885
16.18  -5.77524  0.910519  0.931135   2.06162
16.19  -5.76614  0.921135  0.941778   2.06431
16.2  -5.75693  0.931778  0.952447   2.06691
16.21  -5.74761  0.942447  0.963142   2.06943
16.22  -5.73819  0.953142  0.97386   2.07187
16.23  -5.72865  0.96386  0.984603   2.07423
16.24  -5.71902  0.974603  0.995368   2.0765
16.25  -5.70927  0.985368  1.00615   2.07868
16.26  -5.69942  0.996155  1.01696   2.08078
16.27  -5.68945  1.00696  1.02779   2.0828
16.28  -5.67938  1.01779  1.03864   2.08472
16.29  -5.66921  1.02864  1.0495   2.08657
16.3  -5.65892  1.0395  1.06039   2.08833
16.31  -5.64852  1.05039  1.07129   2.09
16.32  -5.63802  1.06129  1.0822   2.09158
16.33  -5.62741  1.0722  1.09313   2.09308
16.34  -5.61669  1.08313  1.10408   2.09449
16.35  -5.60585  1.09408  1.11504   2.09581
16.36  -5.59491  1.10504  1.12601   2.09705
16.37  -5.58386  1.11601  1.13699   2.09819
16.38  -5.5727  1.12699  1.14798   2.09925
16.39  -5.56143  1.13798  1.15898   2.10023
16.4  -5.55005  1.14898  1.16999   2.10111
16.41  -5.53856  1.15999  1.18101   2.10191
16.42  -5.52696  1.17101  1.19204   2.10261
16.43  -5.51525  1.18204  1.20307   2.10323
16.44  -5.50343  1.19307  1.21411   2.10376
16.45  -5.4915  1.20411  1.22515   2.1042
16.46  -5.47946  1.21515  1.2362   2.10455
16.47  -5.46731  1.2262  1.24724   2.10481
16.48  -5.45505  1.23724  1.25829   2.10498
16.49  -5.44268  1.24829  1.26935   2.10506
16.5  -5.43019  1.25935  1.2804   2.10506
16.51  -5.4176  1.2704  1.29145   2.10496
16.52  -5.4049  1.28145  1.30249   2.10477
16.53  -5.39208  1.29249  1.31354   2.10449
16.54  -5.37916  1.30354  1.32458   2.10413
16.55  -5.36612  1.31458  1.33562   2.10367
16.56  -5.35297  1.32562  1.34665   2.10312
16.57  -5.33972  1.33665  1.35767   2.10249
16.58  -5.32635  1.34767  1.36869   2.10176
16.59  -5.31288  1.35869  1.3797   2.10094
16.6  -5.29929  1.3697  1.3907   2.10004
16.61  -5.28559  1.3807  1.40169   2.09904
16.62  -5.27178  1.39169  1.41267   2.09795
16.63  -5.25787  1.40267  1.42364   2.09677
16.64  -5.24384  1.41364  1.43459   2.09551
16.65  -5.2297  1.42459  1.44553   2.09415
16.66  -5.21546  1.43553  1.45646   2.0927
16.67  -5.2011  1.44646  1.46737   2.09116
16.68  -5.18664  1.45737  1.47827   2.08954
16.69  -5.17207  1.46827  1.48915   2.08782
16.7  -5.15738  1.47915  1.50001   2.08601
16.71  -5.14259  1.49001  1.51085   2.08412
16.72  -5.12769  1.50085  1.52167   2.08213
16.73  -5.11268  1.51167  1.53247   2.08006
16.74  -5.09757  1.52247  1.54325   2.07789
16.75  -5.08234  1.53325  1.554   2.07564
16.76  -5.06701  1.544  1.56474   2.0733
16.77  -5.05157  1.55474  1.57545   2.07087
16.78  -5.03602  1.56545  1.58613   2.06835
16.79  -5.02037  1.57613  1.59679   2.06574
16.8  -5.00461  1.58679  1.60742   2.06304
16.81  -4.98874  1.59742  1.61802   2.06026
16.82  -4.97276  1.60802  1.62859   2.05738
16.83  -4.95668  1.61859  1.63914   2.05442
16.84  -4.9405  1.62914  1.64965   2.05137
16.85  -4.92421  1.63965  1.66013   2.04824
16.86  -4.90781  1.65013  1.67058   2.04501
16.87  -4.89131  1.66058  1.681   2.0417
16.88  -4.8747  1.671  1.69138   2.03831
16.89  -4.85799  1.68138  1.70173   2.03482
16.9  -4.84118  1.69173  1.71205   2.03126
16.91  -4.82426  1.70205  1.72232   2.0276
16.92  -4.80724  1.71232  1.73256   2.02386
16.93  -4.79012  1.72256  1.74276   2.02003
16.94  -4.77289  1.73276  1.75292   2.01612
16.95  -4.75556  1.74292  1.76304   2.01213
16.96  -4.73813  1.75304  1.77312   2.00805
16.97  -4.7206  1.76312  1.78316   2.00388
16.98  -4.70297  1.77316  1.79316   1.99963
16.99  -4.68524  1.78316  1.80311   1.9953
17  -4.66741  1.79311  1.81302   1.99089
17.01  -4.64948  1.80302  1.82288   1.98639
17.02  -4.63145  1.81288  1.8327   1.98181
17.03  -4.61332  1.8227  1.84247   1.97714
17.04  -4.59509  1.83247  1.8522   1.9724
17.05  -4.57677  1.8422  1.86187   1.96757
17.06  -4.55835  1.85187  1.8715   1.96267
17.07  -4.53983  1.8615  1.88108   1.95768
17.08  -4.52121  1.87108  1.8906   1.95261
17.09  -4.5025  1.8806  1.90008   1.94747
17.1  -4.4837  1.89008  1.9095   1.94224
17.11  -4.46479  1.8995  1.91887   1.93694
17.12  -4.4458  1.90887  1.92818   1.93155
17.13  -4.42671  1.91818  1.93745   1.92609
17.14  -4.40753  1.92745  1.94665   1.92055
17.15  -4.38825  1.93665  1.9558   1.91494
17.16  -4.36889  1.9458  1.96489   1.90924
17.17  -4.34943  1.95489  1.97393   1.90348
17.18  -4.32988  1.96393  1.9829   1.89763
17.19  -4.31024  1.9729  1.99182   1.89171
17.2  -4.29051  1.98182  2.00068   1.88572
17.21  -4.27069  1.99068  2.00948   1.87965
17.22  -4.25079  1.99948  2.01821   1.87351
17.23  -4.23079  2.00821  2.02688   1.86729
17.24  -4.21071  2.01688  2.03549   1.86101
17.25  -4.19054  2.02549  2.04404   1.85465
17.26  -4.17029  2.03404  2.05252   1.84821
17.27  -4.14995  2.04252  2.06094   1.84171
17.28  -4.12952  2.05094  2.06929   1.83514
17.29  -4.10901  2.05929  2.07758   1.8285
17.3  -4.08842  2.06758  2.08579   1.82179
17.31  -4.06774  2.07579  2.09394   1.81501
17.32  -4.04699  2.08394  2.10202   1.80816
17.33  -4.02615  2.09202  2.11004   1.80124
17.34  -4.00523  2.10004  2.11798   1.79426
17.35  -3.98423  2.10798  2.12585   1.78721
17.36  -3.96315  2.11585  2.13365   1.7801
17.37  -3.94199  2.12365  2.14138   1.77292
17.38  -3.92075  2.13138  2.14904   1.76567
17.39  -3.89944  2.13904  2.15662   1.75836
17.4  -3.87805  2.14662  2.16413   1.75099
17.41  -3.85658  2.15413  2.17157   1.74356
17.42  -3.83504  2.16157  2.17893   1.73606
17.43  -3.81342  2.16893  2.18621   1.72851
17.44  -3.79173  2.17621  2.19342   1.72089
17.45  -3.76997  2.18342  2.20055   1.71321
17.46  -3.74814  2.19055  2.20761   1.70547
17.47  -3.72623  2.19761  2.21459   1.69768
17.48  -3.70426  2.20459  2.22148   1.68983
17.49  -3.68221  2.21148  2.2283   1.68192
17.5  -3.6601  2.2183  2.23504   1.67395
17.51  -3.63791  2.22504  2.2417   1.66593
17.52  -3.61566  2.2317  2.24828   1.65785
17.53  -3.59335  2.23828  2.25478   1.64972
17.54  -3.57096  2.24478  2.26119   1.64153
17.55  -3.54851  2.25119  2.26753   1.63329
17.56  -3.526  2.25753  2.27378   1.625
17.57  -3.50343  2.26378  2.27994   1.61666
17.58  -3.48079  2.26994  2.28603   1.60827
17.59  -3.45809  2.27603  2.29202   1.59982
17.6  -3.43533  2.28202  2.29794   1.59133
17.61  -3.41251  2.28794  2.30376   1.58279
17.62  -3.38963  2.29376  2.30951   1.5742
17.63  -3.36669  2.29951  2.31516   1.56557
17.64  -3.3437  2.30516  2.32073   1.55689
17.65  -3.32065  2.31073  2.32621   1.54816
17.66  -3.29754  2.31621  2.33161   1.53939
17.67  -3.27438  2.32161  2.33691   1.53057
17.68  -3.25116  2.32691  2.34213   1.52172
17.69  -3.22789  2.33213  2.34726   1.51282
17.7  -3.20457  2.33726  2.3523   1.50387
17.71  -3.1812  2.3423  2.35725   1.49489
17.72  -3.15777  2.34725  2.3621   1.48587
17.73  -3.1343  2.3521  2.36687   1.47681
17.74  -3.11078  2.35687  2.37155   1.46771
17.75  -3.08721  2.36155  2.37614   1.45857
17.76  -3.0636  2.36614  2.38063   1.4494
17.77  -3.03994  2.37063  2.38503   1.44019
17.78  -3.01623  2.37503  2.38934   1.43094
17.79  -2.99248  2.37934  2.39356   1.42167
17.8  -2.96869  2.38356  2.39768   1.41235
17.81  -2.94485  2.38768  2.40171   1.40301
17.82  -2.92097  2.39171  2.40565   1.39363
17.83  -2.89706  2.39565  2.40949   1.38423
17.84  -2.8731  2.39949  2.41324   1.37479
17.85  -2.8491  2.40324  2.41689   1.36533
17.86  -2.82507  2.40689  2.42045   1.35583
17.87  -2.801  2.41045  2.42391   1.34631
17.88  -2.7769  2.41391  2.42728   1.33676
17.89  -2.75276  2.41728  2.43055   1.32719
17.9  -2.72859  2.42055  2.43373   1.31759
17.91  -2.70438  2.42373  2.43681   1.30797
17.92  -2.68014  2.42681  2.43979   1.29833
17.93  -2.65588  2.42979  2.44268   1.28866
17.94  -2.63158  2.43268  2.44547   1.27897
17.95  -2.60725  2.43547  2.44816   1.26926
17.96  -2.5829  2.43816  2.45075   1.25953
17.97  -2.55851  2.44075  2.45325   1.24979
17.98  -2.53411  2.44325  2.45565   1.24002
17.99  -2.50967  2.44565  2.45796   1.23024
18  -2.48522  2.44796  2.46016   1.22044
18.01  -2.46074  2.45016  2.46227   1.21063
18.02  -2.43624  2.45227  2.46427   1.2008
18.03  -2.41171  2.45427  2.46618   1.19096
18.04  -2.38717  2.45618  2.46799   1.18111
18.05  -2.36261  2.45799  2.46971   1.17125
18.06  -2.33803  2.45971  2.47132   1.16137
18.07  -2.31343  2.46132  2.47284   1.15149
18.08  -2.28882  2.46284  2.47425   1.14159
18.09  -2.26419  2.46425  2.47557   1.13169
18.1  -2.23955  2.46557  2.47679   1.12178
18.11  -2.21489  2.46679  2.47791   1.11187
18.12  -2.19023  2.46791  2.47892   1.10195
18.13  -2.16555  2.46892  2.47985   1.09202
18.14  -2.14086  2.46985  2.48067   1.0821
18.15  -2.11616  2.47067  2.48139   1.07217
18.16  -2.09145  2.47139  2.48201   1.06223
18.17  -2.06674  2.47201  2.48253   1.0523
18.18  -2.04202  2.47253  2.48296   1.04237
18.19  -2.01729  2.47296  2.48328   1.03244
18.2  -1.99256  2.47328  2.48351   1.02251
18.21  -1.96783  2.47351  2.48363   1.01258
18.22  -1.9431  2.47363  2.48366   1.00266
18.23  -1.91836  2.47366  2.48359   0.992736
18.24  -1.89362  2.47359  2.48341   0.982823
18.25  -1.86889  2.47341  2.48314   0.972916
18.26  -1.84415  2.47314  2.48277   0.963017
18.27  -1.81942  2.47277  2.4823   0.953125
18.28  -1.79469  2.4723  2.48174   0.943243
18.29  -1.76997  2.47174  2.48107   0.933371
18.3  -1.74525  2.47107  2.48031   0.92351
18.31  -1.72054  2.47031  2.47944   0.91366
18.32  -1.69584  2.46944  2.47848   0.903823
18.33  -1.67114  2.46848  2.47742   0.894
18.34  -1.64646  2.46742  2.47626   0.884191
18.35  -1.62179  2.46626  2.47501   0.874398
18.36  -1.59712  2.46501  2.47365   0.864621
18.37  -1.57247  2.46365  2.4722   0.854861
18.38  -1.54784  2.4622  2.47065   0.845119
18.39  -1.52321  2.46065  2.46901   0.835396
18.4  -1.49861  2.45901  2.46726   0.825692
18.41  -1.47402  2.45726  2.46542   0.81601
18.42  -1.44944  2.45542  2.46349   0.806349
18.43  -1.42489  2.45349  2.46145   0.79671
18.44  -1.40036  2.45145  2.45933   0.787095
18.45  -1.37584  2.44933  2.4571   0.777504
18.46  -1.35135  2.4471  2.45478   0.767937
18.47  -1.32688  2.44478  2.45236   0.758397
18.48  -1.30243  2.44236  2.44985   0.748884
18.49  -1.27801  2.43985  2.44725   0.739398
18.5  -1.25361  2.43725  2.44455   0.72994
18.51  -1.22923  2.43455  2.44175   0.720512
18.52  -1.20489  2.43175  2.43886   0.711114
18.53  -1.18057  2.42886  2.43588   0.701747
18.54  -1.15628  2.42588  2.4328   0.692412
18.55  -1.13202  2.4228  2.42963   0.68311
18.56  -1.1078  2.41963  2.42637   0.673842
18.57  -1.0836  2.41637  2.42302   0.664607
18.58  -1.05944  2.41302  2.41957   0.655408
18.59  -1.03531  2.40957  2.41604   0.646245
18.6  -1.01121  2.40604  2.41241   0.637119
18.61  -0.98715  2.40241  2.40869   0.628031
18.62  -0.963126  2.39869  2.40488   0.618981
18.63  -0.939139  2.39488  2.40098   0.60997
18.64  -0.91519  2.39098  2.39699   0.601
18.65  -0.89128  2.38699  2.39291   0.592071
18.66  -0.86741  2.38291  2.38874   0.583183
18.67  -0.843581  2.37874  2.38448   0.574338
18.68  -0.819794  2.37448  2.38014   0.565536
18.69  -0.796049  2.37014  2.37571   0.556779
18.7  -0.772348  2.36571  2.37119   0.548066
18.71  -0.748691  2.36119  2.36658   0.539399
18.72  -0.725079  2.35658  2.36189   0.530779
18.73  -0.701513  2.35189  2.35711   0.522206
18.74  -0.677994  2.34711  2.35225   0.513681
18.75  -0.654523  2.34225  2.3473   0.505205
18.76  -0.631101  2.3373  2.34227   0.496778
18.77  -0.607728  2.33227  2.33715   0.488402
18.78  -0.584405  2.32715  2.33195   0.480076
18.79  -0.561133  2.32195  2.32667   0.471803
18.8  -0.537914  2.31667  2.32131   0.463582
18.81  -0.514747  2.31131  2.31586   0.455414
18.82  -0.491634  2.30586  2.31033   0.447301
18.83  -0.468576  2.30033  2.30473   0.439242
18.84  -0.445572  2.29473  2.29904   0.431238
18.85  -0.422625  2.28904  2.29327   0.423291
18.86  -0.399735  2.28327  2.28742   0.415401
18.87  -0.376902  2.27742  2.2815   0.407568
18.88  -0.354128  2.2715  2.2755   0.399793
18.89  -0.331413  2.2655  2.26942   0.392078
18.9  -0.308758  2.25942  2.26326   0.384422
18.91  -0.286163  2.25326  2.25703   0.376826
18.92  -0.263631  2.24703  2.25072   0.369292
18.93  -0.241161  2.24072  2.24434   0.361819
18.94  -0.218753  2.23434  2.23789   0.354408
18.95  -0.19641  2.22789  2.23136   0.34706
18.96  -0.174131  2.22136  2.22475   0.339776
18.97  -0.151917  2.21475  2.21808   0.332556
18.98  -0.12977  2.20808  2.21133   0.325401
18.99  -0.107689  2.20133  2.20452   0.318312
19  -0.0856757  2.19452  2.19763   0.311289
19.01  -0.0637306  2.18763  2.19067   0.304332
19.02  -0.0418543  2.18067  2.18365   0.297443
19.03  -0.0200475  2.17365  2.17655   0.290622
19.04  0.00168897  2.16655  2.16939   0.283869
19.05  0.0233545  2.15939  2.16216   0.277186
19.06  0.0449484  2.15216  2.15487   0.270572
19.07  0.0664701  2.14487  2.14751   0.264029
19.08  0.0879188  2.13751  2.14009   0.257556
19.09  0.109294  2.13009  2.1326   0.251155
19.1  0.130595  2.1226  2.12505   0.244826
19.11  0.151821  2.11505  2.11743   0.238569
19.12  0.172971  2.10743  2.10976   0.232386
19.13  0.194046  2.09976  2.10202   0.226276
19.14  0.215043  2.09202  2.09422   0.22024
19.15  0.235963  2.08422  2.08636   0.214279
19.16  0.256806  2.07636  2.07845   0.208393
19.17  0.277569  2.06845  2.07047   0.202583
19.18  0.298254  2.06047  2.06244   0.196849
19.19  0.318858  2.05244  2.05435   0.191191
19.2  0.339383  2.04435  2.04621   0.185611
19.21  0.359826  2.03621  2.03801   0.180108
19.22  0.380188  2.02801  2.02976   0.174684
19.23  0.400469  2.01976  2.02145   0.169338
19.24  0.420666  2.01145  2.01309   0.16407
19.25  0.440781  2.00309  2.00468   0.158883
19.26  0.460812  1.99468  1.99622   0.153775
19.27  0.480758  1.98622  1.98771   0.148747
19.28  0.500621  1.97771  1.97914   0.1438
19.29  0.520398  1.96914  1.97053   0.138934
19.3  0.540089  1.96053  1.96188   0.13415
19.31  0.559694  1.95188  1.95317   0.129447
19.32  0.579213  1.94317  1.94442   0.124827
19.33  0.598645  1.93442  1.93562   0.12029
19.34  0.617989  1.92562  1.92678   0.115835
19.35  0.637245  1.91678  1.91789   0.111464
19.36  0.656413  1.90789  1.90897   0.107177
19.37  0.675492  1.89897  1.9   0.102973
19.38  0.694482  1.89  1.89098   0.0988545
19.39  0.713382  1.88098  1.88193   0.0948204
19.4  0.732191  1.87193  1.87284   0.0908713
19.41  0.750911  1.86284  1.86371   0.0870076
19.42  0.769539  1.85371  1.85454   0.0832295
19.43  0.788076  1.84454  1.84534   0.0795375
19.44  0.806522  1.83534  1.8361   0.0759317
19.45  0.824875  1.8261  1.82682   0.0724124
19.46  0.843136  1.81682  1.81751   0.0689799
19.47  0.861304  1.80751  1.80817   0.0656345
19.48  0.879379  1.79817  1.79879   0.0623764
19.49  0.897361  1.78879  1.78938   0.0592058
19.5  0.915249  1.77938  1.77995   0.056123
19.51  0.933043  1.76995  1.77048   0.0531283
19.52  0.950742  1.76048  1.76098   0.0502217
19.53  0.968347  1.75098  1.75145   0.0474036
19.54  0.985857  1.74145  1.7419   0.0446741
19.55  1.00327  1.7319  1.73232   0.0420335
19.56  1.02059  1.72232  1.72271   0.0394818
19.57  1.03781  1.71271  1.71308   0.0370193
19.58  1.05494  1.70308  1.70343   0.0346461
19.59  1.07197  1.69343  1.69375   0.0323625
19.6  1.08891  1.68375  1.68406   0.0301684
19.61  1.10574  1.67406  1.67434   0.0280642
19.62  1.12248  1.66434  1.6646   0.0260498
19.63  1.13913  1.6546  1.65484   0.0241254
19.64  1.15567  1.64484  1.64506   0.0222912
19.65  1.17212  1.63506  1.63527   0.0205472
19.66  1.18847  1.62527  1.62546   0.0188935
19.67  1.20472  1.61546  1.61563   0.0173302
19.68  1.22088  1.60563  1.60579   0.0158574
19.69  1.23694  1.59579  1.59593   0.0144751
19.7  1.25289  1.58593  1.58606   0.0131834
19.71  1.26875  1.57606  1.57618   0.0119823
19.72  1.28451  1.56618  1.56629   0.010872
19.73  1.30018  1.55629  1.55639   0.00985231
19.74  1.31574  1.54639  1.54648   0.00892337
19.75  1.3312  1.53648  1.53656   0.00808516
19.76  1.34657  1.52656  1.52664   0.00733769
19.77  1.36183  1.51664  1.5167   0.00668095
19.78  1.377  1.5067  1.50676   0.00611492
19.79  1.39207  1.49676  1.49682   0.00563958
19.8  1.40703  1.48682  1.48687   0.0052549
19.81  1.4219  1.47687  1.47692   0.00496082
19.82  1.43667  1.46692  1.46697   0.0047573
19.83  1.45134  1.45697  1.45702   0.00464427
19.84  1.46591  1.44702  1.44706   0.00462167
19.85  1.48038  1.43706  1.43711   0.00468941
19.86  1.49475  1.42711  1.42716   0.00484741
19.87  1.50902  1.41716  1.41721   0.00509557
19.88  1.52319  1.40721  1.40726   0.00543378
19.89  1.53727  1.39726  1.39732   0.00586193
19.9  1.55124  1.38732  1.38738   0.00637989
19.91  1.56511  1.37738  1.37745   0.00698753
19.92  1.57888  1.36745  1.36753   0.0076847
19.93  1.59256  1.35753  1.35762   0.00847126
19.94  1.60613  1.34762  1.34771   0.00934704
19.95  1.61961  1.33771  1.33781   0.0103119
19.96  1.63299  1.32781  1.32793   0.0113656
19.97  1.64627  1.31793  1.31805   0.012508
19.98  1.65945  1.30805  1.30819   0.0137389
19.99  1.67253  1.29819  1.29834   0.0150581
20  1.68551  1.28834  1.2885   0.0164654
20.01  1.69839  1.2785  1.27868   0.0179605
20.02  1.71118  1.26868  1.26888   0.0195433
20.03  1.72386  1.25888  1.25909   0.0212134
20.04  1.73645  1.24909  1.24932   0.0229707
20.05  1.74894  1.23932  1.23957   0.0248149
20.06  1.76134  1.22957  1.22984   0.0267457
20.07  1.77363  1.21984  1.22012   0.0287628
20.08  1.78583  1.21012  1.21043   0.030866
20.09  1.79793  1.20043  1.20076   0.0330549
20.1  1.80994  1.19076  1.19112   0.0353294
20.11  1.82184  1.18112  1.18149   0.037689
20.12  1.83365  1.17149  1.1719   0.0401334
20.13  1.84537  1.1619  1.16232   0.0426624
20.14  1.85699  1.15232  1.15277   0.0452755
20.15  1.86851  1.14277  1.14325   0.0479725
20.16  1.87994  1.13325  1.13376   0.050753
20.17  1.89127  1.12376  1.1243   0.0536166
20.18  1.90251  1.1143  1.11486   0.056563
20.19  1.91365  1.10486  1.10546   0.0595917
20.2  1.9247  1.09546  1.09609   0.0627025
20.21  1.93566  1.08609  1.08675   0.0658949
20.22  1.94652  1.07675  1.07744   0.0691686
20.23  1.95728  1.06744  1.06816   0.072523
20.24  1.96796  1.05816  1.05892   0.0759578
20.25  1.97854  1.04892  1.04972   0.0794727
20.26  1.98903  1.03972  1.04055   0.083067
20.27  1.99943  1.03055  1.03141   0.0867405
20.28  2.00973  1.02141  1.02232   0.0904926
20.29  2.01995  1.01232  1.01326   0.0943229
20.3  2.03007  1.00326  1.00425   0.0982309
20.31  2.0401  0.994245  0.995267   0.102216
20.32  2.05004  0.985267  0.98633   0.106278
20.33  2.0599  0.97633  0.977434   0.110417
20.34  2.06966  0.967434  0.968581   0.114631
20.35  2.07933  0.958581  0.95977   0.11892
20.36  2.08892  0.94977  0.951003   0.123285
20.37  2.09842  0.941003  0.94228   0.127723
20.38  2.10783  0.93228  0.933602   0.132236
20.39  2.11715  0.923602  0.924971   0.136821
20.4  2.12639  0.914971  0.916385   0.14148
20.41  2.13554  0.906385  0.907847   0.14621
20.42  2.1446  0.897847  0.899358   0.151012
20.43  2.15358  0.889358  0.890916   0.155885
20.44  2.16247  0.880916  0.882525   0.160829
20.45  2.17128  0.872525  0.874183   0.165842
20.46  2.18001  0.864183  0.865892   0.170925
20.47  2.18865  0.855892  0.857653   0.176076
20.48  2.19721  0.847653  0.849466   0.181296
20.49  2.20568  0.839466  0.841332   0.186583
20.5  2.21408  0.831332  0.833251   0.191937
20.51  2.22239  0.823251  0.825225   0.197357
20.52  2.23062  0.815225  0.817253   0.202843
20.53  2.23878  0.807253  0.809337   0.208394
20.54  2.24685  0.799337  0.801477   0.214009
20.55  2.25484  0.791477  0.793674   0.219689
20.56  2.26276  0.783674  0.785928   0.225431
20.57  2.27059  0.775928  0.778241   0.231236
20.58  2.27835  0.768241  0.770612   0.237103
20.59  2.28604  0.760612  0.763042   0.24303
20.6  2.29364  0.753042  0.755532   0.249019
20.61  2.30117  0.745532  0.748083   0.255067
20.62  2.30863  0.738083  0.740695   0.261174
20.63  2.31601  0.730695  0.733368   0.26734
20.64  2.32332  0.723368  0.726104   0.273563
20.65  2.33055  0.716104  0.718902   0.279844
20.66  2.33771  0.708902  0.711764   0.28618
20.67  2.3448  0.701764  0.70469   0.292573
20.68  2.35182  0.69469  0.69768   0.29902
20.69  2.35876  0.68768  0.690735   0.305522
20.7  2.36564  0.680735  0.683856   0.312076
20.71  2.37245  0.673856  0.677043   0.318684
20.72  2.37919  0.667043  0.670296   0.325344
20.73  2.38586  0.660296  0.663617   0.332054
20.74  2.39246  0.653617  0.657005   0.338816
20.75  2.399  0.647005  0.650461   0.345627
20.76  2.40547  0.640461  0.643986   0.352487
20.77  2.41187  0.633986  0.63758   0.359395
20.78  2.41821  0.62758  0.631244   0.366351
20.79  2.42449  0.621244  0.624977   0.373353
20.8  2.4307  0.614977  0.618781   0.380401
20.81  2.43685  0.608781  0.612656   0.387494
20.82  2.44294  0.602656  0.606602   0.394632
20.83  2.44896  0.596602  0.60062   0.401813
20.84  2.45493  0.59062  0.594711   0.409037
20.85  2.46084  0.584711  0.588874   0.416302
20.86  2.46668  0.578874  0.58311   0.423609
20.87  2.47247  0.57311  0.57742   0.430956
20.88  2.4782  0.56742  0.571803   0.438343
20.89  2.48388  0.561803  0.566261   0.445768
20.9  2.48949  0.556261  0.560793   0.453231
20.91  2.49506  0.550793  0.5554   0.460732
20.92  2.50057  0.5454  0.550083   0.468268
20.93  2.50602  0.540083  0.544841   0.47584
20.94  2.51142  0.534841  0.539676   0.483446
20.95  2.51677  0.529676  0.534587   0.491086
20.96  2.52207  0.524587  0.529574   0.498759
20.97  2.52731  0.519574  0.524639   0.506464
20.98  2.53251  0.514639  0.519781   0.5142
20.99  2.53765  0.509781  0.515001   0.521966
21  2.54275  0.505001  0.510298   0.529762
21.01  2.5478  0.500298  0.505674   0.537586
21.02  2.5528  0.495674  0.501128   0.545439
21.03  2.55776  0.491128  0.496662   0.553318
21.04  2.56267  0.486662  0.492274   0.561223
21.05  2.56754  0.482274  0.487965   0.569153
21.06  2.57236  0.477965  0.483736   0.577107
21.07  2.57714  0.473736  0.479587   0.585085
21.08  2.58188  0.469587  0.475518   0.593085
21.09  2.58657  0.465518  0.471529   0.601107
21.1  2.59123  0.461529  0.467621   0.60915
21.11  2.59584  0.457621  0.463793   0.617213
21.12  2.60042  0.453793  0.460046   0.625295
21.13  2.60496  0.450046  0.45638   0.633394
21.14  2.60946  0.44638  0.452795   0.641511
21.15  2.61392  0.442795  0.449291   0.649645
21.16  2.61835  0.439291  0.445869   0.657794
21.17  2.62274  0.435869  0.442529   0.665957
21.18  2.6271  0.432529  0.43927   0.674134
21.19  2.63143  0.42927  0.436093   0.682324
21.2  2.63572  0.426093  0.432999   0.690525
21.21  2.63998  0.422999  0.429986   0.698738
21.22  2.64421  0.419986  0.427056   0.706961
21.23  2.64841  0.417056  0.424208   0.715193
21.24  2.65258  0.414208  0.421442   0.723433
21.25  2.65672  0.411442  0.418759   0.731681
21.26  2.66084  0.408759  0.416158   0.739935
21.27  2.66493  0.406158  0.41364   0.748194
21.28  2.66899  0.40364  0.411205   0.756459
21.29  2.67302  0.401205  0.408852   0.764727
21.3  2.67704  0.398852  0.406582   0.772998
21.31  2.68102  0.396582  0.404395   0.781271
21.32  2.68499  0.394395  0.40229   0.789545
21.33  2.68893  0.39229  0.400268   0.797819
21.34  2.69286  0.390268  0.398329   0.806092
21.35  2.69676  0.388329  0.396473   0.814364
21.36  2.70064  0.386473  0.394699   0.822633
21.37  2.70451  0.384699  0.393008   0.830899
21.38  2.70835  0.383008  0.3914   0.83916
21.39  2.71218  0.3814  0.389874   0.847416
21.4  2.716  0.379874  0.38843   0.855666
21.41  2.7198  0.37843  0.38707   0.863909
21.42  2.72358  0.37707  0.385791   0.872144
21.43  2.72735  0.375791  0.384595   0.88037
21.44  2.73111  0.374595  0.383481   0.888587
21.45  2.73486  0.373481  0.382448   0.896792
21.46  2.73859  0.372448  0.381498   0.904986
21.47  2.74232  0.371498  0.38063   0.913168
21.48  2.74603  0.37063  0.379843   0.921336
21.49  2.74974  0.369843  0.379138   0.92949
21.5  2.75344  0.369138  0.378515   0.937629
21.51  2.75713  0.368515  0.377972   0.945752
21.52  2.76081  0.367972  0.377511   0.953858
21.53  2.76449  0.367511  0.37713   0.961946
21.54  2.76817  0.36713  0.37683   0.970016
21.55  2.77184  0.36683  0.376611   0.978066
21.56  2.77551  0.366611  0.376472   0.986095
21.57  2.77917  0.366472  0.376413   0.994103
21.58  2.78284  0.366413  0.376434   1.00209
21.59  2.7865  0.366434  0.376534   1.01005
21.6  2.79017  0.366534  0.376714   1.01799
21.61  2.79383  0.366714  0.376973   1.02591
21.62  2.7975  0.366973  0.377311   1.03379
21.63  2.80117  0.367311  0.377728   1.04166
21.64  2.80484  0.367728  0.378223   1.04949
21.65  2.80852  0.368223  0.378796   1.0573
21.66  2.8122  0.368796  0.379446   1.06507
21.67  2.81589  0.369446  0.380175   1.07282
21.68  2.81958  0.370175  0.38098   1.08054
21.69  2.82328  0.37098  0.381862   1.08822
21.7  2.82699  0.371862  0.382821   1.09588
21.71  2.83071  0.372821  0.383856   1.10349
21.72  2.83444  0.373856  0.384967   1.11108
21.73  2.83818  0.374967  0.386153   1.11863
21.74  2.84193  0.376153  0.387414   1.12614
21.75  2.84569  0.377414  0.388751   1.13362
21.76  2.84947  0.378751  0.390161   1.14106
21.77  2.85325  0.380161  0.391646   1.14846
21.78  2.85705  0.381646  0.393204   1.15582
21.79  2.86087  0.383204  0.394836   1.16315
21.8  2.8647  0.384836  0.39654   1.17043
21.81  2.86855  0.38654  0.398317   1.17767
21.82  2.87242  0.388317  0.400165   1.18487
21.83  2.8763  0.390165  0.402085   1.19202
21.84  2.8802  0.392085  0.404077   1.19913
21.85  2.88412  0.394077  0.406139   1.2062
21.86  2.88806  0.396139  0.408271   1.21322
21.87  2.89202  0.398271  0.410473   1.22019
21.88  2.89601  0.400473  0.412744   1.22712
21.89  2.90001  0.402744  0.415084   1.234
21.9  2.90404  0.405084  0.417492   1.24083
21.91  2.90809  0.407492  0.419968   1.24761
21.92  2.91217  0.409968  0.422512   1.25434
21.93  2.91626  0.412512  0.425122   1.26102
21.94  2.92039  0.415122  0.427799   1.26765
21.95  2.92454  0.417799  0.430541   1.27423
21.96  2.92872  0.420541  0.433349   1.28076
21.97  2.93292  0.423349  0.436221   1.28723
21.98  2.93716  0.426221  0.439157   1.29364
21.99  2.94142  0.429157  0.442157   1.3
22  2.94571  0.432157  0.44522   1.30631
22.01  2.95003  0.43522  0.448346   1.31256
22.02  2.95439  0.438346  0.451533   1.31875
22.03  2.95877  0.441533  0.454782   1.32488
22.04  2.96318  0.444782  0.458092   1.33095
22.05  2.96763  0.448092  0.461461   1.33697
22.06  2.97211  0.451461  0.464891   1.34292
22.07  2.97663  0.454891  0.468379   1.34882
22.08  2.98118  0.458379  0.471925   1.35465
22.09  2.98576  0.461925  0.475529   1.36042
22.1  2.99038  0.465529  0.479191   1.36613
22.11  2.99504  0.469191  0.482909   1.37178
22.12  2.99973  0.472909  0.486682   1.37736
22.13  3.00446  0.476682  0.490511   1.38287
22.14  3.00922  0.480511  0.494394   1.38832
22.15  3.01403  0.484394  0.498331   1.39371
22.16  3.01887  0.488331  0.502321   1.39903
22.17  3.02376  0.492321  0.506364   1.40428
22.18  3.02868  0.496364  0.510459   1.40947
22.19  3.03364  0.500459  0.514605   1.41458
22.2  3.03865  0.504605  0.518801   1.41963
22.21  3.04369  0.508801  0.523047   1.42461
22.22  3.04878  0.513047  0.527342   1.42952
22.23  3.05391  0.517342  0.531686   1.43436
22.24  3.05908  0.521686  0.536077   1.43912
22.25  3.0643  0.526077  0.540515   1.44382
22.26  3.06956  0.530515  0.545   1.44844
22.27  3.07487  0.535  0.54953   1.453
22.28  3.08022  0.53953  0.554105   1.45747
22.29  3.08561  0.544105  0.558723   1.46188
22.3  3.09105  0.548723  0.563385   1.46621
22.31  3.09654  0.553385  0.56809   1.47046
22.32  3.10207  0.55809  0.572836   1.47464
22.33  3.10766  0.562836  0.577624   1.47875
22.34  3.11328  0.567624  0.582452   1.48278
22.35  3.11896  0.572452  0.587319   1.48673
22.36  3.12468  0.577319  0.592225   1.4906
22.37  3.13046  0.582225  0.597169   1.4944
22.38  3.13628  0.587169  0.60215   1.49812
22.39  3.14215  0.59215  0.607168   1.50176
22.4  3.14807  0.597168  0.612221   1.50532
22.41  3.15405  0.602221  0.617309   1.5088
22.42  3.16007  0.607309  0.622431   1.51221
22.43  3.16614  0.612431  0.627586   1.51553
22.44  3.17226  0.617586  0.632774   1.51877
22.45  3.17844  0.622774  0.637994   1.52193
22.46  3.18467  0.627994  0.643244   1.52502
22.47  3.19095  0.633244  0.648524   1.52801
22.48  3.19728  0.638524  0.653833   1.53093
22.49  3.20367  0.643833  0.659171   1.53377
22.5  3.2101  0.649171  0.664536   1.53652
22.51  3.2166  0.654536  0.669928   1.53919
22.52  3.22314  0.659928  0.675346   1.54177
22.53  3.22974  0.665346  0.680788   1.54427
22.54  3.23639  0.670788  0.686255   1.54669
22.55  3.2431  0.676255  0.691745   1.54902
22.56  3.24986  0.681745  0.697258   1.55127
22.57  3.25668  0.687258  0.702792   1.55344
22.58  3.26355  0.692792  0.708348   1.55551
22.59  3.27048  0.698348  0.713923   1.55751
22.6  3.27747  0.703923  0.719517   1.55941
22.61  3.28451  0.709517  0.725129   1.56124
22.62  3.2916  0.715129  0.730759   1.56297
22.63  3.29875  0.720759  0.736405   1.56462
22.64  3.30596  0.726405  0.742067   1.56618
22.65  3.31322  0.732067  0.747744   1.56766
22.66  3.32054  0.737744  0.753434   1.56905
22.67  3.32792  0.743434  0.759137   1.57035
22.68  3.33536  0.749137  0.764853   1.57156
22.69  3.34285  0.754853  0.77058   1.57268
22.7  3.3504  0.76058  0.776317   1.57372
22.71  3.358  0.766317  0.782064   1.57467
22.72  3.36566  0.772064  0.787819   1.57553
22.73  3.37339  0.777819  0.793582   1.57631
22.74  3.38116  0.783582  0.799352   1.57699
22.75  3.389  0.789352  0.805128   1.57759
22.76  3.39689  0.795128  0.810909   1.57809
22.77  3.40484  0.800909  0.816694   1.57851
22.78  3.41285  0.806694  0.822482   1.57884
22.79  3.42092  0.812482  0.828273   1.57908
22.8  3.42904  0.818273  0.834065   1.57923
22.81  3.43723  0.824065  0.839858   1.57929
22.82  3.44547  0.829858  0.845651   1.57927
22.83  3.45377  0.835651  0.851443   1.57915
22.84  3.46212  0.841443  0.857232   1.57894
22.85  3.47054  0.847232  0.863018   1.57865
22.86  3.47901  0.853018  0.868801   1.57826
22.87  3.48754  0.858801  0.874579   1.57779
22.88  3.49613  0.864579  0.880351   1.57722
22.89  3.50477  0.870351  0.886117   1.57657
22.9  3.51348  0.876117  0.891875   1.57583
22.91  3.52224  0.881875  0.897625   1.575
22.92  3.53106  0.887625  0.903366   1.57407
22.93  3.53993  0.893366  0.909097   1.57306
22.94  3.54887  0.899097  0.914816   1.57196
22.95  3.55786  0.904816  0.920524   1.57077
22.96  3.56691  0.910524  0.926219   1.56949
22.97  3.57601  0.916219  0.9319   1.56812
22.98  3.58517  0.9219  0.937567   1.56667
22.99  3.59439  0.927567  0.943218   1.56512
23  3.60367  0.933218  0.948853   1.56349
23.01  3.613  0.938853  0.95447   1.56176
23.02  3.62239  0.94447  0.96007   1.55995
23.03  3.63183  0.95007  0.96565   1.55805
23.04  3.64133  0.95565  0.971211   1.55606
23.05  3.65089  0.961211  0.976751   1.55398
23.06  3.6605  0.966751  0.982269   1.55181
23.07  3.67017  0.972269  0.987765   1.54956
23.08  3.67989  0.977765  0.993237   1.54722
23.09  3.68967  0.983237  0.998685   1.54479
23.1  3.6995  0.988685  1.00411   1.54227
23.11  3.70939  0.994107  1.0095   1.53967
23.12  3.71933  0.999504  1.01487   1.53697
23.13  3.72933  1.00487  1.02022   1.5342
23.14  3.73938  1.01022  1.02553   1.53133
23.15  3.74948  1.01553  1.03081   1.52838
23.16  3.75963  1.02081  1.03607   1.52534
23.17  3.76984  1.02607  1.04129   1.52222
23.18  3.7801  1.03129  1.04648   1.51901
23.19  3.79041  1.03648  1.05164   1.51572
23.2  3.80078  1.04164  1.05676   1.51234
23.21  3.8112  1.04676  1.06185   1.50887
23.22  3.82166  1.05185  1.0669   1.50533
23.23  3.83218  1.0569  1.07192   1.50169
23.24  3.84275  1.06192  1.0769   1.49798
23.25  3.85337  1.0669  1.08184   1.49418
23.26  3.86404  1.07184  1.08674   1.49029
23.27  3.87476  1.07674  1.09161   1.48633
23.28  3.88552  1.08161  1.09643   1.48228
23.29  3.89634  1.08643  1.10121   1.47815
23.3  3.9072  1.09121  1.10595   1.47393
23.31  3.91812  1.09595  1.11065   1.46964
23.32  3.92908  1.10065  1.1153   1.46527
23.33  3.94008  1.1053  1.11991   1.46081
23.34  3.95114  1.10991  1.12447   1.45627
23.35  3.96224  1.11447  1.12899   1.45166
23.36  3.97338  1.11899  1.13346   1.44696
23.37  3.98457  1.12346  1.13788   1.44219
23.38  3.9958  1.12788  1.14225   1.43733
23.39  4.00708  1.13225  1.14657   1.4324
23.4  4.01841  1.13657  1.15085   1.42739
23.41  4.02977  1.14085  1.15507   1.42231
23.42  4.04118  1.14507  1.15924   1.41714
23.43  4.05263  1.14924  1.16336   1.41191
23.44  4.06412  1.15336  1.16743   1.40659
23.45  4.07566  1.15743  1.17144   1.4012
23.46  4.08723  1.16144  1.1754   1.39573
23.47  4.09885  1.1654  1.1793   1.39019
23.48  4.1105  1.1693  1.18315   1.38458
23.49  4.12219  1.17315  1.18693   1.37889
23.5  4.13392  1.17693  1.19067   1.37313
23.51  4.14569  1.18067  1.19434   1.3673
23.52  4.1575  1.18434  1.19795   1.3614
23.53  4.16934  1.18795  1.20151   1.35542
23.54  4.18122  1.19151  1.205   1.34937
23.55  4.19314  1.195  1.20843   1.34326
23.56  4.20509  1.19843  1.2118   1.33707
23.57  4.21707  1.2018  1.21511   1.33082
23.58  4.22909  1.20511  1.21836   1.32449
23.59  4.24114  1.20836  1.22154   1.3181
23.6  4.25322  1.21154  1.22465   1.31165
23.61  4.26534  1.21465  1.22771   1.30512
23.62  4.27749  1.21771  1.23069   1.29853
23.63  4.28966  1.22069  1.23361   1.29187
23.64  4.30187  1.22361  1.23646   1.28515
23.65  4.31411  1.22646  1.23924   1.27837
23.66  4.32637  1.22924  1.24196   1.27152
23.67  4.33866  1.23196  1.24461   1.26461
23.68  4.35098  1.23461  1.24718   1.25764
23.69  4.36333  1.23718  1.24969   1.2506
23.7  4.3757  1.23969  1.25212   1.24351
23.71  4.3881  1.24212  1.25449   1.23635
23.72  4.40052  1.24449  1.25678   1.22914
23.73  4.41296  1.24678  1.259   1.22186
23.74  4.42543  1.249  1.26114   1.21453
23.75  4.43792  1.25114  1.26321   1.20714
23.76  4.45043  1.25321  1.26521   1.19969
23.77  4.46297  1.25521  1.26713   1.19219
23.78  4.47552  1.25713  1.26898   1.18463
23.79  4.48809  1.25898  1.27075   1.17702
23.8  4.50068  1.26075  1.27244   1.16935
23.81  4.51329  1.26244  1.27406   1.16163
23.82  4.52591  1.26406  1.2756   1.15386
23.83  4.53855  1.2656  1.27706   1.14604
23.84  4.55121  1.26706  1.27844   1.13816
23.85  4.56388  1.26844  1.27974   1.13024
23.86  4.57656  1.26974  1.28096   1.12227
23.87  4.58926  1.27096  1.28211   1.11424
23.88  4.60197  1.27211  1.28317   1.10617
23.89  4.61469  1.27317  1.28415   1.09806
23.9  4.62742  1.27415  1.28505   1.08989
23.91  4.64016  1.27505  1.28587   1.08168
23.92  4.65291  1.27587  1.2866   1.07343
23.93  4.66567  1.2766  1.28725   1.06513
23.94  4.67844  1.27725  1.28782   1.05679
23.95  4.69121  1.27782  1.2883   1.04841
23.96  4.70399  1.2783  1.2887   1.03998
23.97  4.71677  1.2787  1.28902   1.03151
23.98  4.72956  1.27902  1.28925   1.02301
23.99  4.74235  1.27925  1.28939   1.01446
24  4.75514  1.27939  1.28945   1.00588
24.01  4.76794  1.27945  1.28942   0.997259
24.02  4.78073  1.27942  1.28931   0.988602
24.03  4.79352  1.27931  1.28911   0.979909
24.04  4.80632  1.27911  1.28882   0.971181
24.05  4.81911  1.27882  1.28844   0.962419
24.06  4.8319  1.27844  1.28798   0.953623
24.07  4.84468  1.27798  1.28743   0.944795
24.08  4.85746  1.27743  1.28679   0.935936
24.09  4.87024  1.27679  1.28606   0.927046
24.1  4.883  1.27606  1.28524   0.918126
24.11  4.89576  1.27524  1.28433   0.909177
24.12  4.90852  1.27433  1.28333   0.9002
24.13  4.92126  1.27333  1.28225   0.891196
24.14  4.93399  1.27225  1.28107   0.882166
24.15  4.94672  1.27107  1.2798   0.87311
24.16  4.95943  1.2698  1.27844   0.864029
24.17  4.97212  1.26844  1.27699   0.854925
24.18  4.98481  1.26699  1.27545   0.845798
24.19  4.99748  1.26545  1.27381   0.836649
24.2  5.01013  1.26381  1.27209   0.827479
24.21  5.02277  1.26209  1.27027   0.818289
24.22  5.03539  1.26027  1.26836   0.809079
24.23  5.04799  1.25836  1.26636   0.799851
24.24  5.06058  1.25636  1.26427   0.790606
24.25  5.07314  1.25427  1.26208   0.781344
24.26  5.08568  1.25208  1.2598   0.772067
24.27  5.09821  1.2498  1.25743   0.762775
24.28  5.1107  1.24743  1.25496   0.753468
24.29  5.12318  1.24496  1.2524   0.744149
24.3  5.13563  1.2424  1.24975   0.734818
24.31  5.14805  1.23975  1.24701   0.725476
24.32  5.16045  1.23701  1.24417   0.716124
24.33  5.17282  1.23417  1.24124   0.706762
24.34  5.18516  1.23124  1.23821   0.697393
24.35  5.19747  1.22821  1.23509   0.688015
24.36  5.20975  1.22509  1.23188   0.678631
24.37  5.22201  1.22188  1.22857   0.669242
24.38  5.23422  1.21857  1.22517   0.659848
24.39  5.24641  1.21517  1.22167   0.65045
24.4  5.25856  1.21167  1.21808   0.641049
24.41  5.27068  1.20808  1.2144   0.631646
24.42  5.28276  1.2044  1.21062   0.622242
24.43  5.2948  1.20062  1.20675   0.612839
24.44  5.30681  1.19675  1.20278   0.603436
24.45  5.31878  1.19278  1.19872   0.594035
24.46  5.3307  1.18872  1.19457   0.584636
24.47  5.34259  1.18457  1.19032   0.575241
24.48  5.35444  1.18032  1.18598   0.565851
24.49  5.36624  1.17598  1.18155   0.556466
24.5  5.378  1.17155  1.17702   0.547088
24.51  5.38972  1.16702  1.17239   0.537717
24.52  5.40139  1.16239  1.16768   0.528354
24.53  5.41301  1.15768  1.16287   0.519
24.54  5.42459  1.15287  1.15796   0.509657
24.55  5.43612  1.14796  1.15297   0.500324
24.56  5.4476  1.14297  1.14788   0.491003
24.57  5.45903  1.13788  1.14269   0.481696
24.58  5.4704  1.13269  1.13742   0.472402
24.59  5.48173  1.12742  1.13205   0.463122
24.6  5.49301  1.12205  1.12659   0.453859
24.61  5.50423  1.11659  1.12103   0.444611
24.62  5.51539  1.11103  1.11539   0.435382
24.63  5.5265  1.10539  1.10965   0.42617
24.64  5.53756  1.09965  1.10382   0.416978
24.65  5.54855  1.09382  1.0979   0.407806
24.66  5.55949  1.0879  1.09188   0.398655
24.67  5.57037  1.08188  1.08578   0.389526
24.68  5.58119  1.07578  1.07958   0.38042
24.69  5.59195  1.06958  1.0733   0.371338
24.7  5.60264  1.0633  1.06692   0.36228
24.71  5.61327  1.05692  1.06045   0.353248
24.72  5.62384  1.05045  1.05389   0.344243
24.73  5.63435  1.04389  1.04725   0.335265
24.74  5.64479  1.03725  1.04051   0.326315
24.75  5.65516  1.03051  1.03368   0.317394
24.76  5.66546  1.02368  1.02677   0.308503
24.77  5.6757  1.01677  1.01977   0.299644
24.78  5.68587  1.00977  1.01267   0.290816
24.79  5.69597  1.00267  1.00549   0.28202
24.8  5.70599  0.995494  0.998226   0.273259
24.81  5.71595  0.988226  0.990872   0.264531
24.82  5.72583  0.980872  0.98343   0.255839
24.83  5.73564  0.97343  0.975902   0.247184
24.84  5.74537  0.965902  0.968288   0.238565
24.85  5.75503  0.958288  0.960587   0.229984
24.86  5.76462  0.950587  0.952802   0.221442
24.87  5.77412  0.942802  0.944931   0.212939
24.88  5.78355  0.934931  0.936976   0.204477
24.89  5.7929  0.926976  0.928937   0.196056
24.9  5.80217  0.918937  0.920813   0.187677
24.91  5.81136  0.910813  0.912607   0.179342
24.92  5.82047  0.902607  0.904317   0.17105
24.93  5.82949  0.894317  0.895945   0.162802
24.94  5.83844  0.885945  0.887491   0.1546
24.95  5.8473  0.877491  0.878956   0.146445
24.96  5.85607  0.868956  0.870339   0.138336
24.97  5.86476  0.860339  0.861642   0.130275
24.98  5.87336  0.851642  0.852865   0.122263
24.99  5.88188  0.842865  0.844008   0.114301
25  5.89031  0.834008  0.835071   0.106388
25.01  5.89865  0.825071  0.826057   0.0985273
25.02  5.9069  0.816057  0.816964   0.0907181
25.03  5.91506  0.806964  0.807793   0.0829615
25.04  5.92313  0.797793  0.798546   0.0752583
25.05  5.93111  0.788546  0.789222   0.0676094
25.06  5.93899  0.779222  0.779822   0.0600154
25.07  5.94678  0.769822  0.770347   0.0524772
25.08  5.95448  0.760347  0.760797   0.0449955
25.09  5.96209  0.750797  0.751173   0.0375711
25.1  5.96959  0.741173  0.741475   0.0302047
25.11  5.97701  0.731475  0.731704   0.022897
25.12  5.98432  0.721704  0.72186   0.0156487
25.13  5.99154  0.71186  0.711945   0.00846073
25.14  5.99866  0.701945  0.701958   0.00133366
25.15  6.00568  0.691958  0.691901   -0.00573176
25.16  6.0126  0.681901  0.681774   -0.0127348
25.17  6.01941  0.671774  0.671577   -0.0196748
25.18  6.02613  0.661577  0.661311   -0.026551
25.19  6.03275  0.651311  0.650978   -0.0333627
25.2  6.03926  0.640978  0.640577   -0.0401093
25.21  6.04567  0.630577  0.630109   -0.04679
25.22  6.05198  0.620109  0.619575   -0.0534042
25.23  6.05818  0.609575  0.608975   -0.0599513
25.24  6.06427  0.598975  0.598311   -0.0664304
25.25  6.07026  0.588311  0.587582   -0.0728411
25.26  6.07615  0.577582  0.576791   -0.0791826
25.27  6.08192  0.566791  0.565936   -0.0854543
25.28  6.08759  0.555936  0.555019   -0.0916556
25.29  6.09315  0.545019  0.544042   -0.0977858
25.3  6.0986  0.534042  0.533003   -0.103844
25.31  6.10394  0.523003  0.521905   -0.10983
25.32  6.10917  0.511905  0.510747   -0.115744
25.33  6.11429  0.500747  0.499532   -0.121583
25.34  6.1193  0.489532  0.488258   -0.127349
25.35  6.12419  0.478258  0.476928   -0.13304
25.36  6.12897  0.466928  0.465541   -0.138656
25.37  6.13364  0.455541  0.454099   -0.144195
25.38  6.1382  0.444099  0.442603   -0.149659
25.39  6.14264  0.432603  0.431052   -0.155045
25.4  6.14697  0.421052  0.419449   -0.160354
25.41  6.15118  0.409449  0.407793   -0.165585
25.42  6.15527  0.397793  0.396085   -0.170737
25.43  6.15925  0.386085  0.384327   -0.17581
25.44  6.16311  0.374327  0.372519   -0.180803
25.45  6.16685  0.362519  0.360662   -0.185716
25.46  6.17048  0.350662  0.348757   -0.190548
25.47  6.17399  0.338757  0.336804   -0.195299
25.48  6.17737  0.326804  0.324804   -0.199969
25.49  6.18064  0.314804  0.312758   -0.204556
25.5  6.18379  0.302758  0.300668   -0.209061
25.51  6.18682  0.290668  0.288533   -0.213482
25.52  6.18972  0.278533  0.276355   -0.21782
25.53  6.19251  0.266355  0.264134   -0.222074
25.54  6.19517  0.254134  0.251872   -0.226244
25.55  6.19771  0.241872  0.239568   -0.230328
25.56  6.20013  0.229568  0.227225   -0.234328
25.57  6.20243  0.217225  0.214843   -0.238241
25.58  6.2046  0.204843  0.202422   -0.242068
25.59  6.20665  0.192422  0.189964   -0.245809
25.6  6.20857  0.179964  0.177469   -0.249463
25.61  6.21037  0.167469  0.164939   -0.253029
25.62  6.21205  0.154939  0.152374   -0.256508
25.63  6.2136  0.142374  0.139775   -0.259899
25.64  6.21502  0.129775  0.127143   -0.263201
25.65  6.21632  0.117143  0.114479   -0.266415
25.66  6.21749  0.104479  0.101783   -0.269539
25.67  6.21853  0.0917833  0.0890576   -0.272574
25.68  6.21945  0.0790576  0.0763024   -0.275519
25.69  6.22024  0.0663024  0.0635186   -0.278374
25.7  6.22091  0.0535186  0.0507072   -0.281139
25.71  6.22144  0.0407072  0.0378691   -0.283812
25.72  6.22185  0.0278691  0.0250052   -0.286395
25.73  6.22213  0.0150052  0.0121163   -0.288887
25.74  6.22228  0.00211629  -0.000796574   -0.291287

==> CASE-RHO-0/case1_s1.txt <==
0  6  0  0   0
0.01  6  0  -1.875e-07   -1.875e-05
0.02  6  0  -7.49998e-07   -7.49998e-05
0.03  6  0  -1.68749e-06   -0.000168749
0.04  6  0  -2.99998e-06   -0.000299998
0.05  6  0  -4.68744e-06   -0.000468744
0.06  6  0  -6.74987e-06   -0.000674987
0.07  6  0  -9.18727e-06   -0.000918727
0.08  6  0  -1.19996e-05   -0.00119996
0.09  6  0  -1.51869e-05   -0.00151869
0.1  6  0  -1.8749e-05   -0.0018749
0.11  6  0  -2.26861e-05   -0.00226861
0.12  6  0  -2.6998e-05   -0.0026998
0.13  6  0  -3.16847e-05   -0.00316847
0.14  6  0  -3.67462e-05   -0.00367462
0.15  6  0  -4.21826e-05   -0.00421826
0.16  6  0  -4.79936e-05   -0.00479936
0.17  6  0  -5.41793e-05   -0.00541793
0.18  6  0  -6.07397e-05   -0.00607397
0.19  6  0  -6.76748e-05   -0.00676748
0.2  6  0  -7.49844e-05   -0.00749844
0.21  6  0  -8.26685e-05   -0.00826685
0.22  6  0  -9.07271e-05   -0.00907271
0.23  6  0  -9.91602e-05   -0.00991602
0.24  6  0  -0.000107968   -0.0107968
0.25  6  0  -0.000117149   -0.0117149
0.26  6  0  -0.000126705   -0.0126705
0.27  6  0  -0.000136636   -0.0136636
0.28  6  0  -0.00014694   -0.014694
0.29  6  0  -0.000157618   -0.0157618
0.3  6  0  -0.000168671   -0.0168671
0.31  6  0  -0.000180097   -0.0180097
0.32  6  0  -0.000191898   -0.0191898
0.33  6  0  -0.000204072   -0.0204072
0.34  6  0  -0.00021662   -0.021662
0.35  6  0  -0.000229541   -0.0229541
0.36  6  0  -0.000242836   -0.0242836
0.37  6  0  -0.000256505   -0.0256505
0.38  6  0  -0.000270546   -0.0270546
0.39  6  0  -0.000284962   -0.0284962
0.4  6  0  -0.00029975   -0.029975
0.41  6  0  -0.000314912   -0.0314912
0.42  6  0  -0.000330446   -0.0330446
0.43  6  0  -0.000346354   -0.0346354
0.44  6  0  -0.000362634   -0.0362634
0.45  6  0  -0.000379287   -0.0379287
0.46  6  0  -0.000396313   -0.0396313
0.47  6  0  -0.000413711   -0.0413711
0.48  6  0  -0.000431482   -0.0431482
0.49  6  0  -0.000449625   -0.0449625
0.5  6  0  -0.00046814   -0.046814
0.51  6  0  -0.000487027   -0.0487027
0.52  6  0  -0.000506286   -0.0506286
0.53  6  0  -0.000525917   -0.0525917
0.54  6  0  -0.00054592   -0.054592
0.55  6  0  -0.000566294   -0.0566294
0.56  6  0  -0.00058704   -0.058704
0.57  6  0  -0.000608157   -0.0608157
0.58  6  0  -0.000629646   -0.0629646
0.59  6  0  -0.000651505   -0.0651505
0.6  6  0  -0.000673735   -0.0673735
0.61  6  0  -0.000696336   -0.0696336
0.62  6  0  -0.000719308   -0.0719308
0.63  6  0  -0.00074265   -0.074265
0.64  6  0  -0.000766363   -0.0766363
0.65  6  0  -0.000790446   -0.0790446
0.66  6  0  -0.000814899   -0.0814899
0.67  6  0  -0.000839721   -0.0839721
0.68  6  0  -0.000864914   -0.0864914
0.69  6  0  -0.000890476   -0.0890476
0.7  6  0  -0.000916408   -0.0916408
0.71  6  0  -0.000942708   -0.0942708
0.72  6  0  -0.000969378   -0.0969378
0.73  6  0  -0.000996417   -0.0996417
0.74  6  0  -0.00102382   -0.102382
0.75  6  0  -0.0010516   -0.10516
0.76  6  0  -0.00107975   -0.107975
0.77  6  0  -0.00110826   -0.110826
0.78  6  0  -0.00113714   -0.113714
0.79  6  0  -0.00116639   -0.116639
0.8  6  0  -0.00119601   -0.119601
0.81  6  0  -0.00122599   -0.122599
0.82  6  0  -0.00125634   -0.125634
0.83  6  0  -0.00128706   -0.128706
0.84  6  0  -0.00131815   -0.131815
0.85  6  0  -0.0013496   -0.13496
0.86  6  0  -0.00138142   -0.138142
0.87  6  0  -0.0014136   -0.14136
0.88  6  0  -0.00144615   -0.144615
0.89  6  0  -0.00147907   -0.147907
0.9  6  0  -0.00151235   -0.151235
0.91  6  0  -0.001546   -0.1546
0.92  6  0  -0.00158002   -0.158002
0.93  6  0  -0.0016144   -0.16144
0.94  6  0  -0.00164914   -0.164914
0.95  6  0  -0.00168425   -0.168425
0.96  6  0  -0.00171972   -0.171972
0.97  6  0  -0.00175556   -0.175556
0.98  6  0  -0.00179176   -0.179176
0.99  6  0  -0.00182833   -0.182833
1  6  0  -0.00186525   -0.186525
1.01  6  0  -0.00190255   -0.190255
1.02  6  0  -0.0019402   -0.19402
1.03  6  0  -0.00197822   -0.197822
1.04  6  0  -0.0020166   -0.20166
1.05  6  0  -0.00205534   -0.205534
1.06  6  0  -0.00209445   -0.209445
1.07  6  0  -0.00213392   -0.213392
1.08  6  0  -0.00217375   -0.217375
1.09  6  0  -0.00221394   -0.221394
1.1  6  0  -0.00225449   -0.225449
1.11  6  0  -0.0022954   -0.22954
1.12  6  0  -0.00233667   -0.233667
1.13  6  0  -0.00237831   -0.237831
1.14  6  0  -0.0024203   -0.24203
1.15  6  0  -0.00246265   -0.246265
1.16  6  0  -0.00250537   -0.250537
1.17  6  0  -0.00254844   -0.254844
1.18  6  0  -0.00259187   -0.259187
1.19  6  0  -0.00263566   -0.263566
1.2  6  0  -0.00267981   -0.267981
1.21  6  0  -0.00272432   -0.272432
1.22  6  0  -0.00276918   -0.276918
1.23  6  0  -0.00281441   -0.281441
1.24  6  0  -0.00285999   -0.285999
1.25  6  0  -0.00290592   -0.290592
1.26  6  0  -0.00295222   -0.295222
1.27  6  0  -0.00299887   -0.299887
1.28  6  0  -0.00304587   -0.304587
1.29  6  0  -0.00309324   -0.309324
1.3  6  0  -0.00314096   -0.314096
1.31  6  0  -0.00318903   -0.318903
1.32  6  0  -0.00323746   -0.323746
1.33  6  0  -0.00328624   -0.328624
1.34  6  0  -0.00333538   -0.333538
1.35  6  0  -0.00338487   -0.338487
1.36  6  0  -0.00343472   -0.343472
1.37  6  0  -0.00348492   -0.348492
1.38  6  0  -0.00353547   -0.353547
1.39  6  0  -0.00358638   -0.358638
1.4  6  0  -0.00363764   -0.363764
1.41  6  0  -0.00368925   -0.368925
1.42  6  0  -0.00374121   -0.374121
1.43  6  0  -0.00379352   -0.379352
1.44  6  0  -0.00384619   -0.384619
1.45  6  0  -0.00389921   -0.389921
1.46  6  0  -0.00395257   -0.395257
1.47  6  0  -0.00400629   -0.400629
1.48  6  0  -0.00406036   -0.406036
1.49  6  0  -0.00411478   -0.411478
1.5  6  0  -0.00416954   -0.416954
1.51  6  0  -0.00422466   -0.422466
1.52  6  0  -0.00428012   -0.428012
1.53  6  0  -0.00433593   -0.433593
1.54  6  0  -0.00439209   -0.439209
1.55  6  0  -0.0044486   -0.44486
1.56  6  0  -0.00450546   -0.450546
1.57  6  0  -0.00456266   -0.456266
1.58  6  0  -0.00462021   -0.462021
1.59  6  0  -0.0046781   -0.46781
1.6  6  0  -0.00473634   -0.473634
1.61  6  0  -0.00479493   -0.479493
1.62  6  0  -0.00485386   -0.485386
1.63  6  0  -0.00491313   -0.491313
1.64  6  0  -0.00497275   -0.497275
1.65  6  0  -0.00503271   -0.503271
1.66  6  0  -0.00509302   -0.509302
1.67  6  0  -0.00515367   -0.515367
1.68  6  0  -0.00521466   -0.521466
1.69  6  0  -0.005276   -0.5276
1.7  6  0  -0.00533768   -0.533768
1.71  6  0  -0.00539969   -0.539969
1.72  6  0  -0.00546206   -0.546206
1.73  6  0  -0.00552476   -0.552476
1.74  6  0  -0.0055878   -0.55878
1.75  6  0  -0.00565118   -0.565118
1.76  6  0  -0.0057149   -0.57149
1.77  6  0  -0.00577896   -0.577896
1.78  6  0  -0.00584336   -0.584336
1.79  6  0  -0.0059081   -0.59081
1.8  6  0  -0.00597317   -0.597317
1.81  6  0  -0.00603859   -0.603859
1.82  6  0  -0.00610434   -0.610434
1.83  6  0  -0.00617043   -0.617043
1.84  6  0  -0.00623685   -0.623685
1.85  6  0  -0.00630361   -0.630361
1.86  6  0  -0.00637071   -0.637071
1.87  6  0  -0.00643814   -0.643814
1.88  6  0  -0.0065059   -0.65059
1.89  6  0  -0.006574   -0.6574
1.9  6  0  -0.00664244   -0.664244
1.91  6  0  -0.0067112   -0.67112
1.92  6  0  -0.0067803   -0.67803
1.93  6  0  -0.00684974   -0.684974
1.94  6  0  -0.0069195   -0.69195
1.95  6  0  -0.0069896   -0.69896
1.96  6  0  -0.00706003   -0.706003
1.97  6  0  -0.00713079   -0.713079
1.98  6  0  -0.00720188   -0.720188
1.99  6  0  -0.0072733   -0.72733
2  6  0  -0.00734505   -0.734505
2.01  6  0  -0.00741712   -0.741712
2.02  6  0  -0.00748953   -0.748953
2.03  6  0  -0.00756227   -0.756227
2.04  6  0  -0.00763533   -0.763533
2.05  6  0  -0.00770872   -0.770872
2.06  6  0  -0.00778244   -0.778244
2.07  6  0  -0.00785648   -0.785648
2.08  6  0  -0.00793085   -0.793085
2.09  6  0  -0.00800554   -0.800554
2.1  6  0  -0.00808056   -0.808056
2.11  6  0  -0.00815591   -0.815591
2.12  6  0  -0.00823158   -0.823158
2.13  6  0  -0.00830757   -0.830757
2.14  6  0  -0.00838388   -0.838388
2.15  6  0  -0.00846052   -0.846052
2.16  6  0  -0.00853748   -0.853748
2.17  6  0  -0.00861476   -0.861476
2.18  6  0  -0.00869236   -0.869236
2.19  6  0  -0.00877029   -0.877029
2.2  6  0  -0.00884853   -0.884853
2.21  6  0  -0.00892709   -0.892709
2.22  6  0  -0.00900597   -0.900597
2.23  6  0  -0.00908517   -0.908517
2.24  6  0  -0.00916469   -0.916469
2.25  6  0  -0.00924453   -0.924453
2.26  6  0  -0.00932468   -0.932468
2.27  6  0  -0.00940515   -0.940515
2.28  6  0  -0.00948594   -0.948594
2.29  6  0  -0.00956704   -0.956704
2.3  6  0  -0.00964846   -0.964846
2.31  6  0  -0.00973019   -0.973019
2.32  6  0  -0.00981224   -0.981224
2.33  6  0  -0.0098946   -0.98946
2.34  6  0  -0.00997727   -0.997727
2.35  6  0  -0.0100603   -1.00603
2.36  6  0  -0.0101436   -1.01436
2.37  6  0  -0.0102272   -1.02272
2.38  6  0  -0.0103111   -1.03111
2.39  6  0  -0.0103953   -1.03953
2.4  6  0  -0.0104799   -1.04799
2.41  6  0  -0.0105647   -1.05647
2.42  6  0  -0.0106499   -1.06499
2.43  6  0  -0.0107353   -1.07353
2.44  6  0  -0.0108211   -1.08211
2.45  6  0  -0.0109072   -1.09072
2.46  6  0  -0.0109936   -1.09936
2.47  6  0  -0.0110803   -1.10803
2.48  6  0  -0.0111673   -1.11673
2.49  6  0  -0.0112546   -1.12546
2.5  6  0  -0.0113422   -1.13422
2.51  6  0  -0.0114301   -1.14301
2.52  6  0  -0.0115183   -1.15183
2.53  6  0  -0.0116069   -1.16069
2.54  6  0  -0.0116957   -1.16957
2.55  6  0  -0.0117848   -1.17848
2.56  6  0  -0.0118743   -1.18743
2.57  6  0  -0.011964   -1.1964

==> CASE-RHO-0/case1_s2.txt <==
13.38  -6.24223  0  0.00365928   0.365928
13.39  -6.24223  0  0.00368977   0.368977
13.4  -6.24223  0  0.00372062   0.372062
13.41  -6.24223  0  0.00375184   0.375184
13.42  -6.24223  0  0.00378342   0.378342
13.43  -6.24223  0  0.00381537   0.381537
13.44  -6.24223  0  0.00384769   0.384769
13.45  -6.24223  0  0.00388038   0.388038
13.46  -6.24223  0  0.00391343   0.391343
13.47  -6.24223  0  0.00394684   0.394684
13.48  -6.24223  0  0.00398062   0.398062
13.49  -6.24223  0  0.00401477   0.401477
13.5  -6.24223  0  0.00404928   0.404928
13.51  -6.24223  0  0.00408416   0.408416
13.52  -6.24223  0  0.0041194   0.41194
13.53  -6.24223  0  0.004155   0.4155
13.54  -6.24223  0  0.00419097   0.419097
13.55  -6.24223  0  0.00422731   0.422731
13.56  -6.24223  0  0.004264   0.4264
13.57  -6.24223  0  0.00430107   0.430107
13.58  -6.24223  0  0.00433849   0.433849
13.59  -6.24223  0  0.00437628   0.437628
13.6  -6.24223  0  0.00441443   0.441443
13.61  -6.24223  0  0.00445294   0.445294
13.62  -6.24223  0  0.00449181   0.449181
13.63  -6.24223  0  0.00453105   0.453105
13.64  -6.24223  0  0.00457065   0.457065
13.65  -6.24223  0  0.00461061   0.461061
13.66  -6.24223  0  0.00465093   0.465093
13.67  -6.24223  0  0.00469161   0.469161
13.68  -6.24223  0  0.00473266   0.473266
13.69  -6.24223  0  0.00477406   0.477406
13.7  -6.24223  0  0.00481582   0.481582
13.71  -6.24223  0  0.00485795   0.485795
13.72  -6.24223  0  0.00490043   0.490043
13.73  -6.24223  0  0.00494328   0.494328
13.74  -6.24223  0  0.00498648   0.498648
13.75  -6.24223  0  0.00503004   0.503004
13.76  -6.24223  0  0.00507396   0.507396
13.77  -6.24223  0  0.00511824   0.511824
13.78  -6.24223  0  0.00516288   0.516288
13.79  -6.24223  0  0.00520787   0.520787
13.8  -6.24223  0  0.00525322   0.525322
13.81  -6.24223  0  0.00529893   0.529893
13.82  -6.24223  0  0.005345   0.5345
13.83  -6.24223  0  0.00539142   0.539142
13.84  -6.24223  0  0.0054382   0.54382
13.85  -6.24223  0  0.00548534   0.548534
13.86  -6.24223  0  0.00553283   0.553283
13.87  -6.24223  0  0.00558068   0.558068
13.88  -6.24223  0  0.00562888   0.562888
13.89  -6.24223  0  0.00567744   0.567744
13.9  -6.24223  0  0.00572635   0.572635
13.91  -6.24223  0  0.00577562   0.577562
13.92  -6.24223  0  0.00582524   0.582524
13.93  -6.24223  0  0.00587522   0.587522
13.94  -6.24223  0  0.00592554   0.592554
13.95  -6.24223  0  0.00597623   0.597623
13.96  -6.24223  0  0.00602726   0.602726
13.97  -6.24223  0  0.00607865   0.607865
13.98  -6.24223  0  0.00613038   0.613038
13.99  -6.24223  0  0.00618247   0.618247
14  -6.24223  0  0.00623492   0.623492
14.01  -6.24223  0  0.00628771   0.628771
14.02  -6.24223  0  0.00634085   0.634085
14.03  -6.24223  0  0.00639435   0.639435
14.04  -6.24223  0  0.00644819   0.644819
14.05  -6.24223  0  0.00650239   0.650239
14.06  -6.24223  0  0.00655693   0.655693
14.07  -6.24223  0  0.00661182   0.661182
14.08  -6.24223  0  0.00666707   0.666707
14.09  -6.24223  0  0.00672266   0.672266
14.1  -6.24223  0  0.00677859   0.677859
14.11  -6.24223  0  0.00683488   0.683488
14.12  -6.24223  0  0.00689151   0.689151
14.13  -6.24223  0  0.00694849   0.694849
14.14  -6.24223  0  0.00700582   0.700582
14.15  -6.24223  0  0.0070635   0.70635
14.16  -6.24223  0  0.00712152   0.712152
14.17  -6.24223  0  0.00717988   0.717988
14.18  -6.24223  0  0.00723859   0.723859
14.19  -6.24223  0  0.00729765   0.729765
14.2  -6.24223  0  0.00735705   0.735705
14.21  -6.24223  0  0.00741679   0.741679
14.22  -6.24223  0  0.00747688   0.747688
14.23  -6.24223  0  0.00753731   0.753731
14.24  -6.24223  0  0.00759809   0.759809
14.25  -6.24223  0  0.0076592   0.76592
14.26  -6.24223  0  0.00772066   0.772066
14.27  -6.24223  0  0.00778246   0.778246
14.28  -6.24223  0  0.00784461   0.784461
14.29  -6.24223  0  0.00790709   0.790709
14.3  -6.24223  0  0.00796991   0.796991
14.31  -6.24223  0  0.00803308   0.803308
14.32  -6.24223  0  0.00809658   0.809658
14.33  -6.24223  0  0.00816043   0.816043
14.34  -6.24223  0  0.00822461   0.822461
14.35  -6.24223  0  0.00828913   0.828913
14.36  -6.24223  0  0.00835399   0.835399
14.37  -6.24223  0  0.00841919   0.841919
14.38  -6.24223  0  0.00848473   0.848473
14.39  -6.24223  0  0.0085506   0.85506
14.4  -6.24223  0  0.00861681   0.861681
14.41  -6.24223  0  0.00868336   0.868336
14.42  -6.24223  0  0.00875024   0.875024
14.43  -6.24223  0  0.00881746   0.881746
14.44  -6.24223  0  0.00888501   0.888501
14.45  -6.24223  0  0.0089529   0.89529
14.46  -6.24223  0  0.00902112   0.902112
14.47  -6.24223  0  0.00908967   0.908967
14.48  -6.24223  0  0.00915856   0.915856
14.49  -6.24223  0  0.00922778   0.922778
14.5  -6.24223  0  0.00929734   0.929734
14.51  -6.24223  0  0.00936722   0.936722
14.52  -6.24223  0  0.00943744   0.943744
14.53  -6.24223  0  0.00950799   0.950799
14.54  -6.24223  0  0.00957887   0.957887
14.55  -6.24223  0  0.00965008   0.965008
14.56  -6.24223  0  0.00972162   0.972162
14.57  -6.24223  0  0.00979349   0.979349
14.58  -6.24223  0  0.00986568   0.986568
14.59  -6.24223  0  0.00993821   0.993821
14.6  -6.24223  0  0.0100111   1.00111
14.61  -6.24223  0  0.0100842   1.00842
14.62  -6.24223  0  0.0101578   1.01578
14.63  -6.24223  0  0.0102316   1.02316
14.64  -6.24223  0  0.0103058   1.03058
14.65  -6.24223  0  0.0103802   1.03802
14.66  -6.24223  0  0.0104551   1.04551
14.67  -6.24223  0  0.0105302   1.05302
14.68  -6.24223  0  0.0106057   1.06057
14.69  -6.24223  0  0.0106814   1.06814
14.7  -6.24223  0  0.0107575   1.07575
14.71  -6.24223  0  0.010834   1.0834
14.72  -6.24223  0  0.0109107   1.09107
14.73  -6.24223  0  0.0109878   1.09878
14.74  -6.24223  0  0.0110652   1.10652
14.75  -6.24223  0  0.0111429   1.11429
14.76  -6.24223  0  0.011221   1.1221
14.77  -6.24223  0  0.0112993   1.12993
14.78  -6.24223  0  0.011378   1.1378
14.79  -6.24223  0  0.011457   1.1457
14.8  -6.24223  0  0.0115363   1.15363
14.81  -6.24223  0  0.0116159   1.16159
14.82  -6.24223  0  0.0116959   1.16959
14.83  -6.24223  0  0.0117762   1.17762
14.84  -6.24223  0  0.0118568   1.18568
14.85  -6.24223  0  0.0119377   1.19377

==> CASE-RHO-025/case1rho025d1.txt <==
0.17  6.00003  0.00429234  0.019424  1.51317  7.51319
0.18  6.00007  0.00942401  0.026081  1.6657  7.66577
0.19  6.00016  0.016081  0.0334868  1.74058  7.74074
0.2  6.00032  0.0234868  0.0418958  1.8409  7.84122
0.21  6.00056  0.0318958  0.0473473  1.54514  7.5457
0.22  6.00088  0.0373473  0.0544451  1.70979  7.71067
0.23  6.00125  0.0444451  0.0629197  1.84746  7.84871
0.24  6.0017  0.0529197  0.0709299  1.80102  7.80272
0.25  6.00223  0.0609299  0.0800416  1.91117  7.91339
0.26  6.00283  0.0700416  0.0864275  1.63859  7.64143
0.27  6.00353  0.0764275  0.0898438  1.34163  7.34516
0.28  6.0043  0.0798438  0.092696  1.28522  7.28952
0.29  6.0051  0.082696  0.0959016  1.32056  7.32566
0.3  6.00592  0.0859016  0.0977301  1.18285  7.18877
0.31  6.00678  0.0877301  0.10091  1.31795  7.32474
0.32  6.00766  0.0909096  0.103336  1.2426  7.25026
0.33  6.00857  0.0933356  0.10546  1.21245  7.22102
0.34  6.0095  0.0954601  0.108224  1.27641  7.28591
0.35  6.01046  0.0982242  0.110387  1.21626  7.22672
0.36  6.01144  0.100387  0.113275  1.2888  7.30024
0.37  6.01244  0.103275  0.117128  1.38528  7.39773
0.38  6.01348  0.107128  0.122427  1.5299  7.54338
0.39  6.01455  0.112427  0.125815  1.33882  7.35337
0.4  6.01567  0.115815  0.13012  1.43055  7.44622
0.41  6.01683  0.12012  0.133874  1.37538  7.39221
0.42  6.01803  0.123874  0.138903  1.50287  7.5209
0.43  6.01927  0.128903  0.142799  1.3896  7.40887
0.44  6.02056  0.132799  0.144719  1.19204  7.2126
0.45  6.02189  0.134719  0.146097  1.13776  7.15964
0.46  6.02323  0.136097  0.147102  1.10048  7.12371
0.47  6.0246  0.137102  0.147873  1.07713  7.10173
0.48  6.02597  0.137873  0.146987  0.911429  6.9374
0.49  6.02735  0.136987  0.146254  0.926648  6.95399
0.5  6.02872  0.136254  0.144903  0.864971  6.89369
0.51  6.03008  0.134903  0.142703  0.77993  6.81001
0.52  6.03143  0.132703  0.140621  0.791871  6.8233
0.53  6.03275  0.130621  0.140553  0.993167  7.02592
0.54  6.03406  0.130553  0.138938  0.838541  6.8726
0.55  6.03537  0.128938  0.135971  0.703241  6.73861
0.56  6.03665  0.125971  0.133226  0.725494  6.76215
0.57  6.03791  0.123226  0.13336  1.01344  7.05136
0.58  6.03915  0.12336  0.135747  1.23868  7.27782
0.59  6.04038  0.125747  0.136888  1.11409  7.15447
0.6  6.04164  0.126888  0.137677  1.07887  7.12051
0.61  6.04291  0.127677  0.137714  1.0037  7.04661
0.62  6.04418  0.127714  0.139442  1.17281  7.21699
0.63  6.04546  0.129442  0.142473  1.30311  7.34857
0.64  6.04676  0.132473  0.145932  1.34594  7.3927
0.65  6.04808  0.135932  0.149847  1.39151  7.43959
0.66  6.04944  0.139847  0.150721  1.08733  7.13676
0.67  6.05084  0.140721  0.152321  1.16001  7.21085
0.68  6.05224  0.142321  0.155504  1.31828  7.37053
0.69  6.05367  0.145504  0.158314  1.28102  7.33469
0.7  6.05512  0.148314  0.162134  1.38198  7.4371
0.71  6.05661  0.152134  0.165802  1.36685  7.42346
0.72  6.05813  0.155802  0.166985  1.11825  7.17637
0.73  6.05969  0.156985  0.167229  1.02444  7.08413
0.74  6.06126  0.157229  0.169152  1.19228  7.25354
0.75  6.06283  0.159152  0.170599  1.14473  7.20755
0.76  6.06442  0.160599  0.173259  1.26604  7.33046
0.77  6.06603  0.163259  0.176931  1.36714  7.43317
0.78  6.06766  0.166931  0.183281  1.63503  7.70269
0.79  6.06933  0.173281  0.190304  1.70233  7.77166
0.8  6.07106  0.180304  0.195963  1.56591  7.63697
0.81  6.07286  0.185963  0.200852  1.4889  7.56176
0.82  6.07472  0.190852  0.207811  1.69589  7.77062
0.83  6.07663  0.197811  0.213027  1.52157  7.5982
0.84  6.07861  0.203027  0.219208  1.61805  7.69665
0.85  6.08064  0.209208  0.223076  1.38686  7.4675
0.86  6.08273  0.213076  0.227541  1.44653  7.52926
0.87  6.08486  0.217541  0.232226  1.46849  7.55335
0.88  6.08704  0.222226  0.236866  1.46394  7.55098
0.89  6.08926  0.226866  0.242033  1.51672  7.60598
0.9  6.09153  0.232033  0.248662  1.66287  7.7544
0.91  6.09385  0.238662  0.255637  1.6975  7.79135
0.92  6.09624  0.245637  0.264205  1.85683  7.95307
0.93  6.09869  0.254205  0.273659  1.94545  8.04414
0.94  6.10123  0.263659  0.282856  1.9197  8.02093
0.95  6.10387  0.272856  0.291021  1.81648  7.92035
0.96  6.1066  0.281021  0.297823  1.68021  7.78681
0.97  6.10941  0.287823  0.30377  1.59466  7.70407
0.98  6.11229  0.29377  0.309996  1.6226  7.73489
0.99  6.11523  0.299996  0.314224  1.42279  7.53802
1  6.11823  0.304224  0.318724  1.45008  7.5683
1.01  6.12127  0.308724  0.323601  1.48769  7.60896
1.02  6.12435  0.313601  0.328128  1.45263  7.57699
1.03  6.12749  0.318128  0.331231  1.3103  7.43779
1.04  6.13067  0.321231  0.335832  1.46014  7.59081
1.05  6.13388  0.325832  0.340386  1.45537  7.58926
1.06  6.13714  0.330386  0.345554  1.51682  7.65397
1.07  6.14045  0.335554  0.352037  1.64834  7.78879
1.08  6.1438  0.342037  0.360244  1.82066  7.96446
1.09  6.14722  0.350244  0.370472  2.02283  8.17006
1.1  6.15073  0.360472  0.380793  2.03205  8.18278
1.11  6.15433  0.370793  0.391588  2.07955  8.23388
1.12  6.15804  0.381588  0.399821  1.8233  7.98134
1.13  6.16185  0.389821  0.408877  1.90551  8.06736
1.14  6.16575  0.398877  0.41756  1.86835  8.0341
1.15  6.16974  0.40756  0.427875  2.03153  8.20127
1.16  6.17382  0.417875  0.438073  2.01975  8.19357
1.17  6.17799  0.428073  0.447308  1.92354  8.10154
1.18  6.18228  0.437308  0.454844  1.75361  7.93588
1.19  6.18665  0.444844  0.463068  1.82237  8.00902
1.2  6.1911  0.453068  0.471704  1.86359  8.05469
1.21  6.19563  0.461704  0.477536  1.58317  7.7788
1.22  6.20024  0.467536  0.483075  1.55396  7.7542
1.23  6.20492  0.473075  0.488322  1.5247  7.72962
1.24  6.20965  0.478322  0.495895  1.75728  7.96693
1.25  6.21443  0.485895  0.502799  1.69042  7.90486
1.26  6.21929  0.492799  0.509518  1.67191  7.8912
1.27  6.22422  0.499518  0.514089  1.45704  7.68126
1.28  6.22922  0.504089  0.519218  1.51289  7.74211
1.29  6.23426  0.509218  0.525648  1.64306  7.87732
1.3  6.23935  0.515648  0.53034  1.46913  7.70848
1.31  6.24451  0.52034  0.535944  1.56041  7.80492
1.32  6.24971  0.525944  0.542238  1.62938  7.87909
1.33  6.25497  0.532238  0.549187  1.69495  7.94992
1.34  6.26029  0.539187  0.553972  1.47853  7.73882
1.35  6.26568  0.543972  0.558116  1.41432  7.68
1.36  6.27112  0.548116  0.562738  1.46221  7.73333
1.37  6.2766  0.552738  0.56595  1.32121  7.59782
1.38  6.28213  0.55595  0.566854  1.09042  7.37255
1.39  6.28769  0.556854  0.566441  0.958701  7.24639
1.4  6.29326  0.556441  0.564938  0.849653  7.14291
1.41  6.29882  0.554938  0.566013  1.10755  7.40637
1.42  6.30437  0.556013  0.565624  0.961049  7.26542
1.43  6.30993  0.555624  0.567464  1.18403  7.49396
1.44  6.31549  0.557464  0.568555  1.10916  7.42465
1.45  6.32106  0.558555  0.5679  0.934431  7.2555
1.46  6.32665  0.5579  0.567992  1.00923  7.33587
1.47  6.33223  0.557992  0.56678  0.878753  7.21098
1.48  6.33781  0.55678  0.567093  1.03133  7.36914
1.49  6.34338  0.557093  0.564524  0.743158  7.08653
1.5  6.34895  0.554524  0.560039  0.551438  6.90038
1.51  6.35449  0.550039  0.557867  0.782801  7.13729
1.52  6.35999  0.547867  0.555148  0.728134  7.08813
1.53  6.36547  0.545148  0.552154  0.700613  7.06608
1.54  6.37092  0.542154  0.546371  0.421686  6.79261
1.55  6.37634  0.536371  0.537778  0.140678  6.51702
1.56  6.38171  0.527778  0.527892  0.0113558  6.39306
1.57  6.38699  0.517892  0.516145  -0.174693  6.21229
1.58  6.39216  0.506145  0.502788  -0.335609  6.05656
1.59  6.39723  0.492788  0.485928  -0.686038  5.71119
1.6  6.40215  0.475928  0.468903  -0.702497  5.69966
1.61  6.40691  0.458903  0.449879  -0.902453  5.50446
1.62  6.4115  0.439879  0.431003  -0.887583  5.52392
1.63  6.4159  0.421003  0.410827  -1.01753  5.39837
1.64  6.42011  0.400827  0.391167  -0.966063  5.45405
1.65  6.42412  0.381167  0.373395  -0.777204  5.64692
1.66  6.42793  0.363395  0.35641  -0.69851  5.72942
1.67  6.43157  0.34641  0.340193  -0.621641  5.80992
1.68  6.43503  0.330193  0.324366  -0.5827  5.85233
1.69  6.43833  0.314366  0.311531  -0.283546  6.15478
1.7  6.44147  0.301531  0.297081  -0.44496  5.99651
1.71  6.44449  0.287081  0.279121  -0.796047  5.64844
1.72  6.44736  0.269121  0.261189  -0.793124  5.65424
1.73  6.45005  0.251189  0.242183  -0.900623  5.54943
1.74  6.45256  0.232183  0.223369  -0.881395  5.57117
1.75  6.45489  0.213369  0.205158  -0.821179  5.63371
1.76  6.45702  0.195158  0.186091  -0.906611  5.55041
1.77  6.45897  0.176091  0.166831  -0.926023  5.53295
1.78  6.46073  0.156831  0.149191  -0.764  5.69673
1.79  6.4623  0.139191  0.132354  -0.68367  5.77863
1.8  6.46369  0.122354  0.113042  -0.931201  5.53249
1.81  6.46492  0.103042  0.0933308  -0.971163  5.49375
1.82  6.46595  0.0833308  0.0720681  -1.12628  5.33967
1.83  6.46678  0.0620681  0.0507019  -1.13661  5.33017
1.84  6.4674  0.0407019  0.027642  -1.30599  5.16141
1.85  6.46781  0.017642  0.00331402  -1.4328  5.03501
1.86  6.46798  0  -0.0145148  -1.45148  5.0165
1.87  6.46798  -0.00451483  -0.0166611  -1.21463  5.25335
1.88  6.46794  -0.00666115  -0.0191957  -1.25346  5.21448
1.89  6.46787  -0.00919573  -0.020654  -1.14582  5.32205
1.9  6.46778  -0.010654  -0.0216156  -1.09616  5.37162
1.91  6.46767  -0.0116156  -0.0209359  -0.932024  5.53565
1.92  6.46756  -0.0109359  -0.0192555  -0.83196  5.6356
1.93  6.46745  -0.00925546  -0.0162129  -0.69574  5.77171
1.94  6.46736  -0.00621287  -0.0137467  -0.753387  5.71397
1.95  6.46729  -0.00374673  -0.0108673  -0.712054  5.75524

==> CASE-RHO-025/case1rho025d2.txt <==
2.49  6.46726  0  -0.0131229  -1.31229  5.15497
2.5  6.46726  -0.00312287  -0.0178548  -1.47319  4.99406
2.51  6.46722  -0.00785481  -0.0226037  -1.47489  4.99233
2.52  6.46715  -0.0126037  -0.0284541  -1.58504  4.88211
2.53  6.46702  -0.0184541  -0.0338217  -1.53676  4.93026
2.54  6.46684  -0.0238217  -0.0400494  -1.62277  4.84406
2.55  6.4666  -0.0300494  -0.0461963  -1.61469  4.85191
2.56  6.4663  -0.0361963  -0.0524024  -1.62061  4.84569
2.57  6.46593  -0.0424024  -0.0590019  -1.65995  4.80598
2.58  6.46551  -0.0490019  -0.0651108  -1.61089  4.85462
2.59  6.46502  -0.0551108  -0.0727852  -1.76744  4.69758
2.6  6.46447  -0.0627852  -0.0788518  -1.60666  4.85781
2.61  6.46384  -0.0688518  -0.0861623  -1.73105  4.73279
2.62  6.46315  -0.0761623  -0.0943473  -1.8185  4.64465
2.63  6.46239  -0.0843473  -0.102585  -1.8238  4.6386
2.64  6.46155  -0.0925852  -0.111219  -1.86341  4.59814
2.65  6.46062  -0.101219  -0.11827  -1.70506  4.75556
2.66  6.45961  -0.10827  -0.125763  -1.74928  4.71033
2.67  6.45853  -0.115763  -0.133326  -1.75629  4.70223
2.68  6.45737  -0.123326  -0.141836  -1.85102  4.60635
2.69  6.45614  -0.131836  -0.150047  -1.8211  4.63504
2.7  6.45482  -0.140047  -0.159411  -1.93645  4.51837
2.71  6.45342  -0.149411  -0.167817  -1.84059  4.61283
2.72  6.45192  -0.157817  -0.176031  -1.82142  4.63051
2.73  6.45035  -0.166031  -0.185671  -1.96399  4.48636
2.74  6.44869  -0.175671  -0.195163  -1.94918  4.49951
2.75  6.44693  -0.185163  -0.205023  -1.98599  4.46093
2.76  6.44508  -0.195023  -0.214977  -1.99539  4.44969
2.77  6.44313  -0.204977  -0.224344  -1.93668  4.50645
2.78  6.44108  -0.214344  -0.234308  -1.99646  4.44462
2.79  6.43893  -0.224308  -0.242264  -1.79555  4.64338
2.8  6.43669  -0.232264  -0.251639  -1.93754  4.49915
2.81  6.43437  -0.241639  -0.260261  -1.86216  4.57221
2.82  6.43195  -0.250261  -0.268713  -1.84527  4.58668
2.83  6.42945  -0.258713  -0.27678  -1.80668  4.62276
2.84  6.42686  -0.26678  -0.284796  -1.80154  4.62532
2.85  6.42419  -0.274796  -0.292428  -1.76321  4.66098
2.86  6.42145  -0.282428  -0.300952  -1.85245  4.56899
2.87  6.41862  -0.290952  -0.310559  -1.9607  4.45793
2.88  6.41571  -0.300559  -0.322347  -2.17874  4.23697
2.89  6.41271  -0.312347  -0.333689  -2.13425  4.27846
2.9  6.40958  -0.323689  -0.343484  -1.97946  4.43012
2.91  6.40635  -0.333484  -0.353866  -2.03826  4.36809
2.92  6.40301  -0.343866  -0.364291  -2.04245  4.36056
2.93  6.39957  -0.354291  -0.373872  -1.95806  4.44151
2.94  6.39603  -0.363872  -0.383273  -1.9401  4.45593
2.95  6.39239  -0.373273  -0.391874  -1.86017  4.53223
2.96  6.38866  -0.381874  -0.400824  -1.89495  4.49371
2.97  6.38484  -0.390824  -0.410386  -1.9562  4.42864
2.98  6.38093  -0.400386  -0.420358  -1.99725  4.38369
2.99  6.37693  -0.410358  -0.430914  -2.05558  4.32135
3  6.37282  -0.420914  -0.444614  -2.37003  4.00279
3.01  6.36861  -0.434614  -0.458166  -2.3552  4.01342
3.02  6.36427  -0.448166  -0.471099  -2.29332  4.07095
3.03  6.35979  -0.461099  -0.485138  -2.40383  3.95595
3.04  6.35518  -0.475138  -0.499785  -2.46476  3.89042
3.05  6.35042  -0.489785  -0.51383  -2.40449  3.94594
3.06  6.34553  -0.50383  -0.528062  -2.4232  3.92232
3.07  6.34049  -0.518062  -0.544447  -2.63847  3.70202
3.08  6.33531  -0.534447  -0.561029  -2.65823  3.67708
3.09  6.32996  -0.551029  -0.578291  -2.72614  3.60383
3.1  6.32445  -0.568291  -0.594784  -2.64937  3.67508
3.11  6.31877  -0.584784  -0.613463  -2.86784  3.45093
3.12  6.31292  -0.603463  -0.631637  -2.81741  3.49551
3.13  6.30689  -0.621637  -0.650991  -2.93541  3.37148
3.14  6.30067  -0.640991  -0.668809  -2.78182  3.51885
3.15  6.29426  -0.658809  -0.687593  -2.87839  3.41587
3.16  6.28767  -0.677593  -0.70742  -2.98274  3.30493
3.17  6.2809  -0.69742  -0.72494  -2.75197  3.52893
3.18  6.27392  -0.71494  -0.740679  -2.57388  3.70005
3.19  6.26677  -0.730679  -0.755304  -2.46247  3.8043
3.2  6.25947  -0.745304  -0.770775  -2.54709  3.71238
3.21  6.25201  -0.760775  -0.784601  -2.38268  3.86933
3.22  6.24441  -0.774601  -0.799033  -2.44314  3.80127
3.23  6.23666  -0.789033  -0.813926  -2.48933  3.74733
3.24  6.22877  -0.803926  -0.827911  -2.39851  3.83026
3.25  6.22073  -0.817911  -0.842706  -2.47947  3.74126
3.26  6.21255  -0.832706  -0.858498  -2.57921  3.63334
3.27  6.20422  -0.848498  -0.873424  -2.49255  3.71168
3.28  6.19574  -0.863424  -0.890784  -2.73605  3.45969
3.29  6.18711  -0.880784  -0.908122  -2.73378  3.45333
3.3  6.1783  -0.898122  -0.925082  -2.69599  3.4823
3.31  6.16932  -0.915082  -0.941495  -2.64132  3.528
3.32  6.16017  -0.931495  -0.954862  -2.33667  3.82349
3.33  6.15085  -0.944862  -0.96841  -2.3548  3.79605
3.34  6.1414  -0.95841  -0.981436  -2.30264  3.83876
3.35  6.13182  -0.971436  -0.992848  -2.1412  3.99062
3.36  6.1221  -0.982848  -1.00113  -1.8284  4.2937
3.37  6.11227  -0.991132  -1.00948  -1.83499  4.27728
3.38  6.10236  -0.999482  -1.01997  -2.04875  4.05361
3.39  6.09237  -1.00997  -1.03137  -2.14017  3.9522
3.4  6.08227  -1.02137  -1.04366  -2.22912  3.85315
3.41  6.07206  -1.03366  -1.05682  -2.31557  3.75648
3.42  6.06172  -1.04682  -1.06894  -2.21228  3.84944
3.43  6.05125  -1.05894  -1.07938  -2.04378  4.00747
3.44  6.04066  -1.06938  -1.09107  -2.1693  3.87136
3.45  6.02997  -1.08107  -1.10525  -2.41789  3.61208
3.46  6.01916  -1.09525  -1.11814  -2.28861  3.73055
3.47  6.0082  -1.10814  -1.12857  -2.04293  3.96528
3.48  5.99712  -1.11857  -1.13676  -1.81919  4.17793
3.49  5.98594  -1.12676  -1.1451  -1.83382  4.15211
3.5  5.97467  -1.1351  -1.15422  -1.91216  4.06251
3.51  5.96332  -1.14422  -1.16302  -1.87999  4.08333
3.52  5.95188  -1.15302  -1.16907  -1.60573  4.34614
3.53  5.94035  -1.15907  -1.17396  -1.489  4.45135
3.54  5.92876  -1.16396  -1.17932  -1.53523  4.39352
3.55  5.91712  -1.16932  -1.18783  -1.851  4.06611
3.56  5.90542  -1.17783  -1.19744  -1.96134  3.94408
3.57  5.89364  -1.18744  -1.21073  -2.32881  3.56483
3.58  5.88177  -1.20073  -1.22442  -2.36942  3.51235
3.59  5.86976  -1.21442  -1.24014  -2.5716  3.29816
3.6  5.85762  -1.23014  -1.25639  -2.62547  3.23215
3.61  5.84532  -1.24639  -1.27326  -2.68672  3.1586
3.62  5.83285  -1.26326  -1.29081  -2.7554  3.07745
3.63  5.82022  -1.28081  -1.30921  -2.83999  2.98023
3.64  5.80741  -1.29921  -1.32919  -2.99782  2.80959
3.65  5.79442  -1.31919  -1.34979  -3.05953  2.73489
3.66  5.78123  -1.33979  -1.36883  -2.9042  2.87702
3.67  5.76783  -1.35883  -1.38803  -2.92025  2.84758
3.68  5.75424  -1.37803  -1.40463  -2.6598  3.09444
3.69  5.74046  -1.39463  -1.4226  -2.79722  2.94324
3.7  5.72652  -1.4126  -1.44193  -2.93234  2.79417
3.71  5.71239  -1.43193  -1.46012  -2.8194  2.89299
3.72  5.69807  -1.45012  -1.47967  -2.95508  2.74299
3.73  5.68357  -1.46967  -1.4991  -2.9424  2.74117
3.74  5.66887  -1.4891  -1.51976  -3.06637  2.6025
3.75  5.65398  -1.50976  -1.53858  -2.88256  2.77142
3.76  5.63888  -1.52858  -1.55636  -2.77713  2.86175
3.77  5.6236  -1.54636  -1.57365  -2.72993  2.89367
3.78  5.60813  -1.56365  -1.58973  -2.60782  3.00032
3.79  5.5925  -1.57973  -1.60433  -2.45995  3.13254
3.8  5.5767  -1.59433  -1.621  -2.66683  2.90987
3.81  5.56076  -1.611  -1.63597  -2.4974  3.06336
3.82  5.54465  -1.62597  -1.65182  -2.58409  2.96056
3.83  5.52839  -1.64182  -1.66805  -2.62389  2.9045
3.84  5.51197  -1.65805  -1.68247  -2.44131  3.07066
3.85  5.49539  -1.67247  -1.69526  -2.27893  3.21645
3.86  5.47866  -1.68526  -1.70764  -2.23842  3.24024
3.87  5.46181  -1.69764  -1.718  -2.03627  3.42554
3.88  5.44483  -1.708  -1.72531  -1.73036  3.71447
3.89  5.42775  -1.71531  -1.73361  -1.83025  3.59751
3.9  5.4106  -1.72361  -1.74411  -2.04952  3.36108
3.91  5.39337  -1.73411  -1.75677  -2.26635  3.12701
3.92  5.37602  -1.74677  -1.76771  -2.0942  3.28183
3.93  5.35856  -1.75771  -1.78001  -2.23  3.12856
3.94  5.34098  -1.77001  -1.78954  -1.95277  3.38821
3.95  5.32328  -1.77954  -1.80002  -2.04818  3.2751
3.96  5.30548  -1.79002  -1.81088  -2.08574  3.21975
3.97  5.28758  -1.80088  -1.82249  -2.16103  3.12656
3.98  5.26958  -1.81249  -1.83171  -1.92178  3.34779
3.99  5.25145  -1.82171  -1.83821  -1.6503  3.60115
4  5.23323  -1.82821  -1.84506  -1.68544  3.5478
4.01  5.21495  -1.83506  -1.84942  -1.43523  3.77973
4.02  5.1966  -1.83942  -1.85481  -1.53957  3.65703
4.03  5.17821  -1.84481  -1.86168  -1.68715  3.49106
4.04  5.15976  -1.85168  -1.86775  -1.60634  3.55342
4.05  5.14124  -1.85775  -1.87276  -1.50121  3.64003
4.06  5.12266  -1.86276  -1.87596  -1.32029  3.80237
4.07  5.10404  -1.86596  -1.87994  -1.39811  3.70593
4.08  5.08538  -1.86994  -1.88343  -1.34928  3.7361
4.09  5.06668  -1.87343  -1.88562  -1.21864  3.84804
4.1  5.04794  -1.87562  -1.88718  -1.15591  3.89203
4.11  5.02919  -1.87718  -1.8903  -1.31233  3.71686
4.12  5.01042  -1.8803  -1.89578  -1.54793  3.46249
4.13  4.99161  -1.88578  -1.90079  -1.50037  3.49124
4.14  4.97275  -1.89079  -1.90611  -1.53206  3.4407
4.15  4.95385  -1.89611  -1.91197  -1.5866  3.36725
4.16  4.93489  -1.90197  -1.92065  -1.86757  3.06731
4.17  4.91587  -1.91065  -1.93168  -2.10321  2.81265
4.18  4.89676  -1.92168  -1.94603  -2.43504  2.46172
4.19  4.87754  -1.93603  -1.95958  -2.35475  2.52279
4.2  4.85818  -1.94958  -1.97013  -2.0555  2.80268
4.21  4.83869  -1.96013  -1.97941  -1.92795  2.91074
4.22  4.81908  -1.96941  -1.98904  -1.96313  2.85596
4.23  4.79939  -1.97904  -1.9989  -1.98573  2.81366
4.24  4.7796  -1.9889  -2.00875  -1.98443  2.79517
4.25  4.75971  -1.99875  -2.0185  -1.9753  2.78441
4.26  4.73972  -2.0085  -2.02718  -1.86849  2.87124
4.27  4.71964  -2.01718  -2.03711  -1.99209  2.72755
4.28  4.69947  -2.02711  -2.04989  -2.27863  2.42084
4.29  4.6792  -2.03989  -2.06186  -2.19641  2.48279
4.3  4.6588  -2.05186  -2.07248  -2.06243  2.59636
4.31  4.63828  -2.06248  -2.0851  -2.26177  2.3765
4.32  4.61765  -2.0751  -2.0969  -2.18002  2.43764
4.33  4.5969  -2.0869  -2.10866  -2.17661  2.42029
4.34  4.57603  -2.09866  -2.12323  -2.45697  2.11906
4.35  4.55505  -2.11323  -2.13679  -2.35549  2.19956
4.36  4.53391  -2.12679  -2.15059  -2.38019  2.15373
4.37  4.51265  -2.14059  -2.16208  -2.14924  2.36341
4.38  4.49124  -2.15208  -2.17453  -2.24487  2.24637
4.39  4.46972  -2.16453  -2.18723  -2.26968  2.20004
4.4  4.44807  -2.17723  -2.20022  -2.2991  2.14898
4.41  4.4263  -2.19022  -2.21357  -2.33487  2.09144
4.42  4.4044  -2.20357  -2.22793  -2.43669  1.96771
4.43  4.38236  -2.21793  -2.24048  -2.25456  2.12781
4.44  4.36019  -2.23048  -2.25407  -2.35894  2.00124
4.45  4.33788  -2.24407  -2.26987  -2.57967  1.75821
4.46  4.31544  -2.25987  -2.28322  -2.33501  1.98042
4.47  4.29284  -2.27322  -2.29745  -2.42302  1.86982
4.48  4.27011  -2.28745  -2.3115  -2.40507  1.86503
4.49  4.24723  -2.3015  -2.32566  -2.41582  1.83142
4.5  4.22422  -2.31566  -2.33872  -2.30629  1.91793
4.51  4.20106  -2.32872  -2.35059  -2.18761  2.01345
4.52  4.17778  -2.34059  -2.36086  -2.02691  2.15087
4.53  4.15437  -2.35086  -2.36988  -1.90132  2.25305
4.54  4.13086  -2.35988  -2.3783  -1.84187  2.289
4.55  4.10726  -2.3683  -2.38719  -1.88912  2.21815
4.56  4.08358  -2.37719  -2.39332  -1.61322  2.47036
4.57  4.05981  -2.38332  -2.40118  -1.78639  2.27341
4.58  4.03597  -2.39118  -2.40877  -1.75906  2.27691
4.59  4.01206  -2.39877  -2.4164  -1.76258  2.24948
4.6  3.98807  -2.4064  -2.42493  -1.85345  2.13462
4.61  3.96401  -2.41493  -2.43588  -2.09499  1.86902
4.62  3.93986  -2.42588  -2.44497  -1.90824  2.03162
4.63  3.9156  -2.43497  -2.45567  -2.07005  1.84556
4.64  3.89125  -2.44567  -2.46321  -1.75439  2.13686
4.65  3.8668  -2.45321  -2.47034  -1.71325  2.15355
4.66  3.84226  -2.46034  -2.47644  -1.60946  2.23281
4.67  3.81766  -2.46644  -2.48193  -1.54928  2.26838
4.68  3.793  -2.47193  -2.48709  -1.51638  2.27662
4.69  3.76828  -2.47709  -2.49108  -1.39829  2.36999
4.7  3.74351  -2.48108  -2.49467  -1.3593  2.3842
4.71  3.7187  -2.48467  -2.49823  -1.35604  2.36266
4.72  3.69385  -2.48823  -2.49962  -1.13936  2.55448
4.73  3.66897  -2.48962  -2.50516  -1.55328  2.11569
4.74  3.64407  -2.49516  -2.51023  -1.50751  2.13656
4.75  3.61912  -2.50023  -2.51676  -1.65298  1.96614
4.76  3.59412  -2.50676  -2.52405  -1.72906  1.86506
4.77  3.56905  -2.51405  -2.53204  -1.79858  1.77047
4.78  3.54391  -2.52204  -2.5422  -2.01596  1.52795
4.79  3.51869  -2.5322  -2.55144  -1.92375  1.59494
4.8  3.49337  -2.54144  -2.55921  -1.77756  1.7158
4.81  3.46795  -2.54921  -2.56625  -1.70423  1.76372
4.82  3.44246  -2.55625  -2.57324  -1.69909  1.74337
4.83  3.4169  -2.56324  -2.57999  -1.67483  1.74207
4.84  3.39126  -2.56999  -2.58319  -1.31951  2.07176
4.85  3.36556  -2.57319  -2.58539  -1.21979  2.14578
4.86  3.33983  -2.57539  -2.5874  -1.20128  2.13855
4.87  3.31408  -2.5774  -2.58937  -1.19762  2.11646
4.88  3.2883  -2.57937  -2.59259  -1.32166  1.96665
4.89  3.26251  -2.58259  -2.59528  -1.2689  1.99361
4.9  3.23668  -2.58528  -2.59503  -0.974911  2.26177
4.91  3.21083  -2.58503  -2.59476  -0.972896  2.23794
4.92  3.18498  -2.58476  -2.59595  -1.1189  2.06609
4.93  3.15913  -2.58595  -2.59539  -0.944565  2.21457
4.94  3.13327  -2.58539  -2.59448  -0.90884  2.22443
4.95  3.10742  -2.58448  -2.59412  -0.964223  2.1432
4.96  3.08158  -2.58412  -2.59069  -0.656803  2.42477
4.97  3.05573  -2.58069  -2.58873  -0.804149  2.25159
4.98  3.02993  -2.57873  -2.58876  -1.00247  2.02746
4.99  3.00414  -2.57876  -2.58935  -1.0589  1.94524
5  2.97835  -2.57935  -2.59029  -1.09474  1.88362
5.01  2.95256  -2.58029  -2.5945  -1.42025  1.5323
5.02  2.92676  -2.5845  -2.6002  -1.57026  1.35649
5.03  2.90091  -2.5902  -2.60773  -1.7528  1.14811
5.04  2.87501  -2.59773  -2.61089  -1.316  1.55901
5.05  2.84903  -2.60089  -2.61492  -1.40342  1.44562
5.06  2.82302  -2.60492  -2.62174  -1.68139  1.14163
5.07  2.79697  -2.61174  -2.62845  -1.67162  1.12535
5.08  2.77086  -2.61845  -2.63466  -1.62119  1.14967
5.09  2.74467  -2.62466  -2.64239  -1.77289  0.971778
5.1  2.71843  -2.63239  -2.6506  -1.82062  0.897804
5.11  2.6921  -2.6406  -2.65816  -1.75641  0.935689
5.12  2.6657  -2.64816  -2.66316  -1.49976  1.16593
5.13  2.63921  -2.65316  -2.6657  -1.25402  1.3852
5.14  2.61268  -2.6557  -2.66851  -1.28108  1.33161
5.15  2.58613  -2.65851  -2.67051  -1.19979  1.38634
5.16  2.55954  -2.66051  -2.67368  -1.31697  1.24257
5.17  2.53294  -2.66368  -2.67461  -1.09344  1.4395
5.18  2.5063  -2.66461  -2.67521  -1.05998  1.44632
5.19  2.47965  -2.66521  -2.67603  -1.08155  1.3981
5.2  2.453  -2.66603  -2.67702  -1.0988  1.3542
5.21  2.42634  -2.66702  -2.67437  -0.734894  1.69145
5.22  2.39967  -2.66437  -2.67133  -0.696084  1.70359
5.23  2.37303  -2.66133  -2.66915  -0.782789  1.59024
5.24  2.34641  -2.65915  -2.66511  -0.595961  1.75045
5.25  2.31982  -2.65511  -2.66095  -0.583747  1.73607
5.26  2.29327  -2.65095  -2.65688  -0.593189  1.70008
5.27  2.26676  -2.64688  -2.65324  -0.635743  1.63102
5.28  2.24029  -2.64324  -2.65091  -0.767445  1.47285
5.29  2.21386  -2.64091  -2.64739  -0.647803  1.56606
5.3  2.18745  -2.63739  -2.64289  -0.549375  1.63808
5.31  2.16108  -2.63289  -2.63602  -0.313695  1.84738
5.32  2.13475  -2.62602  -2.62823  -0.220662  1.91409
5.33  2.10849  -2.61823  -2.62113  -0.290129  1.81836
5.34  2.08231  -2.61113  -2.61427  -0.314131  1.76817
5.35  2.05619  -2.60427  -2.60452  -0.0249361  2.03126
5.36  2.03015  -2.59452  -2.59513  -0.0608863  1.96926
5.37  2.00421  -2.58513  -2.58506  0.0066359  2.01084
5.38  1.97835  -2.57506  -2.57563  -0.0568166  1.92154
5.39  1.9526  -2.56563  -2.56748  -0.184451  1.76815
5.4  1.92695  -2.55748  -2.55974  -0.22662  1.70033
5.41  1.90137  -2.54974  -2.55051  -0.0764964  1.82488
5.42  1.87588  -2.54051  -2.54219  -0.168233  1.70764
5.43  1.85047  -2.53219  -2.53453  -0.233927  1.61654
5.44  1.82515  -2.52453  -2.52634  -0.181391  1.64376
5.45  1.7999  -2.51634  -2.51876  -0.241858  1.55805
5.46  1.77474  -2.50876  -2.5115  -0.273723  1.50102
5.47  1.74965  -2.5015  -2.50456  -0.305577  1.44408
5.48  1.72464  -2.49456  -2.49705  -0.249106  1.47553
5.49  1.69969  -2.48705  -2.49014  -0.309131  1.39056
5.5  1.67482  -2.48014  -2.48083  -0.0694142  1.60541
5.51  1.65002  -2.47083  -2.47237  -0.153945  1.49607
5.52  1.62531  -2.46237  -2.46514  -0.276815  1.3485
5.53  1.60069  -2.45514  -2.45885  -0.371268  1.22942
5.54  1.57614  -2.44885  -2.45291  -0.405383  1.17075
5.55  1.55165  -2.44291  -2.44897  -0.606131  0.945517
5.56  1.52722  -2.43897  -2.44524  -0.627208  0.900011
5.57  1.50283  -2.43524  -2.44331  -0.806887  0.695942
5.58  1.47848  -2.43331  -2.44001  -0.670329  0.808148
5.59  1.45414  -2.43001  -2.4346  -0.458743  0.995401
5.6  1.42984  -2.4246  -2.42771  -0.311114  1.11873
5.61  1.4056  -2.41771  -2.42137  -0.365817  1.03978
5.62  1.38142  -2.41137  -2.41583  -0.446448  0.934972
5.63  1.35731  -2.40583  -2.41109  -0.525276  0.83203
5.64  1.33325  -2.40109  -2.40792  -0.683657  0.649591
5.65  1.30924  -2.39792  -2.40558  -0.765814  0.543423
5.66  1.28526  -2.39558  -2.40341  -0.782539  0.502719
5.67  1.2613  -2.39341  -2.3997  -0.629154  0.632148
5.68  1.23737  -2.3897  -2.39668  -0.69789  0.539478
5.69  1.21347  -2.38668  -2.39358  -0.690584  0.522888
5.7  1.1896  -2.38358  -2.3911  -0.752252  0.437352
5.71  1.16577  -2.3811  -2.38687  -0.576232  0.589536
5.72  1.14196  -2.37687  -2.38243  -0.55609  0.585868
5.73  1.11819  -2.37243  -2.3757  -0.327239  0.79095
5.74  1.09446  -2.3657  -2.36861  -0.29066  0.803805
5.75  1.07081  -2.35861  -2.36283  -0.422761  0.648047
5.76  1.04722  -2.35283  -2.35942  -0.658621  0.388601
5.77  1.02369  -2.34942  -2.35853  -0.911388  0.112305
5.78  1.0002  -2.34853  -2.35805  -0.9514  0.0487991
5.79  0.976714  -2.34805  -2.3601  -1.20513  -0.228414
5.8  0.953233  -2.3501  -2.3605  -1.04036  -0.0871231
5.81  0.929732  -2.3505  -2.35938  -0.887257  0.0424748
5.82  0.906227  -2.34938  -2.36097  -1.1598  -0.253569
5.83  0.882734  -2.35097  -2.3619  -1.09212  -0.209382
5.84  0.859224  -2.3519  -2.36236  -1.0463  -0.187076
5.85  0.835705  -2.35236  -2.36229  -0.992821  -0.157116
5.86  0.812181  -2.35229  -2.36314  -1.08568  -0.273498
5.87  0.788658  -2.35314  -2.36449  -1.1349  -0.34624
5.88  0.765127  -2.35449  -2.36329  -0.880171  -0.115044
5.89  0.741582  -2.35329  -2.36506  -1.17677  -0.435192
5.9  0.718049  -2.35506  -2.36728  -1.2214  -0.503348
5.91  0.694498  -2.35728  -2.37079  -1.3514  -0.656903
5.92  0.670926  -2.36079  -2.37354  -1.27535  -0.604428
5.93  0.647318  -2.36354  -2.37666  -1.31156  -0.664246
5.94  0.623682  -2.36666  -2.38044  -1.37805  -0.754369
5.95  0.600016  -2.37044  -2.38278  -1.23414  -0.634119
5.96  0.576311  -2.37278  -2.38408  -1.13006  -0.553745
5.97  0.552584  -2.37408  -2.38495  -1.08654  -0.533953
5.98  0.528843  -2.37495  -2.38665  -1.17064  -0.641796
5.99  0.505093  -2.37665  -2.38676  -1.01027  -0.505175
6  0.481327  -2.37676  -2.38662  -0.986281  -0.504954
6.01  0.457559  -2.37662  -2.38513  -0.850863  -0.393304
6.02  0.433793  -2.37513  -2.38105  -0.592038  -0.158245
6.03  0.410042  -2.37105  -2.3756  -0.455282  -0.0452403
6.04  0.386331  -2.3656  -2.37143  -0.583036  -0.196704
6.05  0.362675  -2.36143  -2.36578  -0.434452  -0.0717767
6.06  0.339061  -2.35578  -2.36113  -0.535823  -0.196762
6.07  0.315503  -2.35113  -2.35598  -0.484562  -0.169059
6.08  0.291992  -2.34598  -2.3505  -0.452088  -0.160096
6.09  0.268532  -2.3405  -2.34546  -0.49616  -0.227628
6.1  0.245127  -2.33546  -2.33797  -0.250626  -0.00549867
6.11  0.221773  -2.32797  -2.33044  -0.247068  -0.0252958
6.12  0.198493  -2.32044  -2.32187  -0.143535  0.0549576
6.13  0.175288  -2.31187  -2.31094  0.0933993  0.268688
6.14  0.15217  -2.30094  -2.29868  0.226435  0.378605
6.15  0.12916  -2.28868  -2.28712  0.155415  0.284575
6.16  0.106274  -2.27712  -2.27561  0.151443  0.257716
6.17  0.0835024  -2.26561  -2.26456  0.104895  0.188398
6.18  0.0608463  -2.25456  -2.25298  0.157326  0.218173
6.19  0.0383007  -2.24298  -2.24104  0.194188  0.232489
6.2  0.0158709  -2.23104  -2.23023  0.0814006  0.0972715
6.21  -0.00643953  -2.22023  -2.21903  0.119418  0.112979
6.22  -0.0286418  -2.20903  -2.2092  -0.0161137  -0.0447555
6.23  -0.0507322  -2.1992  -2.19913  0.00661429  -0.0441179
6.24  -0.0727241  -2.18913  -2.19182  -0.269477  -0.342201
6.25  -0.0946154  -2.18182  -2.18413  -0.230254  -0.324869
6.26  -0.116434  -2.17413  -2.17635  -0.221975  -0.338409
6.27  -0.138175  -2.16635  -2.16918  -0.283793  -0.421968
6.28  -0.159838  -2.15918  -2.158  0.118127  -0.0417116
6.29  -0.18143  -2.148  -2.14805  -0.00431334  -0.185744
6.3  -0.20291  -2.13805  -2.13919  -0.113892  -0.316802
6.31  -0.224291  -2.12919  -2.13081  -0.162516  -0.386806
6.32  -0.245583  -2.12081  -2.12195  -0.114406  -0.359989
6.33  -0.266791  -2.11195  -2.11532  -0.33619  -0.602981
6.34  -0.28791  -2.10532  -2.11058  -0.526021  -0.813931
6.35  -0.308963  -2.10058  -2.10732  -0.674515  -0.983478
6.36  -0.329969  -2.09732  -2.10508  -0.776293  -1.10626
6.37  -0.350942  -2.09508  -2.10154  -0.645218  -0.99616
6.38  -0.371893  -2.09154  -2.09841  -0.687663  -1.05956
6.39  -0.392809  -2.08841  -2.0956  -0.718557  -1.11137
6.4  -0.413693  -2.0856  -2.09246  -0.685807  -1.0995
6.41  -0.434549  -2.08246  -2.08866  -0.620317  -1.05487
6.42  -0.455373  -2.07866  -2.08694  -0.828191  -1.28356
6.43  -0.47616  -2.07694  -2.08212  -0.518037  -0.994197
6.44  -0.496929  -2.07212  -2.07724  -0.512095  -1.00902
6.45  -0.517651  -2.06724  -2.06837  -0.113079  -0.63073
6.46  -0.538323  -2.05837  -2.05955  -0.117117  -0.65544
6.47  -0.558907  -2.04955  -2.05257  -0.30214  -0.861047
6.48  -0.579402  -2.04257  -2.04637  -0.380071  -0.959474
6.49  -0.599828  -2.03637  -2.04338  -0.701588  -1.30142
6.5  -0.620192  -2.03338  -2.03847  -0.508194  -1.12839
6.51  -0.640525  -2.02847  -2.03486  -0.639325  -1.27985
6.52  -0.66081  -2.02486  -2.03234  -0.748067  -1.40888
6.53  -0.681059  -2.02234  -2.02981  -0.747491  -1.42855
6.54  -0.701282  -2.01981  -2.03022  -1.04013  -1.74141
6.55  -0.72148  -2.02022  -2.03375  -1.35319  -2.07467
6.56  -0.741682  -2.02375  -2.03563  -1.18806  -1.92974
6.57  -0.76192  -2.02563  -2.03912  -1.34873  -2.11065
6.58  -0.782176  -2.02912  -2.04194  -1.2824  -2.06458
6.59  -0.802467  -2.03194  -2.04412  -1.21773  -2.02019
6.6  -0.822787  -2.03412  -2.047  -1.28857  -2.11136
6.61  -0.843128  -2.037  -2.04889  -1.18892  -2.03204
6.62  -0.863498  -2.03889  -2.05455  -1.56635  -2.42985
6.63  -0.883887  -2.04455  -2.06088  -1.63242  -2.51631
6.64  -0.904332  -2.05088  -2.06801  -1.71323  -2.61756
6.65  -0.924841  -2.05801  -2.07355  -1.5539  -2.47874
6.66  -0.945421  -2.06355  -2.07774  -1.41925  -2.36467
6.67  -0.966057  -2.06774  -2.08059  -1.28455  -2.2506
6.68  -0.986734  -2.07059  -2.08261  -1.20218  -2.18891
6.69  -1.00744  -2.07261  -2.08192  -0.93108  -1.93852
6.7  -1.02817  -2.07192  -2.08458  -1.26561  -2.29377
6.71  -1.04889  -2.07458  -2.08517  -1.05956  -2.10845
6.72  -1.06963  -2.07517  -2.08538  -1.0208  -2.09043
6.73  -1.09038  -2.07538  -2.08482  -0.943801  -2.03418
6.74  -1.11114  -2.07482  -2.08427  -0.944729  -2.05587
6.75  -1.13188  -2.07427  -2.08588  -1.16153  -2.29342
6.76  -1.15263  -2.07588  -2.0875  -1.16164  -2.31427
6.77  -1.17339  -2.0775  -2.09291  -1.54113  -2.71452
6.78  -1.19416  -2.08291  -2.09858  -1.5675  -2.76166
6.79  -1.21499  -2.08858  -2.10327  -1.46837  -2.68336
6.8  -1.23588  -2.09327  -2.10656  -1.32896  -2.56483
6.81  -1.25681  -2.09656  -2.10931  -1.27517  -2.53198
6.82  -1.27777  -2.09931  -2.11277  -1.34648  -2.62425
6.83  -1.29877  -2.10277  -2.11666  -1.38837  -2.68714
6.84  -1.3198  -2.10666  -2.12115  -1.44951  -2.76931
6.85  -1.34086  -2.11115  -2.1261  -1.49457  -2.83543
6.86  -1.36197  -2.1161  -2.12831  -1.22114  -2.58312
6.87  -1.38313  -2.11831  -2.12795  -0.964123  -2.34726
6.88  -1.40432  -2.11795  -2.12858  -1.0624  -2.46672
6.89  -1.4255  -2.11858  -2.1292  -1.06224  -2.48774
6.9  -1.44668  -2.1192  -2.12892  -0.972556  -2.41924
6.91  -1.46787  -2.11892  -2.1254  -0.647953  -2.11583
6.92  -1.48906  -2.1154  -2.12087  -0.546498  -2.03556
6.93  -1.51022  -2.11087  -2.11646  -0.559674  -2.06989
6.94  -1.53133  -2.10646  -2.11228  -0.581487  -2.11281
6.95  -1.55239  -2.10228  -2.10814  -0.585611  -2.138
6.96  -1.57341  -2.09814  -2.10346  -0.532005  -2.10542
6.97  -1.5944  -2.09346  -2.09759  -0.413333  -2.00773
6.98  -1.61533  -2.08759  -2.08973  -0.213912  -1.82924
6.99  -1.63621  -2.07973  -2.08437  -0.463829  -2.10003
7  -1.657  -2.07437  -2.07996  -0.559058  -2.21606
7.01  -1.67775  -2.06996  -2.07377  -0.381273  -2.05902
7.02  -1.69845  -2.06377  -2.0701  -0.632659  -2.3311
7.03  -1.71908  -2.0601  -2.06667  -0.656992  -2.37608
7.04  -1.73968  -2.05667  -2.06301  -0.634653  -2.37434
7.05  -1.76025  -2.05301  -2.0588  -0.579074  -2.33933
7.06  -1.78078  -2.0488  -2.05223  -0.342635  -2.12342
7.07  -1.80127  -2.04223  -2.04564  -0.34139  -2.14266
7.08  -1.82169  -2.03564  -2.03665  -0.100819  -1.92251
7.09  -1.84205  -2.02665  -2.0277  -0.105211  -1.94726
7.1  -1.86231  -2.0177  -2.01998  -0.2274  -2.08971
7.11  -1.88249  -2.00998  -2.01322  -0.324439  -2.20693
7.12  -1.90259  -2.00322  -2.00579  -0.257035  -2.15963
7.13  -1.92262  -1.99579  -1.99814  -0.234606  -2.15723
7.14  -1.94258  -1.98814  -1.99082  -0.26773  -2.21031
7.15  -1.96246  -1.98082  -1.98343  -0.261708  -2.22417
7.16  -1.98227  -1.97343  -1.9754  -0.196527  -2.1788
7.17  -2.00201  -1.9654  -1.96596  -0.056652  -2.05866
7.18  -2.02166  -1.95596  -1.95711  -0.114637  -2.1363
7.19  -2.04122  -1.94711  -1.94725  -0.0142136  -2.05543
7.2  -2.06069  -1.93725  -1.93741  -0.01587  -2.07656
7.21  -2.08006  -1.92741  -1.92738  0.00327669  -2.07679
7.22  -2.09934  -1.91738  -1.91819  -0.0807091  -2.18005
7.23  -2.11851  -1.90819  -1.90993  -0.174572  -2.29308
7.24  -2.13759  -1.89993  -1.90157  -0.16366  -2.30125
7.25  -2.15659  -1.89157  -1.89393  -0.236168  -2.39276
7.26  -2.17551  -1.88393  -1.88631  -0.23816  -2.41367
7.27  -2.19435  -1.87631  -1.87766  -0.135292  -2.32964
7.28  -2.21311  -1.86766  -1.86922  -0.15552  -2.36863
7.29  -2.23179  -1.85922  -1.85835  0.0874188  -2.14437
7.3  -2.25038  -1.84835  -1.84681  0.153216  -2.09716
7.31  -2.26886  -1.83681  -1.83539  0.142002  -2.12686
7.32  -2.28723  -1.82539  -1.82548  -0.00863921  -2.29587
7.33  -2.30548  -1.81548  -1.81628  -0.079552  -2.38504
7.34  -2.32364  -1.80628  -1.80902  -0.27401  -2.59765
7.35  -2.3417  -1.79902  -1.80212  -0.310861  -2.65256
7.36  -2.35969  -1.79212  -1.79532  -0.319212  -2.6789
7.37  -2.37761  -1.78532  -1.789  -0.368549  -2.74616
7.38  -2.39547  -1.779  -1.78488  -0.587446  -2.98291
7.39  -2.41326  -1.77488  -1.78295  -0.807085  -3.22034
7.4  -2.43101  -1.77295  -1.78171  -0.875883  -3.30689
7.41  -2.44873  -1.77171  -1.77706  -0.535563  -2.9843
7.42  -2.46645  -1.76706  -1.77178  -0.471774  -2.93823
7.43  -2.48412  -1.76178  -1.76514  -0.335881  -2.82
7.44  -2.50174  -1.75514  -1.75804  -0.290313  -2.79205
7.45  -2.51929  -1.74804  -1.74902  -0.0983262  -2.61762
7.46  -2.53677  -1.73902  -1.74112  -0.209315  -2.74609
7.47  -2.55416  -1.73112  -1.73304  -0.191792  -2.74595
7.48  -2.57147  -1.72304  -1.7257  -0.26651  -2.83798
7.49  -2.5887  -1.7157  -1.7163  -0.0604305  -2.64913
7.5  -2.60586  -1.7063  -1.7082  -0.189617  -2.79548
7.51  -2.62292  -1.6982  -1.69922  -0.101633  -2.72456
7.52  -2.63991  -1.68922  -1.69198  -0.276246  -2.91615
7.53  -2.6568  -1.68198  -1.68535  -0.336619  -2.99342
7.54  -2.67362  -1.67535  -1.67815  -0.280578  -2.9542
7.55  -2.69037  -1.66815  -1.66858  -0.0426471  -2.73302
7.56  -2.70705  -1.65858  -1.66156  -0.298182  -3.00523
7.57  -2.72364  -1.65156  -1.65484  -0.328289  -3.05193
7.58  -2.74015  -1.64484  -1.64608  -0.124077  -2.86423
7.59  -2.7566  -1.63608  -1.63768  -0.159726  -2.91633
7.6  -2.77296  -1.62768  -1.62827  -0.0589108  -2.83187
7.61  -2.78924  -1.61827  -1.61994  -0.166899  -2.95614
7.62  -2.80542  -1.60994  -1.60997  -0.00297894  -2.8084
7.63  -2.82152  -1.59997  -1.60268  -0.271076  -3.0926
7.64  -2.83752  -1.59268  -1.59656  -0.38845  -3.22597
7.65  -2.85345  -1.58656  -1.59219  -0.56237  -3.41582
7.66  -2.86931  -1.58219  -1.59053  -0.834344  -3.70366
7.67  -2.88514  -1.58053  -1.59116  -1.06279  -3.94793
7.68  -2.90094  -1.58116  -1.59117  -1.00079  -3.90173
7.69  -2.91675  -1.58117  -1.59268  -1.15124  -4.068
7.7  -2.93257  -1.58268  -1.59279  -1.01097  -3.94353
7.71  -2.94839  -1.58279  -1.59377  -1.09785  -4.04624
7.72  -2.96422  -1.58377  -1.59349  -0.972627  -3.93685
7.73  -2.98006  -1.58349  -1.59255  -0.905259  -3.88532
7.74  -2.99589  -1.58255  -1.59091  -0.83649  -3.83238
7.75  -3.01172  -1.58091  -1.58881  -0.789468  -3.80119
7.76  -3.02753  -1.57881  -1.58613  -0.732359  -3.75989
7.77  -3.04332  -1.57613  -1.58282  -0.668808  -3.71212
7.78  -3.05908  -1.57282  -1.5798  -0.697722  -3.7568
7.79  -3.0748  -1.5698  -1.57622  -0.642127  -3.71693
7.8  -3.0905  -1.56622  -1.57348  -0.726695  -3.8172
7.81  -3.10616  -1.56348  -1.56849  -0.500565  -3.60673
7.82  -3.1218  -1.55849  -1.56365  -0.515785  -3.63758
7.83  -3.13738  -1.55365  -1.56246  -0.881736  -4.01912
7.84  -3.15292  -1.55246  -1.56241  -0.994118  -4.14704
7.85  -3.16845  -1.55241  -1.56309  -1.06879  -4.23724
7.86  -3.18397  -1.55309  -1.56507  -1.19814  -4.38211
7.87  -3.1995  -1.55507  -1.56411  -0.903444  -4.10294
7.88  -3.21505  -1.55411  -1.56385  -0.97384  -4.18889
7.89  -3.23059  -1.55385  -1.56404  -1.01905  -4.24965
7.9  -3.24613  -1.55404  -1.56477  -1.07328  -4.31941
7.91  -3.26167  -1.55477  -1.56594  -1.11644  -4.37811
7.92  -3.27722  -1.55594  -1.5682  -1.2264  -4.50362
7.93  -3.29278  -1.5582  -1.56973  -1.15342  -4.4462
7.94  -3.30836  -1.55973  -1.5711  -1.13681  -4.44518
7.95  -3.32396  -1.5611  -1.57036  -0.925543  -4.2495
7.96  -3.33957  -1.56036  -1.56702  -0.66597  -4.00554
7.97  -3.35517  -1.55702  -1.56375  -0.673747  -4.02892
7.98  -3.37074  -1.55375  -1.56284  -0.908609  -4.27935
7.99  -3.38628  -1.55284  -1.5621  -0.926069  -4.31235
8  -3.40181  -1.5521  -1.56194  -0.983757  -4.38557
8.01  -3.41733  -1.55194  -1.56084  -0.889689  -4.30702
8.02  -3.43285  -1.55084  -1.55733  -0.649067  -4.08192
8.03  -3.44836  -1.54733  -1.55264  -0.531021  -3.97938
8.04  -3.46383  -1.54264  -1.54744  -0.480816  -3.94465
8.05  -3.47926  -1.53744  -1.5448  -0.735161  -4.21442
8.06  -3.49463  -1.5348  -1.54356  -0.876494  -4.37113
8.07  -3.50998  -1.53356  -1.54095  -0.739116  -4.2491
8.08  -3.52531  -1.53095  -1.53749  -0.653898  -4.17921
8.09  -3.54062  -1.52749  -1.53567  -0.817912  -4.35854
8.1  -3.5559  -1.52567  -1.53603  -1.03632  -4.59222
8.11  -3.57116  -1.52603  -1.53587  -0.984011  -4.55517
8.12  -3.58642  -1.52587  -1.535  -0.912366  -4.49878
8.13  -3.60167  -1.525  -1.5331  -0.810486  -4.41216
8.14  -3.61692  -1.5231  -1.53244  -0.934226  -4.55115
8.15  -3.63216  -1.52244  -1.53287  -1.04227  -4.67442
8.16  -3.64738  -1.52287  -1.53338  -1.05103  -4.69841
8.17  -3.66261  -1.52338  -1.53566  -1.22869  -4.8913
8.18  -3.67784  -1.52566  -1.53639  -1.07274  -4.75058
8.19  -3.6931  -1.52639  -1.536  -0.960454  -4.65355
8.2  -3.70836  -1.526  -1.53641  -1.0411  -4.74946
8.21  -3.72362  -1.52641  -1.53605  -0.964339  -4.68796
8.22  -3.73889  -1.52605  -1.53543  -0.938256  -4.67714
8.23  -3.75415  -1.52543  -1.53527  -0.983869  -4.73802
8.24  -3.7694  -1.52527  -1.53402  -0.875333  -4.64474
8.25  -3.78465  -1.52402  -1.53171  -0.768751  -4.55341
8.26  -3.7999  -1.52171  -1.52921  -0.749558  -4.54945
8.27  -3.81511  -1.51921  -1.5276  -0.839338  -4.65445
8.28  -3.8303  -1.5176  -1.52446  -0.686033  -4.51634
8.29  -3.84548  -1.51446  -1.52158  -0.711394  -4.55687
8.3  -3.86062  -1.51158  -1.52143  -0.98539  -4.84602
8.31  -3.87574  -1.51143  -1.52115  -0.972142  -4.84788
8.32  -3.89086  -1.51115  -1.51977  -0.861943  -4.7528
8.33  -3.90597  -1.50977  -1.52034  -1.05686  -4.96283
8.34  -3.92106  -1.51034  -1.52495  -1.46065  -5.38172
8.35  -3.93617  -1.51495  -1.53083  -1.58849  -5.52466
8.36  -3.95132  -1.52083  -1.5345  -1.36675  -5.31806
8.37  -3.96653  -1.5245  -1.54081  -1.63095  -5.59748
8.38  -3.98177  -1.53081  -1.54397  -1.31612  -5.29789
8.39  -3.99708  -1.53397  -1.54889  -1.49195  -5.48903
8.4  -4.01242  -1.53889  -1.55374  -1.48482  -5.49724
8.41  -4.02781  -1.54374  -1.55737  -1.36358  -5.39139
8.42  -4.04324  -1.54737  -1.5591  -1.17303  -5.21628
8.43  -4.05872  -1.5491  -1.55968  -1.05796  -5.11668
8.44  -4.07421  -1.54968  -1.56104  -1.13566  -5.20987
8.45  -4.08971  -1.55104  -1.56162  -1.05857  -5.14828
8.46  -4.10522  -1.55162  -1.56192  -1.02934  -5.13455
8.47  -4.12073  -1.55192  -1.5624  -1.0484  -5.16913
8.48  -4.13625  -1.5524  -1.56407  -1.16698  -5.30323
8.49  -4.15178  -1.55407  -1.56665  -1.25755  -5.40932
8.5  -4.16732  -1.55665  -1.57001  -1.33623  -5.50354
8.51  -4.18288  -1.56001  -1.57317  -1.3165  -5.49938
8.52  -4.19848  -1.56317  -1.57524  -1.207  -5.40549
8.53  -4.21411  -1.56524  -1.57656  -1.13171  -5.34582
8.54  -4.22977  -1.56656  -1.57602  -0.946225  -5.17599
8.55  -4.24543  -1.56602  -1.57701  -1.09852  -5.34395
8.56  -4.26109  -1.56701  -1.5766  -0.958958  -5.22005
8.57  -4.27676  -1.5666  -1.57819  -1.1591  -5.43587
8.58  -4.29243  -1.56819  -1.57955  -1.13582  -5.42825
8.59  -4.30811  -1.56955  -1.57968  -1.01325  -5.32137
8.6  -4.32381  -1.56968  -1.58205  -1.23711  -5.56091
8.61  -4.3395  -1.57205  -1.58378  -1.17331  -5.51282
8.62  -4.35522  -1.57378  -1.5837  -0.991153  -5.34638
8.63  -4.37096  -1.5737  -1.58373  -1.00336  -5.37432
8.64  -4.3867  -1.57373  -1.58496  -1.12287  -5.50957
8.65  -4.40244  -1.57496  -1.58505  -1.00933  -5.41177
8.66  -4.41819  -1.57505  -1.58611  -1.10605  -5.52423
8.67  -4.43394  -1.57611  -1.58531  -0.920269  -5.35421
8.68  -4.4497  -1.57531  -1.58705  -1.1738  -5.6235
8.69  -4.46545  -1.57705  -1.58889  -1.18342  -5.64887
8.7  -4.48122  -1.57889  -1.58926  -1.03753  -5.51875
8.71  -4.49701  -1.57926  -1.58995  -1.06923  -5.56624
8.72  -4.5128  -1.57995  -1.5895  -0.954686  -5.46749
8.73  -4.5286  -1.5795  -1.59038  -1.08804  -5.61664
8.74  -4.5444  -1.58038  -1.59344  -1.30614  -5.85054
8.75  -4.5602  -1.58344  -1.59555  -1.21057  -5.77077
8.76  -4.57604  -1.58555  -1.59667  -1.11184  -5.68788
8.77  -4.59189  -1.58667  -1.5995  -1.28316  -5.87505
8.78  -4.60776  -1.5895  -1.60299  -1.34951  -5.95727
8.79  -4.62365  -1.59299  -1.6051  -1.21076  -5.83441
8.8  -4.63958  -1.5951  -1.60454  -0.943879  -5.58346
8.81  -4.65553  -1.59454  -1.60123  -0.669153  -5.32469
8.82  -4.67148  -1.59123  -1.5984  -0.716373  -5.38785
8.83  -4.68739  -1.5884  -1.5943  -0.590304  -5.27769
8.84  -4.70327  -1.5843  -1.59076  -0.645857  -5.34913
8.85  -4.71912  -1.58076  -1.58693  -0.617455  -5.33657
8.86  -4.73493  -1.57693  -1.58316  -0.623  -5.35793
8.87  -4.75069  -1.57316  -1.58071  -0.754852  -5.50555
8.88  -4.76643  -1.57071  -1.57993  -0.921964  -5.68839
8.89  -4.78213  -1.56993  -1.57607  -0.614495  -5.39663
8.9  -4.79783  -1.56607  -1.57129  -0.52139  -5.31922
8.91  -4.81349  -1.56129  -1.56527  -0.397994  -5.21149
8.92  -4.82911  -1.55527  -1.55788  -0.261152  -5.09026
8.93  -4.84466  -1.54788  -1.54803  -0.0154332  -4.86009
8.94  -4.86014  -1.53803  -1.53713  0.0905687  -4.76957
8.95  -4.87552  -1.52713  -1.52833  -0.120464  -4.99598
8.96  -4.89079  -1.51833  -1.51946  -0.112694  -5.00348
8.97  -4.90597  -1.50946  -1.51199  -0.253308  -5.15928
8.98  -4.92107  -1.50199  -1.50385  -0.186088  -5.10716
8.99  -4.93609  -1.49385  -1.49261  0.124455  -4.81163
9  -4.95103  -1.48261  -1.48152  0.109316  -4.84171
9.01  -4.96585  -1.47152  -1.46949  0.202982  -4.76287
9.02  -4.98057  -1.45949  -1.45705  0.243235  -4.73733
9.03  -4.99516  -1.44705  -1.44182  0.522973  -4.47219
9.04  -5.00963  -1.43182  -1.42539  0.643082  -4.36655
9.05  -5.02395  -1.41539  -1.41056  0.483232  -4.54072
9.06  -5.0381  -1.40056  -1.39458  0.598503  -4.4396
9.07  -5.05211  -1.38458  -1.38175  0.282691  -4.76942
9.08  -5.06596  -1.37175  -1.3681  0.364736  -4.70122
9.09  -5.07967  -1.3581  -1.35786  0.0245992  -5.05507
9.1  -5.09325  -1.34786  -1.34559  0.226473  -4.86678
9.11  -5.10673  -1.33559  -1.33324  0.235481  -4.87125
9.12  -5.12009  -1.32324  -1.32202  0.121367  -4.99872
9.13  -5.13332  -1.31202  -1.31079  0.123672  -5.00965
9.14  -5.14644  -1.30079  -1.29868  0.211086  -4.93536
9.15  -5.15945  -1.28868  -1.2833  0.537269  -4.62218
9.16  -5.17234  -1.2733  -1.26867  0.463316  -4.70902
9.17  -5.18507  -1.25867  -1.2558  0.286998  -4.89807
9.18  -5.19766  -1.2458  -1.24221  0.358813  -4.83884
9.19  -5.21011  -1.23221  -1.22902  0.319483  -4.89063
9.2  -5.22244  -1.21902  -1.21469  0.432332  -4.7901
9.21  -5.23463  -1.20469  -1.20209  0.260232  -4.97439
9.22  -5.24667  -1.19209  -1.18934  0.274796  -4.97188
9.23  -5.25859  -1.17934  -1.17629  0.305395  -4.9532
9.24  -5.27039  -1.16629  -1.1665  -0.0208457  -5.29123
9.25  -5.28205  -1.1565  -1.15621  0.0291499  -5.2529
9.26  -5.29362  -1.14621  -1.14467  0.153224  -5.14039
9.27  -5.30508  -1.13467  -1.13364  0.103239  -5.20184
9.28  -5.31642  -1.12364  -1.11961  0.402835  -4.91359
9.29  -5.32766  -1.10961  -1.10374  0.587288  -4.74037
9.3  -5.33876  -1.09374  -1.08818  0.55569  -4.78307
9.31  -5.34969  -1.07818  -1.0719  0.628373  -4.72132
9.32  -5.36048  -1.0619  -1.05538  0.652107  -4.70837
9.33  -5.3711  -1.04538  -1.04124  0.413673  -4.95742
9.34  -5.38155  -1.03124  -1.02497  0.627289  -4.75426
9.35  -5.39186  -1.01497  -1.01322  0.17443  -5.21743
9.36  -5.40201  -1.00322  -1.00019  0.303819  -5.09819
9.37  -5.41204  -0.990187  -0.988417  0.176999  -5.23504
9.38  -5.42195  -0.978417  -0.976894  0.152236  -5.26971
9.39  -5.43173  -0.966894  -0.96747  -0.0576048  -5.48933
9.4  -5.4414  -0.95747  -0.959465  -0.19943  -5.64083
9.41  -5.45097  -0.949465  -0.951518  -0.205289  -5.65626
9.42  -5.46047  -0.941518  -0.941881  -0.0363768  -5.49684
9.43  -5.46988  -0.931881  -0.933743  -0.18621  -5.65609
9.44  -5.4792  -0.923743  -0.92406  -0.0317081  -5.51091
9.45  -5.48844  -0.91406  -0.915075  -0.101416  -5.58985
9.46  -5.49758  -0.905075  -0.902086  0.298819  -5.19876
9.47  -5.50663  -0.892086  -0.888459  0.362764  -5.14387
9.48  -5.51555  -0.878459  -0.874249  0.421011  -5.09454
9.49  -5.52434  -0.864249  -0.859238  0.501084  -5.02325
9.5  -5.53298  -0.849238  -0.842638  0.659947  -4.87303
9.51  -5.54147  -0.832638  -0.827209  0.542936  -4.99854
9.52  -5.5498  -0.817209  -0.813359  0.385044  -5.16475
9.53  -5.55797  -0.803359  -0.79607  0.728871  -4.8291
9.54  -5.566  -0.78607  -0.779198  0.687142  -4.87886
9.55  -5.57386  -0.769198  -0.763113  0.608593  -4.96527
9.56  -5.58156  -0.753113  -0.74418  0.893292  -4.68826
9.57  -5.58909  -0.73418  -0.722711  1.14689  -4.4422
9.58  -5.59643  -0.712711  -0.699712  1.2999  -4.29653
9.59  -5.60356  -0.689712  -0.677996  1.17157  -4.43198
9.6  -5.61045  -0.667996  -0.657186  1.08097  -4.52948
9.61  -5.61713  -0.647186  -0.637246  0.994042  -4.62309
9.62  -5.6236  -0.627246  -0.617991  0.925454  -4.69815
9.63  -5.62988  -0.607991  -0.598618  0.937345  -4.69253
9.64  -5.63596  -0.588618  -0.578674  0.994352  -4.64161
9.65  -5.64184  -0.568674  -0.558706  0.996824  -4.64502
9.66  -5.64753  -0.548706  -0.540385  0.832098  -4.81543
9.67  -5.65302  -0.530385  -0.523715  0.666979  -4.98604
9.68  -5.65832  -0.513715  -0.508328  0.538695  -5.11963
9.69  -5.66346  -0.498328  -0.493846  0.44828  -5.21518
9.7  -5.66844  -0.483846  -0.478458  0.538729  -5.12971
9.71  -5.67328  -0.468458  -0.461816  0.664266  -5.00901
9.72  -5.67796  -0.451816  -0.445305  0.651078  -5.02689
9.73  -5.68248  -0.435305  -0.429681  0.56233  -5.12015
9.74  -5.68684  -0.419681  -0.411519  0.816296  -4.87054
9.75  -5.69103  -0.401519  -0.395891  0.562775  -5.12826
9.76  -5.69505  -0.385891  -0.38261  0.32812  -5.36693
9.77  -5.69891  -0.37261  -0.369107  0.35029  -5.34862
9.78  -5.70263  -0.359107  -0.354354  0.475303  -5.22733
9.79  -5.70622  -0.344354  -0.338492  0.586172  -5.12005
9.8  -5.70967  -0.328492  -0.322275  0.621697  -5.08797
9.81  -5.71295  -0.312275  -0.305128  0.71465  -4.9983
9.82  -5.71607  -0.295128  -0.286229  0.889993  -4.82608
9.83  -5.71903  -0.276229  -0.265234  1.09943  -4.61959
9.84  -5.72179  -0.255234  -0.241913  1.33208  -4.38971
9.85  -5.72434  -0.231913  -0.218067  1.38466  -4.33968
9.86  -5.72666  -0.208067  -0.192883  1.51839  -4.20827
9.87  -5.72874  -0.182883  -0.167679  1.52036  -4.20838
9.88  -5.73057  -0.157679  -0.142177  1.55026  -4.18031
9.89  -5.73215  -0.132177  -0.114624  1.75522  -3.97692
9.9  -5.73347  -0.104624  -0.0852116  1.94128  -3.79218
9.91  -5.73451  -0.0752116  -0.0551348  2.00768  -3.72683
9.92  -5.73527  -0.0451348  -0.0256922  1.94426  -3.79101
9.93  -5.73572  -0.0156922  0.00180535  1.74976  -3.98596
9.94  -5.73587  0  0.0207572  2.07572  -3.66016
9.95  -5.73587  0.0107572  0.0304982  1.97411  -3.76177
9.96  -5.73577  0.0204982  0.0385502  1.80519  -3.93057
9.97  -5.73556  0.0285502  0.0447989  1.62487  -4.11069
9.98  -5.73528  0.0347989  0.0496908  1.48919  -4.24608
9.99  -5.73493  0.0396908  0.0551705  1.54797  -4.18695
10  -5.73453  0.0451705  0.0575549  1.23844  -4.49609
10.01  -5.73408  0.0475549  0.0600844  1.25295  -4.48113
10.02  -5.7336  0.0500844  0.0652298  1.51454  -4.21907
10.03  -5.7331  0.0552298  0.0690118  1.3782  -4.3549
10.04  -5.73255  0.0590118  0.0699156  1.09037  -4.64218
10.05  -5.73196  0.0599156  0.0703243  1.04088  -4.69109
10.06  -5.73136  0.0603243  0.0679212  0.759691  -4.97167
10.07  -5.73076  0.0579212  0.0636258  0.570457  -5.1603
10.08  -5.73018  0.0536258  0.0595451  0.591935  -5.13824
10.09  -5.72964  0.0495451  0.053691  0.41458  -5.31506
10.1  -5.72915  0.043691  0.0491585  0.546755  -5.18239
10.11  -5.72871  0.0391585  0.0447082  0.554969  -5.17374
10.12  -5.72832  0.0347082  0.0420177  0.730955  -4.99736
10.13  -5.72797  0.0320177  0.0382945  0.627677  -5.1003
10.14  -5.72765  0.0282945  0.0321716  0.387704  -5.33995
10.15  -5.72737  0.0221716  0.0271438  0.497225  -5.23014
10.16  -5.72715  0.0171438  0.023364  0.622018  -5.10513
10.17  -5.72698  0.013364  0.0198557  0.649173  -5.0778
10.18  -5.72684  0.00985572  0.0145434  0.468764  -5.25808
10.19  -5.72674  0.00454336  0.00584918  0.130582  -5.59616

==> CASE-RHO-025/case1rho025d3-phaseplan.txt <==
16.28  -5.7267  0  0.0121453  1.21453  -4.51217
16.29  -5.7267  0.0021453  0.0133015  1.11562  -4.61107
16.3  -5.72668  0.00330153  0.0149648  1.16632  -4.56035
16.31  -5.72664  0.00496477  0.0171851  1.22203  -4.50461
16.32  -5.72659  0.00718505  0.0183353  1.11502  -4.61157
16.33  -5.72652  0.00833528  0.0198476  1.15124  -4.57528
16.34  -5.72644  0.00984765  0.0203494  1.05018  -4.67626
16.35  -5.72634  0.0103494  0.0212428  1.08934  -4.637
16.36  -5.72624  0.0112428  0.0239006  1.26579  -4.46045
16.37  -5.72612  0.0139006  0.0259261  1.20254  -4.52358
16.38  -5.72599  0.0159261  0.027479  1.15529  -4.57069
16.39  -5.72583  0.017479  0.0278797  1.04007  -4.68576
16.4  -5.72565  0.0178797  0.0278062  0.992652  -4.733
16.41  -5.72547  0.0178062  0.0288318  1.10256  -4.62291
16.42  -5.72529  0.0188318  0.0289156  1.00839  -4.71691
16.43  -5.72511  0.0189156  0.0291726  1.0257  -4.69941
16.44  -5.72492  0.0191726  0.0298382  1.06656  -4.65836
16.45  -5.72473  0.0198382  0.032686  1.28478  -4.43995
16.46  -5.72453  0.022686  0.0355056  1.28197  -4.44256
16.47  -5.7243  0.0255056  0.037654  1.21483  -4.50947
16.48  -5.72405  0.027654  0.0411982  1.35442  -4.36963
16.49  -5.72377  0.0311982  0.0479965  1.67984  -4.04393
16.5  -5.72346  0.0379965  0.056702  1.87055  -3.85291
16.51  -5.72308  0.046702  0.0645985  1.78965  -3.93343
16.52  -5.72261  0.0545985  0.072706  1.81075  -3.91186
16.53  -5.72206  0.062706  0.0823793  1.96733  -3.75474
16.54  -5.72144  0.0723793  0.090584  1.82048  -3.90096
16.55  -5.72071  0.080584  0.098024  1.744  -3.97671
16.56  -5.71991  0.088024  0.104061  1.60369  -4.11622
16.57  -5.71903  0.0940609  0.110812  1.67511  -4.04392
16.58  -5.71809  0.100812  0.119118  1.83064  -3.88745
16.59  -5.71708  0.109118  0.126409  1.72902  -3.98806
16.6  -5.71599  0.116409  0.134179  1.77701  -3.93897
16.61  -5.71482  0.124179  0.144995  2.08168  -3.63315
16.62  -5.71358  0.134995  0.152954  1.79586  -3.91772
16.63  -5.71223  0.142954  0.160254  1.73004  -3.98219
16.64  -5.7108  0.150254  0.16693  1.66756  -4.04324
16.65  -5.7093  0.15693  0.173963  1.70328  -4.00601
16.66  -5.70773  0.163963  0.181759  1.77956  -3.92817
16.67  -5.70609  0.171759  0.188919  1.71606  -3.99003
16.68  -5.70437  0.178919  0.196532  1.76131  -3.94306
16.69  -5.70258  0.186532  0.203804  1.72714  -3.97545
16.7  -5.70072  0.193804  0.210329  1.65257  -4.04814
16.71  -5.69878  0.200329  0.216733  1.64038  -4.0584
16.72  -5.69678  0.206733  0.22061  1.38769  -4.30909
16.73  -5.69471  0.21061  0.225396  1.47863  -4.21608
16.74  -5.6926  0.215396  0.229842  1.4446  -4.24801
16.75  -5.69045  0.219842  0.234113  1.42707  -4.26338
16.76  -5.68825  0.224113  0.237687  1.35742  -4.33083
16.77  -5.68601  0.227687  0.239767  1.20799  -4.47802
16.78  -5.68373  0.229767  0.241464  1.16974  -4.51399
16.79  -5.68143  0.231464  0.242078  1.06141  -4.62003
16.8  -5.67912  0.232078  0.242708  1.06292  -4.61621
16.81  -5.6768  0.232708  0.242999  1.02911  -4.64769
16.82  -5.67447  0.232999  0.245564  1.25649  -4.41798
16.83  -5.67214  0.235564  0.245631  1.00669  -4.66545
16.84  -5.66979  0.235631  0.245046  0.941566  -4.72822
16.85  -5.66743  0.235046  0.244537  0.949109  -4.71832
16.86  -5.66508  0.234537  0.244949  1.04119  -4.62389
16.87  -5.66273  0.234949  0.245915  1.09658  -4.56615
16.88  -5.66039  0.235915  0.243771  0.78562  -4.87477
16.89  -5.65803  0.233771  0.244119  1.03476  -4.62327
16.9  -5.65569  0.234119  0.242588  0.846926  -4.80876
16.91  -5.65335  0.232588  0.242106  0.95181  -4.70154
16.92  -5.65102  0.232106  0.240605  0.849867  -4.80115
16.93  -5.6487  0.230605  0.237965  0.736061  -4.91264
16.94  -5.64639  0.227965  0.235295  0.732984  -4.91341
16.95  -5.64411  0.225295  0.235367  1.00714  -4.63697
16.96  -5.64186  0.225367  0.233568  0.820157  -4.8217
16.97  -5.63961  0.223568  0.232414  0.884535  -4.75507
16.98  -5.63737  0.222414  0.232667  1.02535  -4.61202
16.99  -5.63515  0.222667  0.234553  1.1886  -4.44654
17  -5.63292  0.224553  0.236549  1.19957  -4.43335
17.01  -5.63068  0.226549  0.237183  1.06343  -4.56724
17.02  -5.62841  0.227183  0.239908  1.27243  -4.35598
17.03  -5.62614  0.229908  0.242592  1.26839  -4.35775
17.04  -5.62384  0.232592  0.244606  1.20143  -4.42241
17.05  -5.62151  0.234606  0.247167  1.25616  -4.36535
17.06  -5.61917  0.237167  0.249243  1.20759  -4.41158
17.07  -5.6168  0.239243  0.252806  1.35629  -4.2605
17.08  -5.6144  0.242806  0.259573  1.67666  -3.93774
17.09  -5.61198  0.249573  0.268255  1.86825  -3.74373
17.1  -5.60948  0.258255  0.279201  2.09462  -3.51486
17.11  -5.6069  0.269201  0.290286  2.10842  -3.49848
17.12  -5.6042  0.280286  0.300574  2.02884  -3.57537
17.13  -5.6014  0.290574  0.312618  2.20445  -3.39696
17.14  -5.5985  0.302618  0.325034  2.24154  -3.35695
17.15  -5.59547  0.315034  0.341741  2.67076  -2.92471
17.16  -5.59232  0.331741  0.358129  2.63875  -2.95357
17.17  -5.589  0.348129  0.375009  2.68805  -2.90095
17.18  -5.58552  0.365009  0.392559  2.75491  -2.83061
17.19  -5.58187  0.382559  0.410421  2.78628  -2.79559
17.2  -5.57805  0.400421  0.427923  2.7502  -2.82784
17.21  -5.57404  0.417923  0.446683  2.87594  -2.6981
17.22  -5.56986  0.436683  0.465325  2.86417  -2.70569
17.23  -5.5655  0.455325  0.481386  2.60611  -2.95938
17.24  -5.56094  0.471386  0.497998  2.66127  -2.89967
17.25  -5.55623  0.487998  0.513949  2.59504  -2.96118
17.26  -5.55135  0.503949  0.53105  2.7101  -2.84125
17.27  -5.54631  0.52105  0.549026  2.79757  -2.74874
17.28  -5.5411  0.539026  0.565513  2.64878  -2.89232
17.29  -5.53571  0.555513  0.583022  2.75089  -2.78481
17.3  -5.53015  0.573022  0.601083  2.80605  -2.7241
17.31  -5.52442  0.591083  0.618073  2.69903  -2.8254
17.32  -5.51851  0.608073  0.635647  2.7574  -2.76111
17.33  -5.51243  0.625647  0.653971  2.83242  -2.68001
17.34  -5.50617  0.643971  0.674508  3.05368  -2.45249
17.35  -5.49973  0.664508  0.693781  2.92734  -2.57239
17.36  -5.49309  0.683781  0.713996  3.02145  -2.47164
17.37  -5.48625  0.703996  0.736311  3.23147  -2.25478
17.38  -5.47921  0.726311  0.75875  3.24389  -2.23532
17.39  -5.47195  0.74875  0.784456  3.57065  -1.9013
17.4  -5.46446  0.774456  0.810371  3.5915  -1.87296
17.41  -5.45672  0.800371  0.834933  3.45624  -2.00048
17.42  -5.44871  0.824933  0.858975  3.40415  -2.04457
17.43  -5.44046  0.848975  0.881996  3.30208  -2.13839
17.44  -5.43197  0.871996  0.906135  3.4139  -2.01807
17.45  -5.42325  0.896135  0.928849  3.27147  -2.15178
17.46  -5.41429  0.918849  0.952708  3.38587  -2.02842
17.47  -5.4051  0.942708  0.97518  3.24723  -2.15787
17.48  -5.39568  0.96518  0.993757  2.85763  -2.53805
17.49  -5.38603  0.983757  1.01219  2.84352  -2.5425
17.5  -5.37619  1.00219  1.03441  3.22219  -2.154
17.51  -5.36617  1.02441  1.05566  3.12484  -2.24132
17.52  -5.35592  1.04566  1.07775  3.2084  -2.14752
17.53  -5.34547  1.06775  1.10151  3.37589  -1.96957
17.54  -5.33479  1.09151  1.12604  3.45353  -1.88125
17.55  -5.32387  1.11604  1.15046  3.44186  -1.88202
17.56  -5.31271  1.14046  1.17391  3.34472  -1.96799
17.57  -5.30131  1.16391  1.19569  3.17799  -2.12331
17.58  -5.28967  1.18569  1.21876  3.30753  -1.98214
17.59  -5.27781  1.20876  1.23803  2.92686  -2.35095
17.6  -5.26572  1.22803  1.25705  2.90198  -2.36374
17.61  -5.25344  1.24705  1.27574  2.86925  -2.38419
17.62  -5.24097  1.26574  1.2956  2.98609  -2.25489
17.63  -5.22832  1.2856  1.31429  2.86841  -2.35991
17.64  -5.21546  1.30429  1.3351  3.08079  -2.13467
17.65  -5.20242  1.3251  1.35744  3.23442  -1.96799
17.66  -5.18917  1.34744  1.38049  3.30506  -1.88411
17.67  -5.17569  1.37049  1.40328  3.27924  -1.89646
17.68  -5.16199  1.39328  1.4242  3.09131  -2.07067
17.69  -5.14805  1.4142  1.44508  3.08809  -2.05996
17.7  -5.13391  1.43508  1.46939  3.43121  -1.7027
17.71  -5.11956  1.45939  1.49383  3.44373  -1.67583
17.72  -5.10497  1.48383  1.51869  3.48657  -1.61839
17.73  -5.09013  1.50869  1.54452  3.58322  -1.50691
17.74  -5.07504  1.53452  1.5701  3.55728  -1.51777
17.75  -5.0597  1.5601  1.5957  3.56001  -1.49968
17.76  -5.0441  1.5857  1.62301  3.73145  -1.31264
17.77  -5.02824  1.61301  1.65298  3.99702  -1.03122
17.78  -5.01211  1.64298  1.68473  4.17505  -0.837063
17.79  -4.99568  1.67473  1.7161  4.13675  -0.858931
17.8  -4.97893  1.7061  1.74772  4.16205  -0.816881
17.81  -4.96187  1.73772  1.78081  4.30917  -0.652699
17.82  -4.94449  1.77081  1.81389  4.30784  -0.636657
17.83  -4.92679  1.80389  1.84859  4.47013  -0.456652
17.84  -4.90875  1.83859  1.88398  4.53869  -0.370056
17.85  -4.89036  1.87398  1.92061  4.66305  -0.227307
17.86  -4.87162  1.91061  1.95632  4.57137  -0.300249
17.87  -4.85251  1.94632  1.99043  4.41065  -0.441867
17.88  -4.83305  1.98043  2.02581  4.53832  -0.294735
17.89  -4.81325  2.01581  2.06578  4.99652  0.183274
17.9  -4.79309  2.05578  2.1034  4.76179  -0.0313016
17.91  -4.77253  2.0934  2.14095  4.75588  -0.0166557
17.92  -4.7516  2.13095  2.17813  4.71797  -0.0336272
17.93  -4.73029  2.16813  2.21474  4.66042  -0.0698631
17.94  -4.70861  2.20474  2.25119  4.64521  -0.0633993
17.95  -4.68656  2.24119  2.28354  4.23457  -0.451989
17.96  -4.66415  2.27354  2.31683  4.32907  -0.335079
17.97  -4.64141  2.30683  2.34886  4.20304  -0.438368
17.98  -4.61834  2.33886  2.38125  4.23888  -0.379465
17.99  -4.59495  2.37125  2.4132  4.19496  -0.399995
18  -4.57124  2.4032  2.44429  4.10932  -0.461919
18.01  -4.54721  2.43429  2.47346  3.91684  -0.630366
18.02  -4.52287  2.46346  2.50243  3.89699  -0.625882
18.03  -4.49823  2.49243  2.53188  3.94509  -0.553146
18.04  -4.47331  2.52188  2.56093  3.90532  -0.567986
18.05  -4.44809  2.55093  2.59169  4.07564  -0.372455
18.06  -4.42258  2.58169  2.62416  4.24737  -0.175208
18.07  -4.39676  2.61416  2.65737  4.32081  -0.0759505
18.08  -4.37062  2.64737  2.6897  4.23356  -0.137062
18.09  -4.34415  2.6797  2.72115  4.14422  -0.199923
18.1  -4.31735  2.71115  2.75144  4.02936  -0.287991
18.11  -4.29024  2.74144  2.78211  4.0674  -0.222838
18.12  -4.26283  2.77211  2.81247  4.03563  -0.227196
18.13  -4.2351  2.80247  2.84321  4.07369  -0.161416
18.14  -4.20708  2.83321  2.87438  4.11715  -0.089934
18.15  -4.17875  2.86438  2.90384  3.94595  -0.232793
18.16  -4.1501  2.89384  2.93354  3.97019  -0.179918
18.17  -4.12117  2.92354  2.96111  3.75708  -0.364084
18.18  -4.09193  2.95111  2.98891  3.77977  -0.312157
18.19  -4.06242  2.97891  3.01642  3.75134  -0.311083
18.2  -4.03263  3.00642  3.04496  3.85377  -0.178863
18.21  -4.00257  3.03496  3.07316  3.82005  -0.182519
18.22  -3.97222  3.06316  3.10163  3.84729  -0.124925
18.23  -3.94158  3.09163  3.12875  3.7114  -0.230182
18.24  -3.91067  3.11875  3.15605  3.73005  -0.180613
18.25  -3.87948  3.14605  3.18307  3.70263  -0.176855
18.26  -3.84802  3.17307  3.20831  3.5235  -0.324522
18.27  -3.81629  3.19831  3.23526  3.69518  -0.121112
18.28  -3.78431  3.22526  3.259  3.37373  -0.410575
18.29  -3.75205  3.249  3.28157  3.25729  -0.494766
18.3  -3.71956  3.27157  3.30497  3.34012  -0.379439
18.31  -3.68685  3.29497  3.32797  3.29996  -0.386891
18.32  -3.6539  3.31797  3.35038  3.2411  -0.412803
18.33  -3.62072  3.34038  3.37591  3.55255  -0.068166
18.34  -3.58731  3.36591  3.40144  3.55343  -0.0338811
18.35  -3.55366  3.39144  3.42799  3.65471  0.101055
18.36  -3.51974  3.41799  3.45194  3.39548  -0.124258
18.37  -3.48556  3.44194  3.47829  3.63419  0.148628
18.38  -3.45114  3.46829  3.5037  3.54144  0.0903015
18.39  -3.41646  3.4937  3.52901  3.53053  0.114075
18.4  -3.38152  3.51901  3.55584  3.6832  0.301676
18.41  -3.34633  3.54584  3.58222  3.6385  0.292168
18.42  -3.31087  3.57222  3.60815  3.59297  0.282098
18.43  -3.27515  3.59815  3.6336  3.54426  0.269113
18.44  -3.23917  3.6236  3.65962  3.60209  0.362921
18.45  -3.20293  3.64962  3.68448  3.48661  0.283678
18.46  -3.16644  3.67448  3.70686  3.23763  0.0711955
18.47  -3.12969  3.69686  3.7299  3.3036  0.173909
18.48  -3.09272  3.7199  3.75481  3.49171  0.398988
18.49  -3.05553  3.74481  3.77986  3.50479  0.449266
18.5  -3.01808  3.76986  3.80593  3.6067  0.588623
18.51  -2.98038  3.79593  3.82999  3.40633  0.425947
18.52  -2.94242  3.81999  3.85382  3.38262  0.440202
18.53  -2.90422  3.84382  3.87914  3.53274  0.628519
18.54  -2.86578  3.86914  3.90367  3.45225  0.586469
18.55  -2.82709  3.89367  3.9291  3.54294  0.71585
18.56  -2.78815  3.9191  3.95528  3.61833  0.830177
18.57  -2.74896  3.94528  3.98177  3.64869  0.899728
18.58  -2.70951  3.97177  4.00947  3.77048  1.06097
18.59  -2.66979  3.99947  4.03488  3.54085  0.87106
18.6  -2.6298  4.02488  4.05944  3.45641  0.826608
18.61  -2.58955  4.04944  4.08131  3.18706  0.597512
18.62  -2.54905  4.07131  4.10107  2.97526  0.426202
18.63  -2.50834  4.09107  4.11763  2.65672  0.148381
18.64  -2.46743  4.10763  4.13576  2.81267  0.345237
18.65  -2.42635  4.12576  4.15441  2.86535  0.438998
18.66  -2.3851  4.14441  4.17508  3.06639  0.681292
18.67  -2.34365  4.16508  4.19588  3.08042  0.736769
18.68  -2.302  4.18588  4.21563  2.97452  0.672522
18.69  -2.26014  4.20563  4.23542  2.97936  0.719213
18.7  -2.21809  4.22542  4.25472  2.92959  0.711505
18.71  -2.17583  4.24472  4.27473  3.00174  0.825913
18.72  -2.13338  4.26473  4.29537  3.06312  0.929741
18.73  -2.09074  4.28537  4.31531  2.99424  0.903499
18.74  -2.04788  4.30531  4.33388  2.85759  0.809703
18.75  -2.00483  4.32388  4.35377  2.98882  0.983988
18.76  -1.96159  4.34377  4.372  2.82278  0.86119
18.77  -1.91815  4.362  4.39326  3.12604  1.20788
18.78  -1.87453  4.38326  4.41417  3.09098  1.21645
18.79  -1.8307  4.40417  4.43419  3.00196  1.17126
18.8  -1.78666  4.42419  4.454  2.98072  1.19406
18.81  -1.74242  4.444  4.47238  2.83822  1.09581
18.82  -1.69798  4.46238  4.49241  3.00329  1.30531
18.83  -1.65335  4.48241  4.51268  3.02647  1.37311
18.84  -1.60853  4.50268  4.53049  2.781  1.17247
18.85  -1.5635  4.52049  4.54854  2.8052  1.2417
18.86  -1.5183  4.53854  4.56673  2.81865  1.30035
18.87  -1.47291  4.55673  4.58292  2.61951  1.1466
18.88  -1.42735  4.57292  4.59832  2.54046  1.11311
18.89  -1.38162  4.58832  4.61303  2.47061  1.08899
18.9  -1.33573  4.60303  4.62766  2.46325  1.12751
18.91  -1.2897  4.61766  4.64405  2.63837  1.34866
18.92  -1.24353  4.63405  4.66062  2.65721  1.41368
18.93  -1.19719  4.65062  4.67689  2.62689  1.4297
18.94  -1.15068  4.66689  4.69367  2.67771  1.52703
18.95  -1.10401  4.68367  4.71052  2.68562  1.58161
18.96  -1.05717  4.70052  4.7277  2.71814  1.66097
18.97  -1.01017  4.7177  4.74268  2.49791  1.48774
18.98  -0.962992  4.73268  4.75908  2.63992  1.67692
18.99  -0.915665  4.74908  4.77228  2.32018  1.40451
19  -0.868174  4.76228  4.78523  2.29485  1.42668
19.01  -0.820551  4.77523  4.79895  2.37198  1.55143
19.02  -0.772799  4.78895  4.8122  2.32445  1.55165
19.03  -0.724909  4.8022  4.82791  2.57119  1.84629
19.04  -0.676887  4.81791  4.84121  2.33011  1.65322
19.05  -0.628708  4.83121  4.85474  2.3527  1.72399
19.06  -0.580396  4.84474  4.86791  2.31725  1.73685
19.07  -0.531949  4.85791  4.88125  2.33448  1.80253
19.08  -0.48337  4.87125  4.8946  2.33445  1.85108
19.09  -0.434657  4.8846  4.90773  2.31306  1.8784
19.1  -0.385811  4.89773  4.91866  2.09338  1.70756
19.11  -0.336834  4.90866  4.9304  2.17406  1.83723
19.12  -0.287747  4.9204  4.94115  2.07495  1.78721
19.13  -0.238543  4.93115  4.9507  1.95454  1.716
19.14  -0.189232  4.9407  4.95853  1.78304  1.59381
19.15  -0.139825  4.94853  4.96379  1.52612  1.38629
19.16  -0.0903395  4.95379  4.9676  1.38154  1.2912
19.17  -0.0408016  4.9576  4.97125  1.36458  1.32378
19.18  0.00877442  4.96125  4.97606  1.48111  1.48989
19.19  0.0583869  4.96606  4.98039  1.43279  1.49118
19.2  0.108048  4.97039  4.98334  1.29522  1.40327
19.21  0.157751  4.97334  4.98673  1.33852  1.49627
19.22  0.207485  4.97673  4.98957  1.28409  1.49157
19.23  0.257252  4.97957  4.99022  1.06532  1.32257
19.24  0.307048  4.98022  4.99175  1.15303  1.46008
19.25  0.35685  4.98175  4.9924  1.06459  1.42144
19.26  0.406667  4.9824  4.99262  1.02236  1.42903
19.27  0.456491  4.98262  4.9928  1.01844  1.47494
19.28  0.506318  4.9828  4.99309  1.02861  1.53492
19.29  0.556146  4.98309  4.99386  1.07724  1.63339
19.3  0.605977  4.98386  4.99446  1.05957  1.66554
19.31  0.655815  4.98446  4.99181  0.73532  1.39114
19.32  0.70566  4.98181  4.98689  0.507471  1.21313
19.33  0.755478  4.97689  4.98212  0.523476  1.27895
19.34  0.805247  4.97212  4.97654  0.441759  1.24701
19.35  0.854968  4.96654  4.97263  0.609413  1.46438
19.36  0.904633  4.96263  4.96859  0.595369  1.5
19.37  0.95426  4.95859  4.96519  0.660761  1.61502
19.38  1.00385  4.95519  4.96485  0.965432  1.96928
19.39  1.0534  4.95485  4.96449  0.963718  2.01712
19.4  1.10295  4.95449  4.96231  0.782193  1.88514
19.41  1.15249  4.95231  4.95959  0.728544  1.88104
19.42  1.20201  4.94959  4.95681  0.721579  1.92359
19.43  1.25151  4.94681  4.95523  0.841856  2.09337
19.44  1.30098  4.94523  4.95228  0.704982  2.00596
19.45  1.35043  4.94228  4.95029  0.800785  2.15122
19.46  1.39985  4.94029  4.94928  0.899035  2.29889
19.47  1.44926  4.93928  4.94939  1.0118  2.46106
19.48  1.49865  4.93939  4.95161  1.22162  2.72027
19.49  1.54804  4.94161  4.95266  1.1046  2.65264
19.5  1.59746  4.94266  4.95241  0.975659  2.57312
19.51  1.64689  4.94241  4.95107  0.865292  2.51218
19.52  1.69631  4.94107  4.95002  0.895134  2.59144
19.53  1.74572  4.94002  4.94855  0.853374  2.59909
19.54  1.79512  4.93855  4.94643  0.78814  2.58326
19.55  1.84451  4.93643  4.94412  0.768448  2.61295
19.56  1.89387  4.93412  4.94096  0.684441  2.57831
19.57  1.94321  4.93096  4.93626  0.53014  2.47335
19.58  1.99252  4.92626  4.93163  0.53649  2.52901
19.59  2.04178  4.92163  4.92576  0.413222  2.45501
19.6  2.091  4.91576  4.92127  0.550635  2.64164
19.61  2.14016  4.91127  4.91734  0.607545  2.7477
19.62  2.18927  4.90734  4.91126  0.391421  2.58069
19.63  2.23834  4.90126  4.90452  0.326838  2.56518
19.64  2.28736  4.89452  4.89917  0.465048  2.7524
19.65  2.3363  4.88917  4.89288  0.370861  2.70716
19.66  2.38519  4.88288  4.88687  0.398381  2.78357
19.67  2.43402  4.87687  4.87813  0.12585  2.55987
19.68  2.48279  4.86813  4.87055  0.242626  2.72542
19.69  2.53147  4.86055  4.86148  0.0927988  2.62427
19.7  2.58008  4.85148  4.849  -0.247823  2.33225
19.71  2.62859  4.839  4.83573  -0.326873  2.30172
19.72  2.67698  4.82573  4.82196  -0.377022  2.29996
19.73  2.72524  4.81196  4.80826  -0.370332  2.35491
19.74  2.77336  4.79826  4.79179  -0.646668  2.12669
19.75  2.82134  4.78179  4.77289  -0.890655  1.93069
19.76  2.86916  4.76289  4.7532  -0.96904  1.90012
19.77  2.91679  4.7432  4.73348  -0.971592  1.9452
19.78  2.96422  4.72348  4.71414  -0.933598  2.03062
19.79  3.01146  4.70414  4.69487  -0.926969  2.08449
19.8  3.0585  4.68487  4.67733  -0.754231  2.30427
19.81  3.10535  4.66733  4.65804  -0.928733  2.17661
19.82  3.15202  4.64804  4.6369  -1.11483  2.03719
19.83  3.1985  4.6269  4.6146  -1.22963  1.96887
19.84  3.24477  4.6046  4.59139  -1.32114  1.92363
19.85  3.29081  4.58139  4.56692  -1.44675  1.84407
19.86  3.33663  4.55692  4.54282  -1.41059  1.92604
19.87  3.3822  4.53282  4.51852  -1.42945  1.95275
19.88  3.42753  4.50852  4.49387  -1.46535  1.96218
19.89  3.47261  4.48387  4.46726  -1.66065  1.81196
19.9  3.51745  4.45726  4.44086  -1.64015  1.8773
19.91  3.56202  4.43086  4.41322  -1.76441  1.79762
19.92  3.60633  4.40322  4.38521  -1.80094  1.80539
19.93  3.65036  4.37521  4.35281  -2.23911  1.41125
19.94  3.69411  4.34281  4.31768  -2.51324  1.18087
19.95  3.73754  4.30768  4.28162  -2.60618  1.13137
19.96  3.78062  4.27162  4.24217  -2.94511  0.835514
19.97  3.82334  4.23217  4.20433  -2.78441  1.03892
19.98  3.86566  4.19433  4.16679  -2.75401  1.11164
19.99  3.9076  4.15679  4.12814  -2.8642  1.0434
20  3.94917  4.11814  4.08731  -3.08291  0.866258
20.01  3.99035  4.07731  4.04563  -3.16883  0.821523
20.02  4.03112  4.03563  4.0022  -3.34266  0.68846
20.03  4.07148  3.9922  3.95791  -3.42889  0.642588
20.04  4.1114  3.94791  3.9175  -3.04149  1.06991
20.05  4.15088  3.9075  3.87773  -2.97617  1.17471
20.06  4.18996  3.86773  3.83745  -3.0279  1.16206
20.07  4.22863  3.82745  3.79771  -2.97436  1.25428
20.08  4.26691  3.78771  3.75766  -3.00558  1.26133
20.09  4.30478  3.74766  3.71734  -3.03127  1.27351
20.1  4.34226  3.70734  3.67482  -3.25202  1.09025
20.11  4.37933  3.66482  3.63414  -3.06818  1.31115
20.12  4.41598  3.62414  3.59294  -3.12041  1.29558
20.13  4.45222  3.58294  3.55148  -3.14585  1.30637
20.14  4.48805  3.54148  3.50942  -3.20591  1.28214
20.15  4.52347  3.49942  3.46937  -3.0053  1.51817
20.16  4.55846  3.45937  3.42802  -3.13473  1.42373
20.17  4.59306  3.41802  3.38665  -3.13684  1.45621
20.18  4.62724  3.37665  3.34704  -2.96126  1.66598
20.19  4.661  3.33704  3.3067  -3.03404  1.62696
20.2  4.69437  3.2967  3.26659  -3.01052  1.68385
20.21  4.72734  3.25659  3.22738  -2.92093  1.80641
20.22  4.75991  3.21738  3.18578  -3.16052  1.59939
20.23  4.79208  3.17578  3.14358  -3.21971  1.57237
20.24  4.82384  3.13358  3.09988  -3.36962  1.45422
20.25  4.85517  3.08988  3.05479  -3.50907  1.3461
20.26  4.88607  3.04479  3.01141  -3.33871  1.54736
20.27  4.91652  3.00141  2.9681  -3.33035  1.58617
20.28  4.94653  2.9581  2.9251  -3.3  1.64653
20.29  4.97612  2.9151  2.88139  -3.37114  1.60498
20.3  5.00527  2.87139  2.83599  -3.54039  1.46488
20.31  5.03398  2.82599  2.79051  -3.54725  1.48673
20.32  5.06224  2.78051  2.74268  -3.78333  1.27891
20.33  5.09005  2.73268  2.6944  -3.82831  1.26174
20.34  5.11737  2.6844  2.64485  -3.95481  1.16256
20.35  5.14422  2.63485  2.5936  -4.12541  1.01881
20.36  5.17056  2.5836  2.54174  -4.18587  0.984698
20.37  5.1964  2.53174  2.49022  -4.15172  1.04468
20.38  5.22172  2.48022  2.43936  -4.08624  1.13548
20.39  5.24652  2.42936  2.39048  -3.8878  1.35872
20.4  5.27081  2.38048  2.3424  -3.80813  1.46268
20.41  5.29462  2.3324  2.29529  -3.71127  1.58335
20.42  5.31794  2.28529  2.24788  -3.7407  1.57724
20.43  5.3408  2.23788  2.19928  -3.8596  1.4812
20.44  5.36317  2.18928  2.14934  -3.99436  1.36882
20.45  5.38507  2.13934  2.09713  -4.22062  1.16445
20.46  5.40646  2.08713  2.0438  -4.33344  1.07302
20.47  5.42733  2.0338  1.99084  -4.29636  1.13097
20.48  5.44767  1.98084  1.93685  -4.39898  1.04869
20.49  5.46748  1.92685  1.88418  -4.26609  1.20139
20.5  5.48675  1.87418  1.83283  -4.13541  1.35134
20.51  5.50549  1.82283  1.78058  -4.22528  1.2802
20.52  5.52372  1.77058  1.73191  -3.86723  1.65649
20.53  5.54142  1.72191  1.68381  -3.80942  1.732
20.54  5.55864  1.67381  1.63493  -3.88792  1.67072
20.55  5.57538  1.62493  1.58712  -3.78118  1.7942
20.56  5.59163  1.57712  1.53781  -3.9313  1.66032
20.57  5.6074  1.52781  1.48635  -4.14556  1.46184
20.58  5.62268  1.47635  1.43645  -3.99035  1.63232
20.59  5.63744  1.42645  1.38678  -3.96642  1.67102
20.6  5.65171  1.37678  1.33633  -4.04561  1.6061
20.61  5.66547  1.32633  1.28503  -4.12987  1.5356
20.62  5.67874  1.27503  1.23468  -4.03469  1.64405
20.63  5.69149  1.22468  1.18293  -4.17502  1.51647
20.64  5.70373  1.17293  1.13076  -4.21718  1.48656
20.65  5.71546  1.12076  1.08102  -3.97406  1.74141
20.66  5.72667  1.07102  1.03234  -3.86842  1.85825
20.67  5.73738  1.02234  0.983199  -3.91365  1.82373
20.68  5.7476  0.973199  0.933013  -4.01863  1.72898
20.69  5.75734  0.923013  0.883952  -3.90612  1.85122
20.7  5.76657  0.873952  0.834145  -3.98071  1.78586
20.71  5.77531  0.824145  0.787412  -3.67327  2.10203
20.72  5.78355  0.777412  0.740797  -3.66145  2.1221
20.73  5.79132  0.730797  0.693112  -3.76856  2.02276
20.74  5.79863  0.683112  0.648009  -3.51029  2.28834
20.75  5.80546  0.638009  0.602585  -3.54242  2.26304
20.76  5.81184  0.592585  0.557915  -3.46693  2.34491
20.77  5.81777  0.547915  0.513542  -3.4373  2.38046
20.78  5.82325  0.503542  0.46913  -3.44126  2.38199
20.79  5.82828  0.45913  0.425621  -3.35091  2.47738
20.8  5.83287  0.415621  0.383355  -3.2266  2.60628
20.81  5.83703  0.373355  0.339169  -3.41857  2.41845
20.82  5.84076  0.329169  0.295661  -3.3508  2.48996
20.83  5.84405  0.285661  0.25347  -3.21907  2.62498
20.84  5.84691  0.24347  0.212805  -3.06653  2.78038
20.85  5.84935  0.202805  0.171418  -3.13865  2.7107
20.86  5.85137  0.161418  0.129741  -3.1677  2.68367
20.87  5.85299  0.119741  0.0884468  -3.12946  2.72353
20.88  5.85419  0.0784468  0.0491353  -2.93115  2.92303
20.89  5.85497  0.0391353  0.01157  -2.75653  3.09844
20.9  5.85536  0  -0.0287106  -2.87106  2.9843
20.91  5.85536  -0.0187106  -0.049672  -3.09614  2.75922
20.92  5.85517  -0.039672  -0.0717915  -3.21195  2.64322
20.93  5.85478  -0.0617915  -0.092897  -3.11055  2.74423
20.94  5.85416  -0.082897  -0.112998  -3.0101  2.84406
20.95  5.85333  -0.102998  -0.133612  -3.06143  2.7919
20.96  5.8523  -0.123612  -0.154705  -3.10927  2.74303
20.97  5.85106  -0.144705  -0.175975  -3.12704  2.72402
20.98  5.84962  -0.165975  -0.194679  -2.87039  2.97922
20.99  5.84796  -0.184679  -0.210805  -2.61256  3.23539
21  5.84611  -0.200805  -0.225533  -2.47278  3.37333
21.01  5.8441  -0.215533  -0.240974  -2.54415  3.29996
21.02  5.84195  -0.230974  -0.256899  -2.59244  3.24951
21.03  5.83964  -0.246899  -0.275635  -2.87361  2.96603
21.04  5.83717  -0.265635  -0.292348  -2.67134  3.16583
21.05  5.83451  -0.282348  -0.308366  -2.60178  3.23273
21.06  5.83169  -0.298366  -0.323479  -2.5113  3.32039
21.07  5.82871  -0.313479  -0.340758  -2.72791  3.1008
21.08  5.82557  -0.330758  -0.357155  -2.63967  3.1859
21.09  5.82226  -0.347155  -0.371219  -2.4064  3.41586
21.1  5.81879  -0.361219  -0.383193  -2.1974  3.62139
21.11  5.81518  -0.373193  -0.394346  -2.11537  3.69981
21.12  5.81145  -0.384346  -0.404529  -2.01825  3.79319
21.13  5.8076  -0.394529  -0.415907  -2.13783  3.66977
21.14  5.80366  -0.405907  -0.425915  -2.00077  3.80289
21.15  5.7996  -0.415915  -0.434416  -1.85011  3.94949
21.16  5.79544  -0.424416  -0.445427  -2.10105  3.69439
21.17  5.7912  -0.435427  -0.457462  -2.20356  3.58763
21.18  5.78684  -0.447462  -0.469832  -2.23695  3.54989
21.19  5.78237  -0.459832  -0.481626  -2.17941  3.60296
21.2  5.77777  -0.471626  -0.491038  -1.94117  3.8366
21.21  5.77305  -0.481038  -0.49955  -1.85122  3.92183
21.22  5.76824  -0.48955  -0.506607  -1.70569  4.06256
21.23  5.76335  -0.496607  -0.51561  -1.90031  3.86304
21.24  5.75838  -0.50561  -0.526773  -2.11633  3.64205
21.25  5.75332  -0.516773  -0.540701  -2.39282  3.3605
21.26  5.74816  -0.530701  -0.554589  -2.38877  3.35939
21.27  5.74285  -0.544589  -0.565502  -2.09132  3.65153
21.28  5.7374  -0.555502  -0.57666  -2.1158  3.6216
21.29  5.73185  -0.56666  -0.587358  -2.0698  3.66205
21.3  5.72618  -0.577358  -0.600307  -2.29483  3.43135
21.31  5.72041  -0.590307  -0.61357  -2.32631  3.3941
21.32  5.71451  -0.60357  -0.622426  -1.88561  3.82889
21.33  5.70847  -0.612426  -0.634919  -2.24935  3.45912
21.34  5.70235  -0.624919  -0.647467  -2.25481  3.44754
21.35  5.6961  -0.637467  -0.659395  -2.19277  3.50333
21.36  5.68972  -0.649395  -0.674134  -2.47388  3.21584
21.37  5.68323  -0.664134  -0.688621  -2.44874  3.23449
21.38  5.67659  -0.678621  -0.703133  -2.45119  3.2254
21.39  5.6698  -0.693133  -0.71815  -2.50166  3.16814
21.4  5.66287  -0.70815  -0.732198  -2.40486  3.258
21.41  5.65579  -0.722198  -0.746086  -2.3888  3.26699
21.42  5.64857  -0.736086  -0.761647  -2.55604  3.09253
21.43  5.6412  -0.751647  -0.775303  -2.36564  3.27557
21.44  5.63369  -0.765303  -0.790832  -2.55293  3.08076
21.45  5.62604  -0.780832  -0.805207  -2.43751  3.18853
21.46  5.61823  -0.795207  -0.819027  -2.38198  3.23625
21.47  5.61027  -0.809027  -0.8334  -2.43728  3.173
21.48  5.60218  -0.8234  -0.848055  -2.46555  3.13663
21.49  5.59395  -0.838055  -0.861462  -2.34069  3.25326
21.5  5.58557  -0.851462  -0.878036  -2.65741  2.92816
21.51  5.57706  -0.868036  -0.894036  -2.59992  2.97713
21.52  5.56837  -0.884036  -0.908802  -2.47666  3.09172
21.53  5.55953  -0.898802  -0.923062  -2.42592  3.13361
21.54  5.55055  -0.913062  -0.939344  -2.62826  2.92228
21.55  5.54142  -0.929344  -0.954422  -2.50775  3.03367
21.56  5.53212  -0.944422  -0.968222  -2.38  3.15212
21.57  5.52268  -0.958222  -0.983125  -2.49036  3.03231
21.58  5.5131  -0.973125  -0.998251  -2.51261  3.00049
21.59  5.50336  -0.988251  -1.01136  -2.31119  3.19217
21.6  5.49348  -1.00136  -1.02522  -2.38538  3.1081
21.61  5.48347  -1.01522  -1.04158  -2.63611  2.84736
21.62  5.47332  -1.03158  -1.05785  -2.62707  2.84624
21.63  5.463  -1.04785  -1.07327  -2.54259  2.92041
21.64  5.45252  -1.06327  -1.08821  -2.49393  2.95859
21.65  5.44189  -1.07821  -1.10234  -2.41241  3.02948
21.66  5.43111  -1.09234  -1.11741  -2.50767  2.92344
21.67  5.42018  -1.10741  -1.13439  -2.69742  2.72276
21.68  5.40911  -1.12439  -1.15137  -2.69796  2.71115
21.69  5.39787  -1.14137  -1.17018  -2.88125  2.51662
21.7  5.38645  -1.16018  -1.18598  -2.5801  2.80635
21.71  5.37485  -1.17598  -1.19915  -2.3163  3.05855
21.72  5.36309  -1.18915  -1.21092  -2.17716  3.18593
21.73  5.3512  -1.20092  -1.2233  -2.23864  3.11256
21.74  5.33919  -1.2133  -1.23418  -2.08729  3.2519
21.75  5.32706  -1.22418  -1.24418  -2.00075  3.3263
21.76  5.31482  -1.23418  -1.24927  -1.50879  3.80603
21.77  5.30247  -1.23927  -1.25397  -1.47034  3.83213
21.78  5.29008  -1.24397  -1.25799  -1.40166  3.88842
21.79  5.27764  -1.24799  -1.2605  -1.25077  4.02688
21.8  5.26516  -1.2505  -1.26448  -1.39809  3.86707
21.81  5.25266  -1.25448  -1.26868  -1.41968  3.83298
21.82  5.24011  -1.25868  -1.27359  -1.4917  3.74841
21.83  5.22752  -1.26359  -1.27995  -1.63565  3.59187
21.84  5.21489  -1.26995  -1.28691  -1.69569  3.5192
21.85  5.20219  -1.27691  -1.29152  -1.4614  3.74079
21.86  5.18942  -1.28152  -1.29639  -1.48659  3.70283
21.87  5.1766  -1.28639  -1.30305  -1.66675  3.50985
21.88  5.16374  -1.29305  -1.30991  -1.68534  3.4784
21.89  5.15081  -1.29991  -1.31861  -1.86983  3.28098
21.9  5.13781  -1.30861  -1.32759  -1.8988  3.23901
21.91  5.12473  -1.31759  -1.33626  -1.86619  3.25854
21.92  5.11155  -1.32626  -1.34532  -1.90652  3.20503
21.93  5.09829  -1.33532  -1.35219  -1.6867  3.41159
21.94  5.08493  -1.34219  -1.35859  -1.64009  3.44485
21.95  5.07151  -1.34859  -1.3649  -1.63116  3.44035
21.96  5.05803  -1.3549  -1.37342  -1.85176  3.20627
21.97  5.04448  -1.36342  -1.38392  -2.04969  2.99478
21.98  5.03084  -1.37392  -1.39316  -1.92426  3.10658
21.99  5.0171  -1.38316  -1.40228  -1.91204  3.10506
22  5.00327  -1.39228  -1.41224  -1.99631  3.00696
22.01  4.98935  -1.40224  -1.42067  -1.84313  3.14622
22.02  4.97533  -1.41067  -1.42724  -1.65701  3.31831
22.03  4.96122  -1.41724  -1.43239  -1.51456  3.44666
22.04  4.94705  -1.42239  -1.43563  -1.32439  3.62266
22.05  4.93282  -1.42563  -1.43611  -1.04742  3.8854
22.06  4.91857  -1.42611  -1.43912  -1.30108  3.61749
22.07  4.90431  -1.42912  -1.44386  -1.47446  3.42985
22.08  4.89001  -1.43386  -1.44973  -1.58637  3.30364
22.09  4.87568  -1.43973  -1.45527  -1.55444  3.32124
22.1  4.86128  -1.44527  -1.46236  -1.70871  3.15257
22.11  4.84683  -1.45236  -1.47123  -1.88717  2.95965
22.12  4.8323  -1.46123  -1.47949  -1.82613  3.00617
22.13  4.81769  -1.46949  -1.48534  -1.58491  3.23278
22.14  4.803  -1.47534  -1.49024  -1.49047  3.31252
22.15  4.78824  -1.48024  -1.49275  -1.25104  3.5372
22.16  4.77344  -1.48275  -1.49526  -1.25062  3.52282
22.17  4.75861  -1.48526  -1.49793  -1.26702  3.4916
22.18  4.74376  -1.48793  -1.50128  -1.3348  3.40896
22.19  4.72888  -1.49128  -1.50322  -1.19423  3.53465
22.2  4.71397  -1.49322  -1.50288  -0.966126  3.74784
22.21  4.69904  -1.49288  -1.50337  -1.04856  3.65048
22.22  4.68411  -1.49337  -1.50282  -0.945437  3.73867
22.23  4.66917  -1.49282  -1.50093  -0.81102  3.85815
22.24  4.65424  -1.49093  -1.50006  -0.912241  3.742
22.25  4.63934  -1.49006  -1.50138  -1.13249  3.50684
22.26  4.62443  -1.49138  -1.50217  -1.07914  3.54529
22.27  4.60952  -1.49217  -1.50325  -1.10802  3.5015
22.28  4.5946  -1.49325  -1.50586  -1.26043  3.33417
22.29  4.57967  -1.49586  -1.50622  -1.03596  3.5437
22.3  4.56471  -1.49622  -1.50826  -1.20434  3.36037
22.31  4.54975  -1.49826  -1.50895  -1.06922  3.48052
22.32  4.53476  -1.49895  -1.51118  -1.22272  3.31204
22.33  4.51977  -1.50118  -1.51183  -1.06558  3.45419
22.34  4.50476  -1.50183  -1.51582  -1.3984  3.10637
22.35  4.48974  -1.50582  -1.51778  -1.19614  3.2936
22.36  4.47469  -1.50778  -1.51933  -1.15525  3.31943
22.37  4.45961  -1.50933  -1.51987  -1.05425  3.40536
22.38  4.44451  -1.50987  -1.51892  -0.904458  3.54006
22.39  4.42942  -1.50892  -1.5154  -0.647673  3.78174
22.4  4.41433  -1.5054  -1.51224  -0.684309  3.73002
22.41  4.39927  -1.50224  -1.50832  -0.608043  3.79123
22.42  4.38425  -1.49832  -1.49994  -0.162194  4.22206
22.43  4.36927  -1.48994  -1.49358  -0.363634  4.00563
22.44  4.35437  -1.48358  -1.48584  -0.226118  4.12825
22.45  4.33953  -1.47584  -1.48103  -0.519522  3.82001
22.46  4.32477  -1.47103  -1.4773  -0.627034  3.69774
22.47  4.31006  -1.4673  -1.47284  -0.553193  3.75687
22.48  4.29539  -1.46284  -1.47262  -0.978731  3.31666
22.49  4.28076  -1.46262  -1.4692  -0.657871  3.62289
22.5  4.26614  -1.4592  -1.46391  -0.470722  3.79541
22.51  4.25154  -1.45391  -1.45905  -0.513889  3.73765
22.52  4.237  -1.44905  -1.45365  -0.460217  3.77679
22.53  4.22251  -1.44365  -1.446  -0.235243  3.98727
22.54  4.20808  -1.436  -1.43677  -0.0766249  4.13145
22.55  4.19372  -1.42677  -1.42618  0.0594091  4.25313
22.56  4.17945  -1.41618  -1.41624  -0.00694158  4.17251
22.57  4.16529  -1.40624  -1.40532  0.0928976  4.25819
22.58  4.15123  -1.39532  -1.39274  0.257399  4.40862
22.59  4.13727  -1.38274  -1.37986  0.287715  4.42499
22.6  4.12344  -1.36986  -1.36636  0.350934  4.47438
22.61  4.10975  -1.35636  -1.35029  0.606144  4.71589
22.62  4.09618  -1.34029  -1.33412  0.617151  4.71333
22.63  4.08278  -1.32412  -1.31497  0.915522  4.9983
22.64  4.06954  -1.30497  -1.29803  0.693801  4.76334
22.65  4.05649  -1.28803  -1.28122  0.68082  4.73731
22.66  4.04361  -1.27122  -1.2664  0.481895  4.5255
22.67  4.0309  -1.2564  -1.24875  0.765599  4.79649
22.68  4.01833  -1.23875  -1.23054  0.821019  4.83935
22.69  4.00594  -1.22054  -1.21026  1.02758  5.03352
22.7  3.99374  -1.20026  -1.19061  0.964631  4.95837
22.71  3.98174  -1.18061  -1.17249  0.812151  4.79389
22.72  3.96993  -1.16249  -1.15423  0.825886  4.79582
22.73  3.95831  -1.14423  -1.13451  0.972196  4.9305
22.74  3.94686  -1.12451  -1.11526  0.924741  4.8716
22.75  3.93562  -1.10526  -1.09371  1.1549  5.09052
22.76  3.92457  -1.08371  -1.0727  1.10142  5.02599
22.77  3.91373  -1.0627  -1.0505  1.22036  5.13408
22.78  3.9031  -1.0405  -1.03053  0.996808  4.89991
22.79  3.8927  -1.02053  -1.01151  0.901964  4.79466
22.8  3.88249  -1.00151  -0.990234  1.12755  5.01004
22.81  3.87248  -0.980234  -0.9677  1.25341  5.12588
22.82  3.86267  -0.9577  -0.943469  1.42312  5.28579
22.83  3.8531  -0.933469  -0.91883  1.46382  5.31692
22.84  3.84376  -0.90883  -0.89728  1.15507  4.99883
22.85  3.83467  -0.88728  -0.877808  0.947156  4.78183
22.86  3.8258  -0.867808  -0.861621  0.618708  4.44451
22.87  3.81712  -0.851621  -0.845694  0.592672  4.40979
22.88  3.80861  -0.835694  -0.830032  0.566257  4.37486
22.89  3.80025  -0.820032  -0.812046  0.798552  4.5988
22.9  3.79205  -0.802046  -0.792421  0.962539  4.75459
22.91  3.78403  -0.782421  -0.772958  0.946299  4.73033
22.92  3.7762  -0.762958  -0.755252  0.770609  4.54681
22.93  3.76858  -0.745252  -0.73738  0.787207  4.55578
22.94  3.76112  -0.72738  -0.720283  0.70964  4.47076
22.95  3.75385  -0.710283  -0.704961  0.532194  4.28604
22.96  3.74675  -0.694961  -0.689121  0.584069  4.33081
22.97  3.7398  -0.679121  -0.672736  0.638504  4.3783
22.98  3.73301  -0.662736  -0.653144  0.959122  4.69213
22.99  3.72638  -0.643144  -0.630434  1.27104  4.99742
23  3.71995  -0.620434  -0.608495  1.19387  4.91382
23.01  3.71374  -0.598495  -0.586504  1.19913  4.91287
23.02  3.70776  -0.576504  -0.566222  1.02817  4.73592
23.03  3.70199  -0.556222  -0.54794  0.828192  4.53018
23.04  3.69643  -0.53794  -0.531006  0.693479  4.38991
23.05  3.69105  -0.521006  -0.513536  0.746949  4.438
23.06  3.68584  -0.503536  -0.496829  0.670735  4.35658
23.07  3.6808  -0.486829  -0.478492  0.833698  4.5145
23.08  3.67594  -0.468492  -0.461626  0.686586  4.36252
23.09  3.67125  -0.451626  -0.443768  0.785797  4.45705
23.1  3.66674  -0.433768  -0.424087  0.968146  4.63488
23.11  3.6624  -0.414087  -0.404919  0.916729  4.57913
23.12  3.65826  -0.394919  -0.384921  0.999867  4.65812
23.13  3.65431  -0.374921  -0.369186  0.573464  4.22777
23.14  3.65056  -0.359186  -0.353628  0.55582  4.20638
23.15  3.64697  -0.343628  -0.33714  0.64875  4.29572
23.16  3.64353  -0.32714  -0.322992  0.414816  4.05835
23.17  3.64026  -0.312992  -0.307155  0.583736  4.22399
23.18  3.63713  -0.297155  -0.28962  0.753477  4.39061
23.19  3.63416  -0.27962  -0.271752  0.786829  4.42099
23.2  3.63136  -0.261752  -0.254124  0.762772  4.39413
23.21  3.62874  -0.244124  -0.236643  0.748101  4.37684
23.22  3.6263  -0.226643  -0.219661  0.698177  4.32448
23.23  3.62404  -0.209661  -0.202773  0.688765  4.3128
23.24  3.62194  -0.192773  -0.185292  0.748163  4.3701
23.25  3.62001  -0.175292  -0.165888  0.940339  4.56035
23.26  3.61826  -0.155888  -0.145203  1.0686  4.68685
23.27  3.6167  -0.135203  -0.125179  1.0024  4.6191
23.28  3.61535  -0.115179  -0.104206  1.09722  4.71256
23.29  3.6142  -0.0942063  -0.0850359  0.91704  4.53124
23.3  3.61325  -0.0750359  -0.0664589  0.8577  4.47095
23.31  3.6125  -0.0564589  -0.045849  1.06099  4.6735
23.32  3.61194  -0.035849  -0.0246747  1.11743  4.72937
23.33  3.61158  -0.0146747  -0.00286218  1.18125  4.79283
23.34  3.61143  0  0.0119876  1.19876  4.8102

==> CASE-RHO-025/case1rho025d3.txt <==
16.28  -5.7267  0  0.0121453  1.21453  -4.51217
16.29  -5.7267  0.0021453  0.0133015  1.11562  -4.61107
16.3  -5.72668  0.00330153  0.0149648  1.16632  -4.56035
16.31  -5.72664  0.00496477  0.0171851  1.22203  -4.50461
16.32  -5.72659  0.00718505  0.0183353  1.11502  -4.61157
16.33  -5.72652  0.00833528  0.0198476  1.15124  -4.57528
16.34  -5.72644  0.00984765  0.0203494  1.05018  -4.67626
16.35  -5.72634  0.0103494  0.0212428  1.08934  -4.637
16.36  -5.72624  0.0112428  0.0239006  1.26579  -4.46045
16.37  -5.72612  0.0139006  0.0259261  1.20254  -4.52358
16.38  -5.72599  0.0159261  0.027479  1.15529  -4.57069
16.39  -5.72583  0.017479  0.0278797  1.04007  -4.68576
16.4  -5.72565  0.0178797  0.0278062  0.992652  -4.733
16.41  -5.72547  0.0178062  0.0288318  1.10256  -4.62291
16.42  -5.72529  0.0188318  0.0289156  1.00839  -4.71691
16.43  -5.72511  0.0189156  0.0291726  1.0257  -4.69941
16.44  -5.72492  0.0191726  0.0298382  1.06656  -4.65836
16.45  -5.72473  0.0198382  0.032686  1.28478  -4.43995
16.46  -5.72453  0.022686  0.0355056  1.28197  -4.44256
16.47  -5.7243  0.0255056  0.037654  1.21483  -4.50947
16.48  -5.72405  0.027654  0.0411982  1.35442  -4.36963
16.49  -5.72377  0.0311982  0.0479965  1.67984  -4.04393
16.5  -5.72346  0.0379965  0.056702  1.87055  -3.85291
16.51  -5.72308  0.046702  0.0645985  1.78965  -3.93343
16.52  -5.72261  0.0545985  0.072706  1.81075  -3.91186
16.53  -5.72206  0.062706  0.0823793  1.96733  -3.75474
16.54  -5.72144  0.0723793  0.090584  1.82048  -3.90096
16.55  -5.72071  0.080584  0.098024  1.744  -3.97671
16.56  -5.71991  0.088024  0.104061  1.60369  -4.11622
16.57  -5.71903  0.0940609  0.110812  1.67511  -4.04392
16.58  -5.71809  0.100812  0.119118  1.83064  -3.88745
16.59  -5.71708  0.109118  0.126409  1.72902  -3.98806
16.6  -5.71599  0.116409  0.134179  1.77701  -3.93897
16.61  -5.71482  0.124179  0.144995  2.08168  -3.63315
16.62  -5.71358  0.134995  0.152954  1.79586  -3.91772
16.63  -5.71223  0.142954  0.160254  1.73004  -3.98219
16.64  -5.7108  0.150254  0.16693  1.66756  -4.04324
16.65  -5.7093  0.15693  0.173963  1.70328  -4.00601
16.66  -5.70773  0.163963  0.181759  1.77956  -3.92817
16.67  -5.70609  0.171759  0.188919  1.71606  -3.99003
16.68  -5.70437  0.178919  0.196532  1.76131  -3.94306
16.69  -5.70258  0.186532  0.203804  1.72714  -3.97545
16.7  -5.70072  0.193804  0.210329  1.65257  -4.04814
16.71  -5.69878  0.200329  0.216733  1.64038  -4.0584
16.72  -5.69678  0.206733  0.22061  1.38769  -4.30909
16.73  -5.69471  0.21061  0.225396  1.47863  -4.21608
16.74  -5.6926  0.215396  0.229842  1.4446  -4.24801
16.75  -5.69045  0.219842  0.234113  1.42707  -4.26338
16.76  -5.68825  0.224113  0.237687  1.35742  -4.33083
16.77  -5.68601  0.227687  0.239767  1.20799  -4.47802
16.78  -5.68373  0.229767  0.241464  1.16974  -4.51399
16.79  -5.68143  0.231464  0.242078  1.06141  -4.62003
16.8  -5.67912  0.232078  0.242708  1.06292  -4.61621
16.81  -5.6768  0.232708  0.242999  1.02911  -4.64769
16.82  -5.67447  0.232999  0.245564  1.25649  -4.41798
16.83  -5.67214  0.235564  0.245631  1.00669  -4.66545
16.84  -5.66979  0.235631  0.245046  0.941566  -4.72822
16.85  -5.66743  0.235046  0.244537  0.949109  -4.71832
16.86  -5.66508  0.234537  0.244949  1.04119  -4.62389
16.87  -5.66273  0.234949  0.245915  1.09658  -4.56615
16.88  -5.66039  0.235915  0.243771  0.78562  -4.87477
16.89  -5.65803  0.233771  0.244119  1.03476  -4.62327
16.9  -5.65569  0.234119  0.242588  0.846926  -4.80876
16.91  -5.65335  0.232588  0.242106  0.95181  -4.70154
16.92  -5.65102  0.232106  0.240605  0.849867  -4.80115
16.93  -5.6487  0.230605  0.237965  0.736061  -4.91264
16.94  -5.64639  0.227965  0.235295  0.732984  -4.91341
16.95  -5.64411  0.225295  0.235367  1.00714  -4.63697
16.96  -5.64186  0.225367  0.233568  0.820157  -4.8217
16.97  -5.63961  0.223568  0.232414  0.884535  -4.75507
16.98  -5.63737  0.222414  0.232667  1.02535  -4.61202
16.99  -5.63515  0.222667  0.234553  1.1886  -4.44654
17  -5.63292  0.224553  0.236549  1.19957  -4.43335
17.01  -5.63068  0.226549  0.237183  1.06343  -4.56724
17.02  -5.62841  0.227183  0.239908  1.27243  -4.35598
17.03  -5.62614  0.229908  0.242592  1.26839  -4.35775
17.04  -5.62384  0.232592  0.244606  1.20143  -4.42241
17.05  -5.62151  0.234606  0.247167  1.25616  -4.36535
17.06  -5.61917  0.237167  0.249243  1.20759  -4.41158
17.07  -5.6168  0.239243  0.252806  1.35629  -4.2605
17.08  -5.6144  0.242806  0.259573  1.67666  -3.93774
17.09  -5.61198  0.249573  0.268255  1.86825  -3.74373
17.1  -5.60948  0.258255  0.279201  2.09462  -3.51486
17.11  -5.6069  0.269201  0.290286  2.10842  -3.49848
17.12  -5.6042  0.280286  0.300574  2.02884  -3.57537
17.13  -5.6014  0.290574  0.312618  2.20445  -3.39696
17.14  -5.5985  0.302618  0.325034  2.24154  -3.35695
17.15  -5.59547  0.315034  0.341741  2.67076  -2.92471
17.16  -5.59232  0.331741  0.358129  2.63875  -2.95357
17.17  -5.589  0.348129  0.375009  2.68805  -2.90095
17.18  -5.58552  0.365009  0.392559  2.75491  -2.83061
17.19  -5.58187  0.382559  0.410421  2.78628  -2.79559
17.2  -5.57805  0.400421  0.427923  2.7502  -2.82784
17.21  -5.57404  0.417923  0.446683  2.87594  -2.6981
17.22  -5.56986  0.436683  0.465325  2.86417  -2.70569
17.23  -5.5655  0.455325  0.481386  2.60611  -2.95938
17.24  -5.56094  0.471386  0.497998  2.66127  -2.89967
17.25  -5.55623  0.487998  0.513949  2.59504  -2.96118
17.26  -5.55135  0.503949  0.53105  2.7101  -2.84125
17.27  -5.54631  0.52105  0.549026  2.79757  -2.74874
17.28  -5.5411  0.539026  0.565513  2.64878  -2.89232
17.29  -5.53571  0.555513  0.583022  2.75089  -2.78481
17.3  -5.53015  0.573022  0.601083  2.80605  -2.7241
17.31  -5.52442  0.591083  0.618073  2.69903  -2.8254
17.32  -5.51851  0.608073  0.635647  2.7574  -2.76111
17.33  -5.51243  0.625647  0.653971  2.83242  -2.68001
17.34  -5.50617  0.643971  0.674508  3.05368  -2.45249
17.35  -5.49973  0.664508  0.693781  2.92734  -2.57239
17.36  -5.49309  0.683781  0.713996  3.02145  -2.47164
17.37  -5.48625  0.703996  0.736311  3.23147  -2.25478
17.38  -5.47921  0.726311  0.75875  3.24389  -2.23532
17.39  -5.47195  0.74875  0.784456  3.57065  -1.9013
17.4  -5.46446  0.774456  0.810371  3.5915  -1.87296
17.41  -5.45672  0.800371  0.834933  3.45624  -2.00048
17.42  -5.44871  0.824933  0.858975  3.40415  -2.04457
17.43  -5.44046  0.848975  0.881996  3.30208  -2.13839
17.44  -5.43197  0.871996  0.906135  3.4139  -2.01807
17.45  -5.42325  0.896135  0.928849  3.27147  -2.15178
17.46  -5.41429  0.918849  0.952708  3.38587  -2.02842
17.47  -5.4051  0.942708  0.97518  3.24723  -2.15787
17.48  -5.39568  0.96518  0.993757  2.85763  -2.53805
17.49  -5.38603  0.983757  1.01219  2.84352  -2.5425
17.5  -5.37619  1.00219  1.03441  3.22219  -2.154
17.51  -5.36617  1.02441  1.05566  3.12484  -2.24132
17.52  -5.35592  1.04566  1.07775  3.2084  -2.14752
17.53  -5.34547  1.06775  1.10151  3.37589  -1.96957
17.54  -5.33479  1.09151  1.12604  3.45353  -1.88125
17.55  -5.32387  1.11604  1.15046  3.44186  -1.88202
17.56  -5.31271  1.14046  1.17391  3.34472  -1.96799
17.57  -5.30131  1.16391  1.19569  3.17799  -2.12331
17.58  -5.28967  1.18569  1.21876  3.30753  -1.98214
17.59  -5.27781  1.20876  1.23803  2.92686  -2.35095
17.6  -5.26572  1.22803  1.25705  2.90198  -2.36374
17.61  -5.25344  1.24705  1.27574  2.86925  -2.38419
17.62  -5.24097  1.26574  1.2956  2.98609  -2.25489
17.63  -5.22832  1.2856  1.31429  2.86841  -2.35991
17.64  -5.21546  1.30429  1.3351  3.08079  -2.13467
17.65  -5.20242  1.3251  1.35744  3.23442  -1.96799
17.66  -5.18917  1.34744  1.38049  3.30506  -1.88411
17.67  -5.17569  1.37049  1.40328  3.27924  -1.89646
17.68  -5.16199  1.39328  1.4242  3.09131  -2.07067
17.69  -5.14805  1.4142  1.44508  3.08809  -2.05996
17.7  -5.13391  1.43508  1.46939  3.43121  -1.7027
17.71  -5.11956  1.45939  1.49383  3.44373  -1.67583
17.72  -5.10497  1.48383  1.51869  3.48657  -1.61839
17.73  -5.09013  1.50869  1.54452  3.58322  -1.50691
17.74  -5.07504  1.53452  1.5701  3.55728  -1.51777
17.75  -5.0597  1.5601  1.5957  3.56001  -1.49968
17.76  -5.0441  1.5857  1.62301  3.73145  -1.31264
17.77  -5.02824  1.61301  1.65298  3.99702  -1.03122
17.78  -5.01211  1.64298  1.68473  4.17505  -0.837063
17.79  -4.99568  1.67473  1.7161  4.13675  -0.858931
17.8  -4.97893  1.7061  1.74772  4.16205  -0.816881
17.81  -4.96187  1.73772  1.78081  4.30917  -0.652699
17.82  -4.94449  1.77081  1.81389  4.30784  -0.636657
17.83  -4.92679  1.80389  1.84859  4.47013  -0.456652
17.84  -4.90875  1.83859  1.88398  4.53869  -0.370056
17.85  -4.89036  1.87398  1.92061  4.66305  -0.227307
17.86  -4.87162  1.91061  1.95632  4.57137  -0.300249
17.87  -4.85251  1.94632  1.99043  4.41065  -0.441867
17.88  -4.83305  1.98043  2.02581  4.53832  -0.294735
17.89  -4.81325  2.01581  2.06578  4.99652  0.183274
17.9  -4.79309  2.05578  2.1034  4.76179  -0.0313016
17.91  -4.77253  2.0934  2.14095  4.75588  -0.0166557
17.92  -4.7516  2.13095  2.17813  4.71797  -0.0336272
17.93  -4.73029  2.16813  2.21474  4.66042  -0.0698631
17.94  -4.70861  2.20474  2.25119  4.64521  -0.0633993
17.95  -4.68656  2.24119  2.28354  4.23457  -0.451989
17.96  -4.66415  2.27354  2.31683  4.32907  -0.335079
17.97  -4.64141  2.30683  2.34886  4.20304  -0.438368
17.98  -4.61834  2.33886  2.38125  4.23888  -0.379465
17.99  -4.59495  2.37125  2.4132  4.19496  -0.399995
18  -4.57124  2.4032  2.44429  4.10932  -0.461919
18.01  -4.54721  2.43429  2.47346  3.91684  -0.630366
18.02  -4.52287  2.46346  2.50243  3.89699  -0.625882
18.03  -4.49823  2.49243  2.53188  3.94509  -0.553146
18.04  -4.47331  2.52188  2.56093  3.90532  -0.567986
18.05  -4.44809  2.55093  2.59169  4.07564  -0.372455
18.06  -4.42258  2.58169  2.62416  4.24737  -0.175208
18.07  -4.39676  2.61416  2.65737  4.32081  -0.0759505
18.08  -4.37062  2.64737  2.6897  4.23356  -0.137062
18.09  -4.34415  2.6797  2.72115  4.14422  -0.199923
18.1  -4.31735  2.71115  2.75144  4.02936  -0.287991
18.11  -4.29024  2.74144  2.78211  4.0674  -0.222838
18.12  -4.26283  2.77211  2.81247  4.03563  -0.227196
18.13  -4.2351  2.80247  2.84321  4.07369  -0.161416
18.14  -4.20708  2.83321  2.87438  4.11715  -0.089934
18.15  -4.17875  2.86438  2.90384  3.94595  -0.232793
18.16  -4.1501  2.89384  2.93354  3.97019  -0.179918
18.17  -4.12117  2.92354  2.96111  3.75708  -0.364084
18.18  -4.09193  2.95111  2.98891  3.77977  -0.312157
18.19  -4.06242  2.97891  3.01642  3.75134  -0.311083
18.2  -4.03263  3.00642  3.04496  3.85377  -0.178863
18.21  -4.00257  3.03496  3.07316  3.82005  -0.182519
18.22  -3.97222  3.06316  3.10163  3.84729  -0.124925
18.23  -3.94158  3.09163  3.12875  3.7114  -0.230182
18.24  -3.91067  3.11875  3.15605  3.73005  -0.180613
18.25  -3.87948  3.14605  3.18307  3.70263  -0.176855
18.26  -3.84802  3.17307  3.20831  3.5235  -0.324522
18.27  -3.81629  3.19831  3.23526  3.69518  -0.121112
18.28  -3.78431  3.22526  3.259  3.37373  -0.410575
18.29  -3.75205  3.249  3.28157  3.25729  -0.494766
18.3  -3.71956  3.27157  3.30497  3.34012  -0.379439
18.31  -3.68685  3.29497  3.32797  3.29996  -0.386891
18.32  -3.6539  3.31797  3.35038  3.2411  -0.412803
18.33  -3.62072  3.34038  3.37591  3.55255  -0.068166
18.34  -3.58731  3.36591  3.40144  3.55343  -0.0338811
18.35  -3.55366  3.39144  3.42799  3.65471  0.101055
18.36  -3.51974  3.41799  3.45194  3.39548  -0.124258
18.37  -3.48556  3.44194  3.47829  3.63419  0.148628
18.38  -3.45114  3.46829  3.5037  3.54144  0.0903015
18.39  -3.41646  3.4937  3.52901  3.53053  0.114075
18.4  -3.38152  3.51901  3.55584  3.6832  0.301676
18.41  -3.34633  3.54584  3.58222  3.6385  0.292168
18.42  -3.31087  3.57222  3.60815  3.59297  0.282098
18.43  -3.27515  3.59815  3.6336  3.54426  0.269113
18.44  -3.23917  3.6236  3.65962  3.60209  0.362921
18.45  -3.20293  3.64962  3.68448  3.48661  0.283678
18.46  -3.16644  3.67448  3.70686  3.23763  0.0711955
18.47  -3.12969  3.69686  3.7299  3.3036  0.173909
18.48  -3.09272  3.7199  3.75481  3.49171  0.398988
18.49  -3.05553  3.74481  3.77986  3.50479  0.449266
18.5  -3.01808  3.76986  3.80593  3.6067  0.588623
18.51  -2.98038  3.79593  3.82999  3.40633  0.425947
18.52  -2.94242  3.81999  3.85382  3.38262  0.440202
18.53  -2.90422  3.84382  3.87914  3.53274  0.628519
18.54  -2.86578  3.86914  3.90367  3.45225  0.586469
18.55  -2.82709  3.89367  3.9291  3.54294  0.71585
18.56  -2.78815  3.9191  3.95528  3.61833  0.830177
18.57  -2.74896  3.94528  3.98177  3.64869  0.899728
18.58  -2.70951  3.97177  4.00947  3.77048  1.06097
18.59  -2.66979  3.99947  4.03488  3.54085  0.87106
18.6  -2.6298  4.02488  4.05944  3.45641  0.826608
18.61  -2.58955  4.04944  4.08131  3.18706  0.597512
18.62  -2.54905  4.07131  4.10107  2.97526  0.426202
18.63  -2.50834  4.09107  4.11763  2.65672  0.148381
18.64  -2.46743  4.10763  4.13576  2.81267  0.345237
18.65  -2.42635  4.12576  4.15441  2.86535  0.438998
18.66  -2.3851  4.14441  4.17508  3.06639  0.681292
18.67  -2.34365  4.16508  4.19588  3.08042  0.736769
18.68  -2.302  4.18588  4.21563  2.97452  0.672522
18.69  -2.26014  4.20563  4.23542  2.97936  0.719213
18.7  -2.21809  4.22542  4.25472  2.92959  0.711505
18.71  -2.17583  4.24472  4.27473  3.00174  0.825913
18.72  -2.13338  4.26473  4.29537  3.06312  0.929741
18.73  -2.09074  4.28537  4.31531  2.99424  0.903499
18.74  -2.04788  4.30531  4.33388  2.85759  0.809703
18.75  -2.00483  4.32388  4.35377  2.98882  0.983988
18.76  -1.96159  4.34377  4.372  2.82278  0.86119
18.77  -1.91815  4.362  4.39326  3.12604  1.20788
18.78  -1.87453  4.38326  4.41417  3.09098  1.21645
18.79  -1.8307  4.40417  4.43419  3.00196  1.17126
18.8  -1.78666  4.42419  4.454  2.98072  1.19406
18.81  -1.74242  4.444  4.47238  2.83822  1.09581
18.82  -1.69798  4.46238  4.49241  3.00329  1.30531
18.83  -1.65335  4.48241  4.51268  3.02647  1.37311
18.84  -1.60853  4.50268  4.53049  2.781  1.17247
18.85  -1.5635  4.52049  4.54854  2.8052  1.2417
18.86  -1.5183  4.53854  4.56673  2.81865  1.30035
18.87  -1.47291  4.55673  4.58292  2.61951  1.1466
18.88  -1.42735  4.57292  4.59832  2.54046  1.11311
18.89  -1.38162  4.58832  4.61303  2.47061  1.08899
18.9  -1.33573  4.60303  4.62766  2.46325  1.12751
18.91  -1.2897  4.61766  4.64405  2.63837  1.34866
18.92  -1.24353  4.63405  4.66062  2.65721  1.41368
18.93  -1.19719  4.65062  4.67689  2.62689  1.4297
18.94  -1.15068  4.66689  4.69367  2.67771  1.52703
18.95  -1.10401  4.68367  4.71052  2.68562  1.58161
18.96  -1.05717  4.70052  4.7277  2.71814  1.66097
18.97  -1.01017  4.7177  4.74268  2.49791  1.48774
18.98  -0.962992  4.73268  4.75908  2.63992  1.67692
18.99  -0.915665  4.74908  4.77228  2.32018  1.40451
19  -0.868174  4.76228  4.78523  2.29485  1.42668
19.01  -0.820551  4.77523  4.79895  2.37198  1.55143
19.02  -0.772799  4.78895  4.8122  2.32445  1.55165
19.03  -0.724909  4.8022  4.82791  2.57119  1.84629
19.04  -0.676887  4.81791  4.84121  2.33011  1.65322
19.05  -0.628708  4.83121  4.85474  2.3527  1.72399
19.06  -0.580396  4.84474  4.86791  2.31725  1.73685
19.07  -0.531949  4.85791  4.88125  2.33448  1.80253
19.08  -0.48337  4.87125  4.8946  2.33445  1.85108
19.09  -0.434657  4.8846  4.90773  2.31306  1.8784
19.1  -0.385811  4.89773  4.91866  2.09338  1.70756
19.11  -0.336834  4.90866  4.9304  2.17406  1.83723
19.12  -0.287747  4.9204  4.94115  2.07495  1.78721
19.13  -0.238543  4.93115  4.9507  1.95454  1.716
19.14  -0.189232  4.9407  4.95853  1.78304  1.59381
19.15  -0.139825  4.94853  4.96379  1.52612  1.38629
19.16  -0.0903395  4.95379  4.9676  1.38154  1.2912
19.17  -0.0408016  4.9576  4.97125  1.36458  1.32378
19.18  0.00877442  4.96125  4.97606  1.48111  1.48989
19.19  0.0583869  4.96606  4.98039  1.43279  1.49118
19.2  0.108048  4.97039  4.98334  1.29522  1.40327
19.21  0.157751  4.97334  4.98673  1.33852  1.49627
19.22  0.207485  4.97673  4.98957  1.28409  1.49157
19.23  0.257252  4.97957  4.99022  1.06532  1.32257
19.24  0.307048  4.98022  4.99175  1.15303  1.46008
19.25  0.35685  4.98175  4.9924  1.06459  1.42144
19.26  0.406667  4.9824  4.99262  1.02236  1.42903
19.27  0.456491  4.98262  4.9928  1.01844  1.47494
19.28  0.506318  4.9828  4.99309  1.02861  1.53492
19.29  0.556146  4.98309  4.99386  1.07724  1.63339
19.3  0.605977  4.98386  4.99446  1.05957  1.66554
19.31  0.655815  4.98446  4.99181  0.73532  1.39114
19.32  0.70566  4.98181  4.98689  0.507471  1.21313
19.33  0.755478  4.97689  4.98212  0.523476  1.27895
19.34  0.805247  4.97212  4.97654  0.441759  1.24701
19.35  0.854968  4.96654  4.97263  0.609413  1.46438
19.36  0.904633  4.96263  4.96859  0.595369  1.5
19.37  0.95426  4.95859  4.96519  0.660761  1.61502
19.38  1.00385  4.95519  4.96485  0.965432  1.96928
19.39  1.0534  4.95485  4.96449  0.963718  2.01712
19.4  1.10295  4.95449  4.96231  0.782193  1.88514
19.41  1.15249  4.95231  4.95959  0.728544  1.88104
19.42  1.20201  4.94959  4.95681  0.721579  1.92359
19.43  1.25151  4.94681  4.95523  0.841856  2.09337
19.44  1.30098  4.94523  4.95228  0.704982  2.00596
19.45  1.35043  4.94228  4.95029  0.800785  2.15122
19.46  1.39985  4.94029  4.94928  0.899035  2.29889
19.47  1.44926  4.93928  4.94939  1.0118  2.46106
19.48  1.49865  4.93939  4.95161  1.22162  2.72027
19.49  1.54804  4.94161  4.95266  1.1046  2.65264
19.5  1.59746  4.94266  4.95241  0.975659  2.57312
19.51  1.64689  4.94241  4.95107  0.865292  2.51218
19.52  1.69631  4.94107  4.95002  0.895134  2.59144
19.53  1.74572  4.94002  4.94855  0.853374  2.59909
19.54  1.79512  4.93855  4.94643  0.78814  2.58326
19.55  1.84451  4.93643  4.94412  0.768448  2.61295
19.56  1.89387  4.93412  4.94096  0.684441  2.57831
19.57  1.94321  4.93096  4.93626  0.53014  2.47335
19.58  1.99252  4.92626  4.93163  0.53649  2.52901
19.59  2.04178  4.92163  4.92576  0.413222  2.45501
19.6  2.091  4.91576  4.92127  0.550635  2.64164
19.61  2.14016  4.91127  4.91734  0.607545  2.7477
19.62  2.18927  4.90734  4.91126  0.391421  2.58069
19.63  2.23834  4.90126  4.90452  0.326838  2.56518
19.64  2.28736  4.89452  4.89917  0.465048  2.7524
19.65  2.3363  4.88917  4.89288  0.370861  2.70716
19.66  2.38519  4.88288  4.88687  0.398381  2.78357
19.67  2.43402  4.87687  4.87813  0.12585  2.55987
19.68  2.48279  4.86813  4.87055  0.242626  2.72542
19.69  2.53147  4.86055  4.86148  0.0927988  2.62427
19.7  2.58008  4.85148  4.849  -0.247823  2.33225
19.71  2.62859  4.839  4.83573  -0.326873  2.30172
19.72  2.67698  4.82573  4.82196  -0.377022  2.29996
19.73  2.72524  4.81196  4.80826  -0.370332  2.35491
19.74  2.77336  4.79826  4.79179  -0.646668  2.12669
19.75  2.82134  4.78179  4.77289  -0.890655  1.93069
19.76  2.86916  4.76289  4.7532  -0.96904  1.90012
19.77  2.91679  4.7432  4.73348  -0.971592  1.9452
19.78  2.96422  4.72348  4.71414  -0.933598  2.03062
19.79  3.01146  4.70414  4.69487  -0.926969  2.08449
19.8  3.0585  4.68487  4.67733  -0.754231  2.30427
19.81  3.10535  4.66733  4.65804  -0.928733  2.17661
19.82  3.15202  4.64804  4.6369  -1.11483  2.03719
19.83  3.1985  4.6269  4.6146  -1.22963  1.96887
19.84  3.24477  4.6046  4.59139  -1.32114  1.92363
19.85  3.29081  4.58139  4.56692  -1.44675  1.84407
19.86  3.33663  4.55692  4.54282  -1.41059  1.92604
19.87  3.3822  4.53282  4.51852  -1.42945  1.95275
19.88  3.42753  4.50852  4.49387  -1.46535  1.96218
19.89  3.47261  4.48387  4.46726  -1.66065  1.81196
19.9  3.51745  4.45726  4.44086  -1.64015  1.8773
19.91  3.56202  4.43086  4.41322  -1.76441  1.79762
19.92  3.60633  4.40322  4.38521  -1.80094  1.80539
19.93  3.65036  4.37521  4.35281  -2.23911  1.41125
19.94  3.69411  4.34281  4.31768  -2.51324  1.18087
19.95  3.73754  4.30768  4.28162  -2.60618  1.13137
19.96  3.78062  4.27162  4.24217  -2.94511  0.835514
19.97  3.82334  4.23217  4.20433  -2.78441  1.03892
19.98  3.86566  4.19433  4.16679  -2.75401  1.11164
19.99  3.9076  4.15679  4.12814  -2.8642  1.0434
20  3.94917  4.11814  4.08731  -3.08291  0.866258
20.01  3.99035  4.07731  4.04563  -3.16883  0.821523
20.02  4.03112  4.03563  4.0022  -3.34266  0.68846
20.03  4.07148  3.9922  3.95791  -3.42889  0.642588
20.04  4.1114  3.94791  3.9175  -3.04149  1.06991
20.05  4.15088  3.9075  3.87773  -2.97617  1.17471
20.06  4.18996  3.86773  3.83745  -3.0279  1.16206
20.07  4.22863  3.82745  3.79771  -2.97436  1.25428
20.08  4.26691  3.78771  3.75766  -3.00558  1.26133
20.09  4.30478  3.74766  3.71734  -3.03127  1.27351
20.1  4.34226  3.70734  3.67482  -3.25202  1.09025
20.11  4.37933  3.66482  3.63414  -3.06818  1.31115
20.12  4.41598  3.62414  3.59294  -3.12041  1.29558
20.13  4.45222  3.58294  3.55148  -3.14585  1.30637
20.14  4.48805  3.54148  3.50942  -3.20591  1.28214
20.15  4.52347  3.49942  3.46937  -3.0053  1.51817
20.16  4.55846  3.45937  3.42802  -3.13473  1.42373
20.17  4.59306  3.41802  3.38665  -3.13684  1.45621
20.18  4.62724  3.37665  3.34704  -2.96126  1.66598
20.19  4.661  3.33704  3.3067  -3.03404  1.62696
20.2  4.69437  3.2967  3.26659  -3.01052  1.68385
20.21  4.72734  3.25659  3.22738  -2.92093  1.80641
20.22  4.75991  3.21738  3.18578  -3.16052  1.59939
20.23  4.79208  3.17578  3.14358  -3.21971  1.57237
20.24  4.82384  3.13358  3.09988  -3.36962  1.45422
20.25  4.85517  3.08988  3.05479  -3.50907  1.3461
20.26  4.88607  3.04479  3.01141  -3.33871  1.54736
20.27  4.91652  3.00141  2.9681  -3.33035  1.58617
20.28  4.94653  2.9581  2.9251  -3.3  1.64653
20.29  4.97612  2.9151  2.88139  -3.37114  1.60498
20.3  5.00527  2.87139  2.83599  -3.54039  1.46488
20.31  5.03398  2.82599  2.79051  -3.54725  1.48673
20.32  5.06224  2.78051  2.74268  -3.78333  1.27891
20.33  5.09005  2.73268  2.6944  -3.82831  1.26174
20.34  5.11737  2.6844  2.64485  -3.95481  1.16256
20.35  5.14422  2.63485  2.5936  -4.12541  1.01881
20.36  5.17056  2.5836  2.54174  -4.18587  0.984698
20.37  5.1964  2.53174  2.49022  -4.15172  1.04468
20.38  5.22172  2.48022  2.43936  -4.08624  1.13548
20.39  5.24652  2.42936  2.39048  -3.8878  1.35872
20.4  5.27081  2.38048  2.3424  -3.80813  1.46268
20.41  5.29462  2.3324  2.29529  -3.71127  1.58335
20.42  5.31794  2.28529  2.24788  -3.7407  1.57724
20.43  5.3408  2.23788  2.19928  -3.8596  1.4812
20.44  5.36317  2.18928  2.14934  -3.99436  1.36882
20.45  5.38507  2.13934  2.09713  -4.22062  1.16445
20.46  5.40646  2.08713  2.0438  -4.33344  1.07302
20.47  5.42733  2.0338  1.99084  -4.29636  1.13097
20.48  5.44767  1.98084  1.93685  -4.39898  1.04869
20.49  5.46748  1.92685  1.88418  -4.26609  1.20139
20.5  5.48675  1.87418  1.83283  -4.13541  1.35134
20.51  5.50549  1.82283  1.78058  -4.22528  1.2802
20.52  5.52372  1.77058  1.73191  -3.86723  1.65649
20.53  5.54142  1.72191  1.68381  -3.80942  1.732
20.54  5.55864  1.67381  1.63493  -3.88792  1.67072
20.55  5.57538  1.62493  1.58712  -3.78118  1.7942
20.56  5.59163  1.57712  1.53781  -3.9313  1.66032
20.57  5.6074  1.52781  1.48635  -4.14556  1.46184
20.58  5.62268  1.47635  1.43645  -3.99035  1.63232
20.59  5.63744  1.42645  1.38678  -3.96642  1.67102
20.6  5.65171  1.37678  1.33633  -4.04561  1.6061
20.61  5.66547  1.32633  1.28503  -4.12987  1.5356
20.62  5.67874  1.27503  1.23468  -4.03469  1.64405
20.63  5.69149  1.22468  1.18293  -4.17502  1.51647
20.64  5.70373  1.17293  1.13076  -4.21718  1.48656
20.65  5.71546  1.12076  1.08102  -3.97406  1.74141
20.66  5.72667  1.07102  1.03234  -3.86842  1.85825
20.67  5.73738  1.02234  0.983199  -3.91365  1.82373
20.68  5.7476  0.973199  0.933013  -4.01863  1.72898
20.69  5.75734  0.923013  0.883952  -3.90612  1.85122
20.7  5.76657  0.873952  0.834145  -3.98071  1.78586
20.71  5.77531  0.824145  0.787412  -3.67327  2.10203
20.72  5.78355  0.777412  0.740797  -3.66145  2.1221
20.73  5.79132  0.730797  0.693112  -3.76856  2.02276
20.74  5.79863  0.683112  0.648009  -3.51029  2.28834
20.75  5.80546  0.638009  0.602585  -3.54242  2.26304
20.76  5.81184  0.592585  0.557915  -3.46693  2.34491
20.77  5.81777  0.547915  0.513542  -3.4373  2.38046
20.78  5.82325  0.503542  0.46913  -3.44126  2.38199
20.79  5.82828  0.45913  0.425621  -3.35091  2.47738
20.8  5.83287  0.415621  0.383355  -3.2266  2.60628
20.81  5.83703  0.373355  0.339169  -3.41857  2.41845
20.82  5.84076  0.329169  0.295661  -3.3508  2.48996
20.83  5.84405  0.285661  0.25347  -3.21907  2.62498
20.84  5.84691  0.24347  0.212805  -3.06653  2.78038
20.85  5.84935  0.202805  0.171418  -3.13865  2.7107
20.86  5.85137  0.161418  0.129741  -3.1677  2.68367
20.87  5.85299  0.119741  0.0884468  -3.12946  2.72353
20.88  5.85419  0.0784468  0.0491353  -2.93115  2.92303
20.89  5.85497  0.0391353  0.01157  -2.75653  3.09844
20.9  5.85536  0  -0.0287106  -2.87106  2.9843
20.91  5.85536  -0.0187106  -0.049672  -3.09614  2.75922
20.92  5.85517  -0.039672  -0.0717915  -3.21195  2.64322
20.93  5.85478  -0.0617915  -0.092897  -3.11055  2.74423
20.94  5.85416  -0.082897  -0.112998  -3.0101  2.84406
20.95  5.85333  -0.102998  -0.133612  -3.06143  2.7919
20.96  5.8523  -0.123612  -0.154705  -3.10927  2.74303
20.97  5.85106  -0.144705  -0.175975  -3.12704  2.72402
20.98  5.84962  -0.165975  -0.194679  -2.87039  2.97922
20.99  5.84796  -0.184679  -0.210805  -2.61256  3.23539
21  5.84611  -0.200805  -0.225533  -2.47278  3.37333
21.01  5.8441  -0.215533  -0.240974  -2.54415  3.29996
21.02  5.84195  -0.230974  -0.256899  -2.59244  3.24951
21.03  5.83964  -0.246899  -0.275635  -2.87361  2.96603
21.04  5.83717  -0.265635  -0.292348  -2.67134  3.16583
21.05  5.83451  -0.282348  -0.308366  -2.60178  3.23273
21.06  5.83169  -0.298366  -0.323479  -2.5113  3.32039
21.07  5.82871  -0.313479  -0.340758  -2.72791  3.1008
21.08  5.82557  -0.330758  -0.357155  -2.63967  3.1859
21.09  5.82226  -0.347155  -0.371219  -2.4064  3.41586
21.1  5.81879  -0.361219  -0.383193  -2.1974  3.62139
21.11  5.81518  -0.373193  -0.394346  -2.11537  3.69981
21.12  5.81145  -0.384346  -0.404529  -2.01825  3.79319
21.13  5.8076  -0.394529  -0.415907  -2.13783  3.66977
21.14  5.80366  -0.405907  -0.425915  -2.00077  3.80289
21.15  5.7996  -0.415915  -0.434416  -1.85011  3.94949
21.16  5.79544  -0.424416  -0.445427  -2.10105  3.69439
21.17  5.7912  -0.435427  -0.457462  -2.20356  3.58763
21.18  5.78684  -0.447462  -0.469832  -2.23695  3.54989
21.19  5.78237  -0.459832  -0.481626  -2.17941  3.60296
21.2  5.77777  -0.471626  -0.491038  -1.94117  3.8366
21.21  5.77305  -0.481038  -0.49955  -1.85122  3.92183
21.22  5.76824  -0.48955  -0.506607  -1.70569  4.06256
21.23  5.76335  -0.496607  -0.51561  -1.90031  3.86304
21.24  5.75838  -0.50561  -0.526773  -2.11633  3.64205
21.25  5.75332  -0.516773  -0.540701  -2.39282  3.3605
21.26  5.74816  -0.530701  -0.554589  -2.38877  3.35939
21.27  5.74285  -0.544589  -0.565502  -2.09132  3.65153
21.28  5.7374  -0.555502  -0.57666  -2.1158  3.6216
21.29  5.73185  -0.56666  -0.587358  -2.0698  3.66205
21.3  5.72618  -0.577358  -0.600307  -2.29483  3.43135
21.31  5.72041  -0.590307  -0.61357  -2.32631  3.3941
21.32  5.71451  -0.60357  -0.622426  -1.88561  3.82889
21.33  5.70847  -0.612426  -0.634919  -2.24935  3.45912
21.34  5.70235  -0.624919  -0.647467  -2.25481  3.44754
21.35  5.6961  -0.637467  -0.659395  -2.19277  3.50333
21.36  5.68972  -0.649395  -0.674134  -2.47388  3.21584
21.37  5.68323  -0.664134  -0.688621  -2.44874  3.23449
21.38  5.67659  -0.678621  -0.703133  -2.45119  3.2254
21.39  5.6698  -0.693133  -0.71815  -2.50166  3.16814
21.4  5.66287  -0.70815  -0.732198  -2.40486  3.258
21.41  5.65579  -0.722198  -0.746086  -2.3888  3.26699
21.42  5.64857  -0.736086  -0.761647  -2.55604  3.09253
21.43  5.6412  -0.751647  -0.775303  -2.36564  3.27557
21.44  5.63369  -0.765303  -0.790832  -2.55293  3.08076
21.45  5.62604  -0.780832  -0.805207  -2.43751  3.18853
21.46  5.61823  -0.795207  -0.819027  -2.38198  3.23625
21.47  5.61027  -0.809027  -0.8334  -2.43728  3.173
21.48  5.60218  -0.8234  -0.848055  -2.46555  3.13663
21.49  5.59395  -0.838055  -0.861462  -2.34069  3.25326
21.5  5.58557  -0.851462  -0.878036  -2.65741  2.92816
21.51  5.57706  -0.868036  -0.894036  -2.59992  2.97713
21.52  5.56837  -0.884036  -0.908802  -2.47666  3.09172
21.53  5.55953  -0.898802  -0.923062  -2.42592  3.13361
21.54  5.55055  -0.913062  -0.939344  -2.62826  2.92228
21.55  5.54142  -0.929344  -0.954422  -2.50775  3.03367
21.56  5.53212  -0.944422  -0.968222  -2.38  3.15212
21.57  5.52268  -0.958222  -0.983125  -2.49036  3.03231
21.58  5.5131  -0.973125  -0.998251  -2.51261  3.00049
21.59  5.50336  -0.988251  -1.01136  -2.31119  3.19217
21.6  5.49348  -1.00136  -1.02522  -2.38538  3.1081
21.61  5.48347  -1.01522  -1.04158  -2.63611  2.84736
21.62  5.47332  -1.03158  -1.05785  -2.62707  2.84624
21.63  5.463  -1.04785  -1.07327  -2.54259  2.92041
21.64  5.45252  -1.06327  -1.08821  -2.49393  2.95859
21.65  5.44189  -1.07821  -1.10234  -2.41241  3.02948
21.66  5.43111  -1.09234  -1.11741  -2.50767  2.92344
21.67  5.42018  -1.10741  -1.13439  -2.69742  2.72276
21.68  5.40911  -1.12439  -1.15137  -2.69796  2.71115
21.69  5.39787  -1.14137  -1.17018  -2.88125  2.51662
21.7  5.38645  -1.16018  -1.18598  -2.5801  2.80635
21.71  5.37485  -1.17598  -1.19915  -2.3163  3.05855
21.72  5.36309  -1.18915  -1.21092  -2.17716  3.18593
21.73  5.3512  -1.20092  -1.2233  -2.23864  3.11256
21.74  5.33919  -1.2133  -1.23418  -2.08729  3.2519
21.75  5.32706  -1.22418  -1.24418  -2.00075  3.3263
21.76  5.31482  -1.23418  -1.24927  -1.50879  3.80603
21.77  5.30247  -1.23927  -1.25397  -1.47034  3.83213
21.78  5.29008  -1.24397  -1.25799  -1.40166  3.88842
21.79  5.27764  -1.24799  -1.2605  -1.25077  4.02688
21.8  5.26516  -1.2505  -1.26448  -1.39809  3.86707
21.81  5.25266  -1.25448  -1.26868  -1.41968  3.83298
21.82  5.24011  -1.25868  -1.27359  -1.4917  3.74841
21.83  5.22752  -1.26359  -1.27995  -1.63565  3.59187
21.84  5.21489  -1.26995  -1.28691  -1.69569  3.5192
21.85  5.20219  -1.27691  -1.29152  -1.4614  3.74079
21.86  5.18942  -1.28152  -1.29639  -1.48659  3.70283
21.87  5.1766  -1.28639  -1.30305  -1.66675  3.50985
21.88  5.16374  -1.29305  -1.30991  -1.68534  3.4784
21.89  5.15081  -1.29991  -1.31861  -1.86983  3.28098
21.9  5.13781  -1.30861  -1.32759  -1.8988  3.23901
21.91  5.12473  -1.31759  -1.33626  -1.86619  3.25854
21.92  5.11155  -1.32626  -1.34532  -1.90652  3.20503
21.93  5.09829  -1.33532  -1.35219  -1.6867  3.41159
21.94  5.08493  -1.34219  -1.35859  -1.64009  3.44485
21.95  5.07151  -1.34859  -1.3649  -1.63116  3.44035
21.96  5.05803  -1.3549  -1.37342  -1.85176  3.20627
21.97  5.04448  -1.36342  -1.38392  -2.04969  2.99478
21.98  5.03084  -1.37392  -1.39316  -1.92426  3.10658
21.99  5.0171  -1.38316  -1.40228  -1.91204  3.10506
22  5.00327  -1.39228  -1.41224  -1.99631  3.00696
22.01  4.98935  -1.40224  -1.42067  -1.84313  3.14622
22.02  4.97533  -1.41067  -1.42724  -1.65701  3.31831
22.03  4.96122  -1.41724  -1.43239  -1.51456  3.44666
22.04  4.94705  -1.42239  -1.43563  -1.32439  3.62266
22.05  4.93282  -1.42563  -1.43611  -1.04742  3.8854
22.06  4.91857  -1.42611  -1.43912  -1.30108  3.61749
22.07  4.90431  -1.42912  -1.44386  -1.47446  3.42985
22.08  4.89001  -1.43386  -1.44973  -1.58637  3.30364
22.09  4.87568  -1.43973  -1.45527  -1.55444  3.32124
22.1  4.86128  -1.44527  -1.46236  -1.70871  3.15257
22.11  4.84683  -1.45236  -1.47123  -1.88717  2.95965
22.12  4.8323  -1.46123  -1.47949  -1.82613  3.00617
22.13  4.81769  -1.46949  -1.48534  -1.58491  3.23278
22.14  4.803  -1.47534  -1.49024  -1.49047  3.31252
22.15  4.78824  -1.48024  -1.49275  -1.25104  3.5372
22.16  4.77344  -1.48275  -1.49526  -1.25062  3.52282
22.17  4.75861  -1.48526  -1.49793  -1.26702  3.4916
22.18  4.74376  -1.48793  -1.50128  -1.3348  3.40896
22.19  4.72888  -1.49128  -1.50322  -1.19423  3.53465
22.2  4.71397  -1.49322  -1.50288  -0.966126  3.74784
22.21  4.69904  -1.49288  -1.50337  -1.04856  3.65048
22.22  4.68411  -1.49337  -1.50282  -0.945437  3.73867
22.23  4.66917  -1.49282  -1.50093  -0.81102  3.85815
22.24  4.65424  -1.49093  -1.50006  -0.912241  3.742
22.25  4.63934  -1.49006  -1.50138  -1.13249  3.50684
22.26  4.62443  -1.49138  -1.50217  -1.07914  3.54529
22.27  4.60952  -1.49217  -1.50325  -1.10802  3.5015
22.28  4.5946  -1.49325  -1.50586  -1.26043  3.33417
22.29  4.57967  -1.49586  -1.50622  -1.03596  3.5437
22.3  4.56471  -1.49622  -1.50826  -1.20434  3.36037
22.31  4.54975  -1.49826  -1.50895  -1.06922  3.48052
22.32  4.53476  -1.49895  -1.51118  -1.22272  3.31204
22.33  4.51977  -1.50118  -1.51183  -1.06558  3.45419
22.34  4.50476  -1.50183  -1.51582  -1.3984  3.10637
22.35  4.48974  -1.50582  -1.51778  -1.19614  3.2936
22.36  4.47469  -1.50778  -1.51933  -1.15525  3.31943
22.37  4.45961  -1.50933  -1.51987  -1.05425  3.40536
22.38  4.44451  -1.50987  -1.51892  -0.904458  3.54006
22.39  4.42942  -1.50892  -1.5154  -0.647673  3.78174
22.4  4.41433  -1.5054  -1.51224  -0.684309  3.73002
22.41  4.39927  -1.50224  -1.50832  -0.608043  3.79123
22.42  4.38425  -1.49832  -1.49994  -0.162194  4.22206
22.43  4.36927  -1.48994  -1.49358  -0.363634  4.00563
22.44  4.35437  -1.48358  -1.48584  -0.226118  4.12825
22.45  4.33953  -1.47584  -1.48103  -0.519522  3.82001
22.46  4.32477  -1.47103  -1.4773  -0.627034  3.69774
22.47  4.31006  -1.4673  -1.47284  -0.553193  3.75687
22.48  4.29539  -1.46284  -1.47262  -0.978731  3.31666
22.49  4.28076  -1.46262  -1.4692  -0.657871  3.62289
22.5  4.26614  -1.4592  -1.46391  -0.470722  3.79541
22.51  4.25154  -1.45391  -1.45905  -0.513889  3.73765
22.52  4.237  -1.44905  -1.45365  -0.460217  3.77679
22.53  4.22251  -1.44365  -1.446  -0.235243  3.98727
22.54  4.20808  -1.436  -1.43677  -0.0766249  4.13145
22.55  4.19372  -1.42677  -1.42618  0.0594091  4.25313
22.56  4.17945  -1.41618  -1.41624  -0.00694158  4.17251
22.57  4.16529  -1.40624  -1.40532  0.0928976  4.25819
22.58  4.15123  -1.39532  -1.39274  0.257399  4.40862
22.59  4.13727  -1.38274  -1.37986  0.287715  4.42499
22.6  4.12344  -1.36986  -1.36636  0.350934  4.47438
22.61  4.10975  -1.35636  -1.35029  0.606144  4.71589
22.62  4.09618  -1.34029  -1.33412  0.617151  4.71333
22.63  4.08278  -1.32412  -1.31497  0.915522  4.9983
22.64  4.06954  -1.30497  -1.29803  0.693801  4.76334
22.65  4.05649  -1.28803  -1.28122  0.68082  4.73731
22.66  4.04361  -1.27122  -1.2664  0.481895  4.5255
22.67  4.0309  -1.2564  -1.24875  0.765599  4.79649
22.68  4.01833  -1.23875  -1.23054  0.821019  4.83935
22.69  4.00594  -1.22054  -1.21026  1.02758  5.03352
22.7  3.99374  -1.20026  -1.19061  0.964631  4.95837
22.71  3.98174  -1.18061  -1.17249  0.812151  4.79389
22.72  3.96993  -1.16249  -1.15423  0.825886  4.79582
22.73  3.95831  -1.14423  -1.13451  0.972196  4.9305
22.74  3.94686  -1.12451  -1.11526  0.924741  4.8716
22.75  3.93562  -1.10526  -1.09371  1.1549  5.09052
22.76  3.92457  -1.08371  -1.0727  1.10142  5.02599
22.77  3.91373  -1.0627  -1.0505  1.22036  5.13408
22.78  3.9031  -1.0405  -1.03053  0.996808  4.89991
22.79  3.8927  -1.02053  -1.01151  0.901964  4.79466
22.8  3.88249  -1.00151  -0.990234  1.12755  5.01004
22.81  3.87248  -0.980234  -0.9677  1.25341  5.12588
22.82  3.86267  -0.9577  -0.943469  1.42312  5.28579
22.83  3.8531  -0.933469  -0.91883  1.46382  5.31692
22.84  3.84376  -0.90883  -0.89728  1.15507  4.99883
22.85  3.83467  -0.88728  -0.877808  0.947156  4.78183
22.86  3.8258  -0.867808  -0.861621  0.618708  4.44451
22.87  3.81712  -0.851621  -0.845694  0.592672  4.40979
22.88  3.80861  -0.835694  -0.830032  0.566257  4.37486
22.89  3.80025  -0.820032  -0.812046  0.798552  4.5988
22.9  3.79205  -0.802046  -0.792421  0.962539  4.75459
22.91  3.78403  -0.782421  -0.772958  0.946299  4.73033
22.92  3.7762  -0.762958  -0.755252  0.770609  4.54681
22.93  3.76858  -0.745252  -0.73738  0.787207  4.55578
22.94  3.76112  -0.72738  -0.720283  0.70964  4.47076
22.95  3.75385  -0.710283  -0.704961  0.532194  4.28604
22.96  3.74675  -0.694961  -0.689121  0.584069  4.33081
22.97  3.7398  -0.679121  -0.672736  0.638504  4.3783
22.98  3.73301  -0.662736  -0.653144  0.959122  4.69213
22.99  3.72638  -0.643144  -0.630434  1.27104  4.99742
23  3.71995  -0.620434  -0.608495  1.19387  4.91382
23.01  3.71374  -0.598495  -0.586504  1.19913  4.91287
23.02  3.70776  -0.576504  -0.566222  1.02817  4.73592
23.03  3.70199  -0.556222  -0.54794  0.828192  4.53018
23.04  3.69643  -0.53794  -0.531006  0.693479  4.38991
23.05  3.69105  -0.521006  -0.513536  0.746949  4.438
23.06  3.68584  -0.503536  -0.496829  0.670735  4.35658
23.07  3.6808  -0.486829  -0.478492  0.833698  4.5145
23.08  3.67594  -0.468492  -0.461626  0.686586  4.36252
23.09  3.67125  -0.451626  -0.443768  0.785797  4.45705
23.1  3.66674  -0.433768  -0.424087  0.968146  4.63488
23.11  3.6624  -0.414087  -0.404919  0.916729  4.57913
23.12  3.65826  -0.394919  -0.384921  0.999867  4.65812
23.13  3.65431  -0.374921  -0.369186  0.573464  4.22777
23.14  3.65056  -0.359186  -0.353628  0.55582  4.20638
23.15  3.64697  -0.343628  -0.33714  0.64875  4.29572
23.16  3.64353  -0.32714  -0.322992  0.414816  4.05835
23.17  3.64026  -0.312992  -0.307155  0.583736  4.22399
23.18  3.63713  -0.297155  -0.28962  0.753477  4.39061
23.19  3.63416  -0.27962  -0.271752  0.786829  4.42099
23.2  3.63136  -0.261752  -0.254124  0.762772  4.39413
23.21  3.62874  -0.244124  -0.236643  0.748101  4.37684
23.22  3.6263  -0.226643  -0.219661  0.698177  4.32448
23.23  3.62404  -0.209661  -0.202773  0.688765  4.3128
23.24  3.62194  -0.192773  -0.185292  0.748163  4.3701
23.25  3.62001  -0.175292  -0.165888  0.940339  4.56035
23.26  3.61826  -0.155888  -0.145203  1.0686  4.68685
23.27  3.6167  -0.135203  -0.125179  1.0024  4.6191
23.28  3.61535  -0.115179  -0.104206  1.09722  4.71256
23.29  3.6142  -0.0942063  -0.0850359  0.91704  4.53124
23.3  3.61325  -0.0750359  -0.0664589  0.8577  4.47095
23.31  3.6125  -0.0564589  -0.045849  1.06099  4.6735
23.32  3.61194  -0.035849  -0.0246747  1.11743  4.72937
23.33  3.61158  -0.0146747  -0.00286218  1.18125  4.79283
23.34  3.61143  0  0.0119876  1.19876  4.8102
23.35  3.61143  0  0.0120644  1.20644  4.81788
23.36  3.61143  0.00206445  0.018959  1.68945  5.30088
23.37  3.61145  0.00895896  0.0228888  1.39298  5.00443
23.38  3.61154  0.0128888  0.0268578  1.39691  5.00845
23.39  3.61167  0.0168578  0.0301558  1.3298  4.94147
23.4  3.61184  0.0201558  0.0359286  1.57728  5.18913
23.41  3.61204  0.0259286  0.043713  1.77844  5.39048
23.42  3.6123  0.033713  0.0530782  1.93652  5.54882
23.43  3.61264  0.0430782  0.0623557  1.92775  5.54039
23.44  3.61307  0.0523557  0.0712015  1.88458  5.49765
23.45  3.61359  0.0612015  0.0782027  1.70013  5.31372
23.46  3.61421  0.0682027  0.0864775  1.82748  5.44169
23.47  3.61489  0.0764775  0.0977092  2.12317  5.73806
23.48  3.61565  0.0877092  0.108592  2.08824  5.7039
23.49  3.61653  0.0985917  0.118805  2.02133  5.63786
23.5  3.61752  0.108805  0.128911  2.01062  5.62814
23.51  3.6186  0.118911  0.13967  2.07588  5.69448
23.52  3.61979  0.12967  0.151855  2.2185  5.8383
23.53  3.62109  0.141855  0.165783  2.39279  6.01388
23.54  3.62251  0.155783  0.179794  2.40108  6.02358
23.55  3.62407  0.169794  0.193309  2.35157  5.97564
23.56  3.62576  0.183309  0.206109  2.28  5.90577
23.57  3.6276  0.196109  0.21391  1.78009  5.40769
23.58  3.62956  0.20391  0.217388  1.34774  4.9773
23.59  3.6316  0.207388  0.219083  1.16956  4.80116
23.6  3.63367  0.209083  0.222879  1.37952  5.01319
23.61  3.63576  0.212879  0.225008  1.2129  4.84866
23.62  3.63789  0.215008  0.227397  1.23899  4.87688
23.63  3.64004  0.217397  0.228723  1.13252  4.77257
23.64  3.64221  0.218723  0.231023  1.23004  4.87226
23.65  3.6444  0.221023  0.233061  1.2038  4.8482
23.66  3.64661  0.223061  0.235584  1.2523  4.89892
23.67  3.64884  0.225584  0.236062  1.04778  4.69662
23.68  3.6511  0.226062  0.239064  1.30023  4.95133
23.69  3.65336  0.229064  0.243406  1.43418  5.08754
23.7  3.65565  0.233406  0.246878  1.34721  5.00286
23.71  3.65798  0.236878  0.25012  1.32418  4.98216
23.72  3.66035  0.24012  0.254651  1.45312  5.11348
23.73  3.66275  0.244651  0.259416  1.47655  5.1393
23.74  3.6652  0.249416  0.26382  1.44035  5.10556
23.75  3.66769  0.25382  0.270223  1.64033  5.30803
23.76  3.67023  0.260223  0.275437  1.52134  5.19157
23.77  3.67284  0.265437  0.281395  1.59585  5.26869
23.78  3.67549  0.271395  0.286141  1.47454  5.15003
23.79  3.6782  0.276141  0.289479  1.33378  5.01199
23.8  3.68096  0.279479  0.292921  1.34424  5.02521
23.81  3.68376  0.282921  0.296916  1.39949  5.08325
23.82  3.68659  0.286916  0.302211  1.52947  5.21606
23.83  3.68946  0.292211  0.307735  1.55247  5.24193
23.84  3.69238  0.297735  0.312335  1.46002  5.1524
23.85  3.69536  0.302335  0.316276  1.39405  5.08941
23.86  3.69838  0.306276  0.321158  1.48819  5.18657
23.87  3.70144  0.311158  0.328469  1.73115  5.4326
23.88  3.70456  0.318469  0.33452  1.60502  5.30957
23.89  3.70774  0.32452  0.339359  1.48398  5.19172
23.9  3.71099  0.329359  0.343142  1.37828  5.08926
23.91  3.71428  0.333142  0.348881  1.57393  5.28821
23.92  3.71761  0.338881  0.354311  1.54296  5.26057
23.93  3.721  0.344311  0.360118  1.58065  5.30165
23.94  3.72444  0.350118  0.366521  1.64037  5.36482
23.95  3.72794  0.356521  0.373787  1.72661  5.45455
23.96  3.73151  0.363787  0.380821  1.7034  5.43491
23.97  3.73515  0.370821  0.387494  1.66728  5.40243
23.98  3.73885  0.377494  0.392997  1.55025  5.28911
23.99  3.74263  0.382997  0.398543  1.55463  5.29726
24  3.74646  0.388543  0.404781  1.62382  5.37027
24.01  3.75034  0.394781  0.410182  1.54012  5.29046
24.02  3.75429  0.400182  0.415497  1.53143  5.28573
24.03  3.75829  0.405497  0.41979  1.42932  5.18762
24.04  3.76235  0.40979  0.424738  1.49483  5.25718
24.05  3.76645  0.414738  0.428444  1.37059  5.13704
24.06  3.77059  0.418444  0.433011  1.4567  5.22729
24.07  3.77478  0.423011  0.434564  1.15526  4.93004
24.08  3.77901  0.424564  0.433994  0.943022  4.72203
24.09  3.78325  0.423994  0.434654  1.06601  4.84927
24.1  3.78749  0.424654  0.434559  0.99047  4.77796
24.11  3.79174  0.424559  0.433392  0.883361  4.6751
24.12  3.79599  0.423392  0.432276  0.88841  4.6844
24.13  3.80022  0.422276  0.430553  0.827628  4.62785
24.14  3.80444  0.420553  0.427332  0.677962  4.48241
24.15  3.80865  0.417332  0.425117  0.778499  4.58715
24.16  3.81282  0.415117  0.422352  0.723509  4.53633
24.17  3.81697  0.412352  0.420209  0.785667  4.60264
24.18  3.8211  0.410209  0.418056  0.784716  4.60581
24.19  3.8252  0.408056  0.415664  0.760756  4.58595
24.2  3.82928  0.405664  0.412867  0.720281  4.54956
24.21  3.83334  0.402867  0.408887  0.602063  4.4354
24.22  3.83737  0.398887  0.404127  0.523966  4.36133
24.23  3.84135  0.394127  0.399182  0.505517  4.34687
24.24  3.8453  0.389182  0.394665  0.548344  4.39364
24.25  3.84919  0.384665  0.391308  0.664268  4.51346
24.26  3.85303  0.381308  0.389508  0.819975  4.67301
24.27  3.85685  0.379508  0.385126  0.56179  4.41864
24.28  3.86064  0.375126  0.381192  0.606602  4.46724
24.29  3.86439  0.371192  0.37882  0.762852  4.62724
24.3  3.86811  0.36882  0.376365  0.754485  4.62259
24.31  3.87179  0.366365  0.373815  0.745  4.61679
24.32  3.87546  0.363815  0.371043  0.722771  4.59823
24.33  3.8791  0.361043  0.36987  0.882715  4.76181
24.34  3.88271  0.35987  0.370175  1.03046  4.91317
24.35  3.8863  0.360175  0.368425  0.825058  4.71136
24.36  3.88991  0.358425  0.368408  0.998311  4.88822
24.37  3.89349  0.358408  0.36873  1.03212  4.92561
24.38  3.89707  0.35873  0.370311  1.15819  5.05526
24.39  3.90066  0.360311  0.370927  1.06153  4.96219
24.4  3.90426  0.360927  0.370392  0.946506  4.85077
24.41  3.90787  0.360392  0.368864  0.847224  4.7551
24.42  3.91148  0.358864  0.370695  1.18307  5.09455
24.43  3.91507  0.360695  0.374352  1.36575  5.28081
24.44  3.91867  0.364352  0.375991  1.16384  5.08252
24.45  3.92232  0.365991  0.377493  1.15027  5.07259
24.46  3.92598  0.367493  0.379034  1.15404  5.08002
24.47  3.92965  0.369034  0.376955  0.792107  4.72176
24.48  3.93334  0.366955  0.373455  0.649978  4.58332
24.49  3.93701  0.363455  0.371023  0.756831  4.69384
24.5  3.94065  0.361023  0.366153  0.513035  4.45368
24.51  3.94426  0.356153  0.36214  0.598691  4.54295
24.52  3.94782  0.35214  0.358551  0.641142  4.58896
24.53  3.95134  0.348551  0.354564  0.601273  4.55261
24.54  3.95482  0.344564  0.352413  0.784895  4.73972
24.55  3.95827  0.342413  0.350432  0.801931  4.7602
24.56  3.96169  0.340432  0.347881  0.744893  4.70659
24.57  3.9651  0.337881  0.344132  0.625032  4.59013
24.58  3.96848  0.334132  0.341699  0.756713  4.72519
24.59  3.97182  0.331699  0.341919  1.022  4.99382
24.6  3.97514  0.331919  0.340776  0.885719  4.86085
24.61  3.97846  0.330776  0.338138  0.736232  4.71469
24.62  3.98176  0.328138  0.335672  0.753329  4.73509
24.63  3.98504  0.325672  0.334255  0.858314  4.84336
24.64  3.9883  0.324255  0.337292  1.30375  5.29205
24.65  3.99154  0.327292  0.340064  1.27718  5.26872
24.66  3.99482  0.330064  0.340367  1.03025  5.02507
24.67  3.99812  0.330367  0.343027  1.26606  5.26417
24.68  4.00142  0.333027  0.345998  1.29705  5.29847
24.69  4.00475  0.335998  0.349854  1.38567  5.39042
24.7  4.00811  0.339854  0.354191  1.43369  5.4418
24.71  4.01151  0.344191  0.358951  1.476  5.48751
24.72  4.01495  0.348951  0.365308  1.63564  5.6506
24.73  4.01844  0.355308  0.370696  1.53881  5.55726
24.74  4.02199  0.360696  0.376692  1.5996  5.62159
24.75  4.0256  0.366692  0.381145  1.44533  5.47094
24.76  4.02927  0.371145  0.387812  1.66671  5.69598
24.77  4.03298  0.377812  0.395087  1.72748  5.76046
24.78  4.03676  0.385087  0.402597  1.75097  5.78773
24.79  4.04061  0.392597  0.407389  1.47924  5.51985
24.8  4.04453  0.397389  0.413419  1.60297  5.64751
24.81  4.04851  0.403419  0.420778  1.73595  5.78445
24.82  4.05254  0.410778  0.425956  1.51774  5.57029
24.83  4.05665  0.415956  0.432344  1.63879  5.69544
24.84  4.06081  0.422344  0.439337  1.69935  5.76016
24.85  4.06503  0.429337  0.447949  1.86116  5.92619
24.86  4.06933  0.437949  0.456946  1.89976  5.96908
24.87  4.07371  0.446946  0.466798  1.98517  6.05888
24.88  4.07818  0.456798  0.476359  1.95613  6.0343
24.89  4.08274  0.466359  0.485586  1.92268  6.00542
24.9  4.08741  0.475586  0.494197  1.86112  5.94853
24.91  4.09216  0.484197  0.503329  1.91318  6.00534
24.92  4.09701  0.493329  0.51165  1.83207  5.92907
24.93  4.10194  0.50165  0.520086  1.84363  5.94557
24.94  4.10695  0.510086  0.527256  1.71701  5.82396
24.95  4.11206  0.517256  0.535412  1.81563  5.92769
24.96  4.11723  0.525412  0.544846  1.94332  6.06055
24.97  4.12248  0.534846  0.554326  1.94804  6.07052
24.98  4.12783  0.544326  0.566305  2.19792  6.32575
24.99  4.13327  0.556305  0.579359  2.30538  6.43865
25  4.13884  0.569359  0.594119  2.476  6.61483
25.01  4.14453  0.584119  0.610659  2.65401  6.79854
25.02  4.15037  0.600659  0.627216  2.65569  6.80607
25.03  4.15638  0.617216  0.643544  2.63276  6.78914
25.04  4.16255  0.633544  0.659911  2.63677  6.79932
25.05  4.16889  0.649911  0.675527  2.56155  6.73043
25.06  4.17539  0.665527  0.691609  2.60826  6.78364
25.07  4.18204  0.681609  0.709298  2.76882  6.95086
25.08  4.18886  0.699298  0.729072  2.97749  7.16635
25.09  4.19585  0.719072  0.748806  2.97332  7.16916
25.1  4.20304  0.738806  0.765384  2.65781  6.86085
25.11  4.21043  0.755384  0.77857  2.3186  6.52903
25.12  4.21798  0.76857  0.793729  2.51588  6.73386
25.13  4.22567  0.783729  0.810148  2.64194  6.86761
25.14  4.23351  0.800148  0.827931  2.77826  7.01176
25.15  4.24151  0.817931  0.84635  2.84199  7.0835
25.16  4.24969  0.83635  0.864659  2.83081  7.0805
25.17  4.25805  0.854659  0.885693  3.10344  7.36149
25.18  4.2666  0.875693  0.90777  3.20774  7.47434
25.19  4.27535  0.89777  0.930437  3.26664  7.54199
25.2  4.28433  0.920437  0.9516  3.11632  7.40065
25.21  4.29354  0.9416  0.972398  3.07982  7.37335
25.22  4.30295  0.962398  0.993716  3.13174  7.43469
25.23  4.31258  0.983716  1.01444  3.07249  7.38507
25.24  4.32241  1.00444  1.03536  3.09188  7.41429
25.25  4.33246  1.02536  1.05661  3.12556  7.45802
25.26  4.34271  1.04661  1.07705  3.04358  7.38629
25.27  4.35318  1.06705  1.09819  3.11439  7.46757
25.28  4.36385  1.08819  1.12072  3.25248  7.61633
25.29  4.37473  1.11072  1.14501  3.42915  7.80388
25.3  4.38584  1.13501  1.16628  3.12677  7.5126
25.31  4.39719  1.15628  1.18708  3.08038  7.47757
25.32  4.40875  1.17708  1.20683  2.97494  7.38369
25.33  4.42052  1.19683  1.22607  2.92407  7.34459
25.34  4.43249  1.21607  1.24301  2.69414  7.12663
25.35  4.44465  1.23301  1.25757  2.45571  6.90036
25.36  4.45698  1.24757  1.27312  2.55502  7.012
25.37  4.46945  1.26312  1.28879  2.56642  7.03588
25.38  4.48209  1.27879  1.30334  2.45543  6.93752
25.39  4.49487  1.29334  1.31984  2.64969  7.14456
25.4  4.50781  1.30984  1.33638  2.65394  7.16174
25.41  4.52091  1.32638  1.35629  2.99148  7.51238
25.42  4.53417  1.34629  1.37653  3.02382  7.55799
25.43  4.54763  1.36653  1.39482  2.82903  7.37666
25.44  4.5613  1.38482  1.4148  2.99844  7.55974
25.45  4.57515  1.4048  1.43407  2.92663  7.50178
25.46  4.58919  1.42407  1.45356  2.94867  7.53786
25.47  4.60343  1.44356  1.47424  3.06866  7.6721
25.48  4.61787  1.46424  1.49364  2.93992  7.55779
25.49  4.63251  1.48364  1.51364  2.9999  7.63242
25.5  4.64735  1.50364  1.53364  2.99955  7.6469
25.51  4.66239  1.52364  1.55333  2.96928  7.63167
25.52  4.67762  1.54333  1.5716  2.82741  7.50503
25.53  4.69305  1.5616  1.58701  2.54065  7.2337
25.54  4.70867  1.57701  1.60189  2.48824  7.19692
25.55  4.72444  1.59189  1.61892  2.70262  7.42706
25.56  4.74036  1.60892  1.63824  2.93223  7.67259
25.57  4.75645  1.62824  1.65763  2.93904  7.69549
25.58  4.77273  1.64763  1.6747  2.70644  7.47917
25.59  4.78921  1.6647  1.69215  2.74526  7.53447
25.6  4.80585  1.68215  1.71227  3.0119  7.81776
25.61  4.82268  1.70227  1.73311  3.08464  7.90732
25.62  4.8397  1.72311  1.75155  2.84406  7.68375
25.63  4.85693  1.74155  1.77093  2.93736  7.79429
25.64  4.87435  1.76093  1.79033  2.94038  7.81472
25.65  4.89196  1.78033  1.81077  3.04394  7.9359
25.66  4.90976  1.80077  1.82789  2.71133  7.62109
25.67  4.92777  1.81789  1.84822  3.03336  7.96112
25.68  4.94594  1.83822  1.86977  3.15558  8.10152
25.69  4.96433  1.85977  1.88976  2.99821  7.96254
25.7  4.98292  1.87976  1.91011  3.03509  8.01801
25.71  5.00172  1.90011  1.92852  2.84169  7.84342
25.72  5.02072  1.91852  1.94564  2.71158  7.7323
25.73  5.03991  1.93564  1.96348  2.78374  7.82365
25.74  5.05927  1.95348  1.97941  2.59345  7.65271
25.75  5.0788  1.96941  1.99413  2.47148  7.55028
25.76  5.09849  1.98413  2.0101  2.59718  7.69567
25.77  5.11834  2.0001  2.02531  2.52085  7.63918
25.78  5.13834  2.01531  2.04001  2.46983  7.60817
25.79  5.15849  2.03001  2.05226  2.22584  7.38433
25.8  5.17879  2.04226  2.06465  2.23896  7.41775
25.81  5.19921  2.05465  2.07657  2.19143  7.39064
25.82  5.21976  2.06657  2.09114  2.45714  7.6769
25.83  5.24042  2.08114  2.10577  2.46351  7.70393
25.84  5.26124  2.09577  2.11851  2.2735  7.53473
25.85  5.28219  2.10851  2.13196  2.34544  7.62764
25.86  5.30328  2.12196  2.14569  2.37266  7.67594
25.87  5.3245  2.13569  2.15731  2.16218  7.48668
25.88  5.34586  2.14731  2.16724  1.99273  7.33859
25.89  5.36733  2.15724  2.1759  1.86602  7.23335
25.9  5.3889  2.1659  2.18518  1.92809  7.31699
25.91  5.41056  2.17518  2.19572  2.05444  7.465
25.92  5.43231  2.18572  2.20399  1.8264  7.25871
25.93  5.45417  2.19399  2.2111  1.71119  7.16536
25.94  5.47611  2.2011  2.21685  1.57542  7.05153
25.95  5.49812  2.20685  2.22102  1.41633  6.91445
25.96  5.52019  2.21102  2.2229  1.18786  6.70805
25.97  5.5423  2.2129  2.22304  1.01407  6.55636
25.98  5.56443  2.21304  2.22361  1.0573  6.62173
25.99  5.58656  2.21361  2.2244  1.07919  6.66575
26  5.60869  2.2144  2.22472  1.03204  6.64073
26.01  5.63084  2.21472  2.22336  0.863611  6.49445
26.02  5.65298  2.21336  2.22214  0.878514  6.5315
26.03  5.67512  2.21214  2.2201  0.795393  6.47051
26.04  5.69724  2.2101  2.21713  0.702909  6.40015
26.05  5.71934  2.20713  2.21596  0.883754  6.60309
26.06  5.74141  2.20596  2.2137  0.773499  6.51491
26.07  5.76347  2.2037  2.21253  0.883281  6.64675
26.08  5.78551  2.20253  2.21048  0.79482  6.58033
26.09  5.80753  2.20048  2.20856  0.807881  6.61542
26.1  5.82954  2.19856  2.20768  0.912427  6.74197
26.11  5.85152  2.19768  2.20636  0.867355  6.71888
26.12  5.8735  2.19636  2.20432  0.796076  6.66958
26.13  5.89546  2.19432  2.20026  0.593717  6.48918
26.14  5.91741  2.19026  2.19602  0.576174  6.49358
26.15  5.93931  2.18602  2.18978  0.376293  6.3156
26.16  5.96117  2.17978  2.18541  0.5633  6.52447
26.17  5.98297  2.17541  2.18084  0.542422  6.52539
26.18  6.00472  2.17084  2.17618  0.534043  6.53877
26.19  6.02643  2.16618  2.16863  0.245526  6.27196
26.2  6.04809  2.15863  2.15801  -0.0624219  5.98567
26.21  6.06968  2.14801  2.14594  -0.206458  5.86322
26.22  6.09116  2.13594  2.13228  -0.366313  5.72485
26.23  6.11252  2.12228  2.11905  -0.323165  5.78935
26.24  6.13374  2.10905  2.10618  -0.287372  5.84637
26.25  6.15483  2.09618  2.09327  -0.290916  5.86392
26.26  6.17579  2.08327  2.07938  -0.388366  5.78743
26.27  6.19663  2.06938  2.06581  -0.356933  5.83969
26.28  6.21732  2.05581  2.05214  -0.367191  5.85013
26.29  6.23788  2.04214  2.03949  -0.265558  5.97232
26.3  6.2583  2.02949  2.02801  -0.147871  6.11043
26.31  6.27859  2.01801  2.01702  -0.0987767  6.17982
26.32  6.29877  2.00702  2.0072  0.0177649  6.31654
26.33  6.31884  1.9972  1.99745  0.0250914  6.34394
26.34  6.33882  1.98745  1.98823  0.0779702  6.41679
26.35  6.35869  1.97823  1.98209  0.386379  6.74507
26.36  6.37847  1.97209  1.97586  0.377238  6.75571
26.37  6.39819  1.96586  1.97068  0.481507  6.8797
26.38  6.41785  1.96068  1.96639  0.571367  6.98922
26.39  6.43746  1.95639  1.96202  0.562327  6.99979
26.4  6.45702  1.95202  1.95627  0.425519  6.88254
26.41  6.47654  1.94627  1.95023  0.39562  6.87216
26.42  6.49601  1.94023  1.94335  0.31233  6.80834
26.43  6.51541  1.93335  1.93666  0.331117  6.84653
26.44  6.53474  1.92666  1.92912  0.245463  6.78021
26.45  6.55401  1.91912  1.92077  0.165319  6.71933
26.46  6.5732  1.91077  1.91253  0.175926  6.74913
26.47  6.59231  1.90253  1.90453  0.199651  6.79196
26.48  6.61133  1.89453  1.8937  -0.0824706  6.52886
26.49  6.63028  1.8837  1.8829  -0.080451  6.54983
26.5  6.64912  1.8729  1.87058  -0.232003  6.41711
26.51  6.66784  1.86058  1.85679  -0.378398  6.28945
26.52  6.68645  1.84679  1.84248  -0.430752  6.2557
26.53  6.70492  1.83248  1.82695  -0.553218  6.1517
26.54  6.72324  1.81695  1.81091  -0.603984  6.11926
26.55  6.74141  1.80091  1.79688  -0.402835  6.33858
26.56  6.75942  1.78688  1.78064  -0.624786  6.13464
26.57  6.77729  1.77064  1.76434  -0.629274  6.14802
26.58  6.795  1.75434  1.75172  -0.261919  6.53308
26.59  6.81254  1.74172  1.73845  -0.327626  6.48491
26.6  6.82996  1.72845  1.72564  -0.280701  6.54926
26.61  6.84724  1.71564  1.71325  -0.23956  6.60768
26.62  6.8644  1.70325  1.699  -0.424967  6.43943
26.63  6.88143  1.689  1.6859  -0.309596  6.57183
26.64  6.89832  1.6759  1.67342  -0.248367  6.64995
26.65  6.91508  1.66342  1.66407  0.0651  6.98018
26.66  6.93171  1.65407  1.65445  0.0384412  6.97016
26.67  6.94825  1.64445  1.64361  -0.0841483  6.86411
26.68  6.9647  1.63361  1.63242  -0.119484  6.84521
26.69  6.98104  1.62242  1.6179  -0.451288  6.52975
26.7  6.99726  1.6079  1.6027  -0.519948  6.47731
26.71  7.01334  1.5927  1.58434  -0.835971  6.17737
26.72  7.02927  1.57434  1.56508  -0.92608  6.10319
26.73  7.04501  1.55508  1.54833  -0.675355  6.36965
26.74  7.06056  1.53833  1.52967  -0.866022  6.19454
26.75  7.07594  1.51967  1.51142  -0.825311  6.25063
26.76  7.09114  1.50142  1.49512  -0.629642  6.4615
26.77  7.10615  1.48512  1.47796  -0.715602  6.39055
26.78  7.12101  1.46796  1.45832  -0.963943  6.15706
26.79  7.13568  1.44832  1.43777  -1.05527  6.08042
26.8  7.15017  1.42777  1.41596  -1.18111  5.96906
26.81  7.16445  1.40596  1.39549  -1.04666  6.11778
26.82  7.17851  1.38549  1.37693  -0.856226  6.32228
26.83  7.19236  1.36693  1.35733  -0.959873  6.23249
26.84  7.20603  1.34733  1.33592  -1.14169  6.06434
26.85  7.2195  1.32592  1.31538  -1.05349  6.16602
26.86  7.23276  1.30538  1.29832  -0.706468  6.52629
26.87  7.24582  1.28832  1.28144  -0.687809  6.55801
26.88  7.2587  1.27144  1.26177  -0.967261  6.29144
26.89  7.27141  1.25177  1.24015  -1.16198  6.10944
26.9  7.28393  1.23015  1.21897  -1.11799  6.16594
26.91  7.29623  1.20897  1.19836  -1.06018  6.23605
26.92  7.30832  1.18836  1.17677  -1.15888  6.14944
26.93  7.32021  1.16677  1.15442  -1.2353  6.0849
26.94  7.33187  1.14442  1.13229  -1.21336  6.11851
26.95  7.34332  1.12229  1.11032  -1.1965  6.14682
26.96  7.35454  1.10032  1.08913  -1.11946  6.23508
26.97  7.36554  1.07913  1.06801  -1.11175  6.25379
26.98  7.37634  1.05801  1.0472  -1.08083  6.29551
26.99  7.38692  1.0372  1.02556  -1.16377  6.22314
27  7.39729  1.01556  1.004  -1.1561  6.24119
27.01  7.40744  0.994004  0.983241  -1.07634  6.3311
27.02  7.41738  0.973241  0.961499  -1.17411  6.24327
27.03  7.42712  0.951499  0.937786  -1.37137  6.05575
27.04  7.43663  0.927786  0.913689  -1.40968  6.02695
27.05  7.44591  0.903689  0.889616  -1.40729  6.03862
27.06  7.45495  0.879616  0.86582  -1.37964  6.0753
27.07  7.46374  0.85582  0.841947  -1.3873  6.07645
27.08  7.4723  0.831947  0.818198  -1.37489  6.09741
27.09  7.48062  0.808198  0.79195  -1.62474  5.85588
27.1  7.4887  0.78195  0.769454  -1.24963  6.23908
27.11  7.49652  0.759454  0.745656  -1.37977  6.11675
27.12  7.50411  0.735656  0.720914  -1.47428  6.02984
27.13  7.51147  0.710914  0.694239  -1.66744  5.84403
27.14  7.51858  0.684239  0.669394  -1.48455  6.03403
27.15  7.52542  0.659394  0.644373  -1.50209  6.02334
27.16  7.53202  0.634373  0.616793  -1.75795  5.77406
27.17  7.53836  0.606793  0.589583  -1.72105  5.81731
27.18  7.54443  0.579583  0.565492  -1.40912  6.13531
27.19  7.55022  0.555492  0.541302  -1.41898  6.13125
27.2  7.55578  0.531302  0.514794  -1.65082  5.90496
27.21  7.56109  0.504794  0.490541  -1.42525  6.13585
27.22  7.56614  0.480541  0.466533  -1.4008  6.16534
27.23  7.57095  0.456533  0.440098  -1.6435  5.92745
27.24  7.57551  0.430098  0.414527  -1.55709  6.01842
27.25  7.57981  0.404527  0.390036  -1.44917  6.13065
27.26  7.58386  0.380036  0.365501  -1.45345  6.13041
27.27  7.58766  0.355501  0.341223  -1.4278  6.15986
27.28  7.59121  0.331223  0.315685  -1.55383  6.03738
27.29  7.59452  0.305685  0.290264  -1.54213  6.0524
27.3  7.59758  0.280264  0.265596  -1.46682  6.13077
27.31  7.60038  0.255596  0.242468  -1.31278  6.2876
27.32  7.60294  0.232468  0.21954  -1.29279  6.31015
27.33  7.60527  0.20954  0.197502  -1.20384  6.40142
27.34  7.60736  0.187502  0.174871  -1.26308  6.34428
27.35  7.60924  0.164871  0.150046  -1.48251  6.12672
27.36  7.61088  0.140046  0.123753  -1.62922  5.98167
27.37  7.61228  0.113753  0.0956102  -1.81432  5.79796
27.38  7.61342  0.0856102  0.0667373  -1.88728  5.72614
27.39  7.61428  0.0567373  0.0383385  -1.83989  5.77439
27.4  7.61485  0.0283385  0.00961648  -1.8722  5.74265
27.41  7.61513  0  -0.0202712  -2.02712  5.58801

==> CASE-RHO-025/case1rho025s1.txt <==
0  6  0  0  0  6
0.01  6  0  0.00251544  0.251544  6.25154
0.02  6  0  0.000703616  0.0703616  6.07036
0.03  6  0  0.00417268  0.417268  6.41727
0.04  6  0  0.00430343  0.430343  6.43034
0.05  6  0  0.0081231  0.81231  6.81231
0.06  6  0  0.0084666  0.84666  6.84666
0.07  6  0  0.00685547  0.685547  6.68555
0.08  6  0  0.00713673  0.713673  6.71367
0.09  6  0  0.00794346  0.794346  6.79435
0.1  6  0  0.00707792  0.707792  6.70779
0.11  6  0  0.00819448  0.819448  6.81945
0.12  6  0  0.00788753  0.788753  6.78875
0.13  6  0  0.00578111  0.578111  6.57811
0.14  6  0  0.0103069  1.03069  7.03069
0.15  6  0  0.0126271  1.26271  7.26271
0.16  6  0.00262711  0.0142923  1.16652  7.16652


==> CASE-RHO-025/case1rho025s2.txt <==
1.96  6.46726  0  -0.00499142  -0.499142  5.96811
1.97  6.46726  0  -0.00529866  -0.529866  5.93739
1.98  6.46726  0  -0.00510719  -0.510719  5.95654
1.99  6.46726  0  -0.00575087  -0.575087  5.89217
2  6.46726  0  -0.00491582  -0.491582  5.97567
2.01  6.46726  0  -0.00312344  -0.312344  6.15491
2.02  6.46726  0  -0.00391891  -0.391891  6.07536
2.03  6.46726  0  -0.00416253  -0.416253  6.051
2.04  6.46726  0  -0.00334541  -0.334541  6.13271
2.05  6.46726  0  -0.00409599  -0.409599  6.05766
2.06  6.46726  0  -0.00371302  -0.371302  6.09595
2.07  6.46726  0  -0.00312171  -0.312171  6.15509
2.08  6.46726  0  -0.00347756  -0.347756  6.1195
2.09  6.46726  0  -0.00323302  -0.323302  6.14395
2.1  6.46726  0  -0.00211242  -0.211242  6.25601
2.11  6.46726  0  -0.00170868  -0.170868  6.29639
2.12  6.46726  0  0.0025043  0.25043  6.71769
2.13  6.46726  0  0.00206669  0.206669  6.67393
2.14  6.46726  0  0.00351621  0.351621  6.81888
2.15  6.46726  0  0.00463183  0.463183  6.93044
2.16  6.46726  0  0.00602883  0.602883  7.07014
2.17  6.46726  0  0.005007  0.5007  6.96796
2.18  6.46726  0  0.00432666  0.432666  6.89992
2.19  6.46726  0  0.00526668  0.526668  6.99392
2.2  6.46726  0  0.00215931  0.215931  6.68319
2.21  6.46726  0  0.00331928  0.331928  6.79918
2.22  6.46726  0  0.00452571  0.452571  6.91983
2.23  6.46726  0  0.00575615  0.575615  7.04287
2.24  6.46726  0  0.00471704  0.471704  6.93896
2.25  6.46726  0  0.00279305  0.279305  6.74656
2.26  6.46726  0  0.00449581  0.449581  6.91684
2.27  6.46726  0  0.00436378  0.436378  6.90363
2.28  6.46726  0  0.00236491  0.236491  6.70375
2.29  6.46726  0  0.00352996  0.352996  6.82025
2.3  6.46726  0  -0.00064457  -0.064457  6.4028
2.31  6.46726  0  -0.0021178  -0.21178  6.25548
2.32  6.46726  0  -0.002082  -0.2082  6.25906
2.33  6.46726  0  -0.00160581  -0.160581  6.30667
2.34  6.46726  0  0.00125996  0.125996  6.59325
2.35  6.46726  0  0.000711833  0.0711833  6.53844
2.36  6.46726  0  -0.00329008  -0.329008  6.13825
2.37  6.46726  0  -0.00165403  -0.165403  6.30185
2.38  6.46726  0  -0.0015922  -0.15922  6.30804
2.39  6.46726  0  -0.00458548  -0.458548  6.00871
2.4  6.46726  0  -0.00363815  -0.363815  6.10344
2.41  6.46726  0  -0.00459688  -0.459688  6.00757
2.42  6.46726  0  -0.00660749  -0.660749  5.80651
2.43  6.46726  0  -0.00876901  -0.876901  5.59035
2.44  6.46726  0  -0.0074056  -0.74056  5.7267
2.45  6.46726  0  -0.00686057  -0.686057  5.7812
2.46  6.46726  0  -0.00957784  -0.957784  5.50947
2.47  6.46726  0  -0.010163  -1.0163  5.45095
2.48  6.46726  0  -0.0106682  -1.06682  5.40044

==> CASE-RHO-025/case1rho025s3.txt <==
10.2  -5.7267  0  0.000999101  0.0999101  -5.62679
10.21  -5.7267  0  0.00245585  0.245585  -5.48111
10.22  -5.7267  0  0.0031095  0.31095  -5.41575
10.23  -5.7267  0  0.00263405  0.263405  -5.46329
10.24  -5.7267  0  0.00177128  0.177128  -5.54957
10.25  -5.7267  0  0.00116348  0.116348  -5.61035
10.26  -5.7267  0  0.000134894  0.0134894  -5.71321
10.27  -5.7267  0  -0.00224903  -0.224903  -5.9516
10.28  -5.7267  0  -0.00240439  -0.240439  -5.96714
10.29  -5.7267  0  -0.00149891  -0.149891  -5.87659
10.3  -5.7267  0  0.00131957  0.131957  -5.59474
10.31  -5.7267  0  0.00337537  0.337537  -5.38916
10.32  -5.7267  0  0.00444566  0.444566  -5.28213
10.33  -5.7267  0  0.00445741  0.445741  -5.28096
10.34  -5.7267  0  0.00398688  0.398688  -5.32801
10.35  -5.7267  0  0.00495733  0.495733  -5.23096
10.36  -5.7267  0  0.00587605  0.587605  -5.13909
10.37  -5.7267  0  0.00594194  0.594194  -5.1325
10.38  -5.7267  0  0.00540253  0.540253  -5.18645
10.39  -5.7267  0  0.00310905  0.310905  -5.41579
10.4  -5.7267  0  0.00317787  0.317787  -5.40891
10.41  -5.7267  0  0.0025441  0.25441  -5.47229
10.42  -5.7267  0  0.00442149  0.442149  -5.28455
10.43  -5.7267  0  0.00546506  0.546506  -5.18019
10.44  -5.7267  0  0.00498708  0.498708  -5.22799
10.45  -5.7267  0  0.00631999  0.631999  -5.0947
10.46  -5.7267  0  0.00753496  0.753496  -4.9732
10.47  -5.7267  0  0.00695445  0.695445  -5.03125
10.48  -5.7267  0  0.00684114  0.684114  -5.04258
10.49  -5.7267  0  0.00748702  0.748702  -4.978
10.5  -5.7267  0  0.0060756  0.60756  -5.11914
10.51  -5.7267  0  0.00308996  0.308996  -5.4177
10.52  -5.7267  0  0.00473948  0.473948  -5.25275
10.53  -5.7267  0  0.00463589  0.463589  -5.26311
10.54  -5.7267  0  0.00138543  0.138543  -5.58816
10.55  -5.7267  0  0.000583292  0.0583292  -5.66837
10.56  -5.7267  0  -0.000394915  -0.0394915  -5.76619
10.57  -5.7267  0  0.00198208  0.198208  -5.52849
10.58  -5.7267  0  0.00394496  0.394496  -5.3322
10.59  -5.7267  0  0.00375369  0.375369  -5.35133
10.6  -5.7267  0  0.00657399  0.657399  -5.0693
10.61  -5.7267  0  0.0050053  0.50053  -5.22617
10.62  -5.7267  0  0.00662297  0.662297  -5.0644
10.63  -5.7267  0  0.00558758  0.558758  -5.16794
10.64  -5.7267  0  0.00468849  0.468849  -5.25785
10.65  -5.7267  0  0.00489317  0.489317  -5.23738
10.66  -5.7267  0  0.00476783  0.476783  -5.24991
10.67  -5.7267  0  0.00617404  0.617404  -5.10929
10.68  -5.7267  0  0.00452436  0.452436  -5.27426
10.69  -5.7267  0  0.00538951  0.538951  -5.18775
10.7  -5.7267  0  0.0049223  0.49223  -5.23447
10.71  -5.7267  0  0.00362437  0.362437  -5.36426
10.72  -5.7267  0  0.00249602  0.249602  -5.4771
10.73  -5.7267  0  0.00146414  0.146414  -5.58028
10.74  -5.7267  0  0.00163289  0.163289  -5.56341
10.75  -5.7267  0  0.000224852  0.0224852  -5.70421
10.76  -5.7267  0  -0.000605063  -0.0605063  -5.7872
10.77  -5.7267  0  -0.000166991  -0.0166991  -5.7434
10.78  -5.7267  0  0.000785002  0.0785002  -5.6482
10.79  -5.7267  0  0.0016759  0.16759  -5.55911
10.8  -5.7267  0  0.00195827  0.195827  -5.53087
10.81  -5.7267  0  0.00131717  0.131717  -5.59498
10.82  -5.7267  0  -0.000245518  -0.0245518  -5.75125
10.83  -5.7267  0  0.000525869  0.0525869  -5.67411
10.84  -5.7267  0  0.00152311  0.152311  -5.57439
10.85  -5.7267  0  8.95987e-05  0.00895987  -5.71774
10.86  -5.7267  0  -0.0019323  -0.19323  -5.91993
10.87  -5.7267  0  -0.00341969  -0.341969  -6.06867
10.88  -5.7267  0  -0.00240638  -0.240638  -5.96734
10.89  -5.7267  0  -0.00470029  -0.470029  -6.19673
10.9  -5.7267  0  -0.00458428  -0.458428  -6.18513
10.91  -5.7267  0  -0.00425689  -0.425689  -6.15239
10.92  -5.7267  0  -0.0052839  -0.52839  -6.25509
10.93  -5.7267  0  -0.00395534  -0.395534  -6.12223
10.94  -5.7267  0  -0.00588467  -0.588467  -6.31517
10.95  -5.7267  0  -0.00600934  -0.600934  -6.32763
10.96  -5.7267  0  -0.00369532  -0.369532  -6.09623
10.97  -5.7267  0  -0.00593189  -0.593189  -6.31989
10.98  -5.7267  0  -0.00776504  -0.776504  -6.5032
10.99  -5.7267  0  -0.00786679  -0.786679  -6.51338
11  -5.7267  0  -0.00554686  -0.554686  -6.28138
11.01  -5.7267  0  -0.00458542  -0.458542  -6.18524
11.02  -5.7267  0  -0.00259633  -0.259633  -5.98633
11.03  -5.7267  0  -0.00282679  -0.282679  -6.00938
11.04  -5.7267  0  -0.00184066  -0.184066  -5.91076
11.05  -5.7267  0  -0.00138706  -0.138706  -5.8654
11.06  -5.7267  0  -0.00206421  -0.206421  -5.93312
11.07  -5.7267  0  -0.00319379  -0.319379  -6.04608
11.08  -5.7267  0  -0.00252995  -0.252995  -5.97969
11.09  -5.7267  0  0.00284143  0.284143  -5.44255
11.1  -5.7267  0  0.00631151  0.631151  -5.09555
11.11  -5.7267  0  0.00647162  0.647162  -5.07954
11.12  -5.7267  0  0.00689682  0.689682  -5.03702
11.13  -5.7267  0  0.00781594  0.781594  -4.9451
11.14  -5.7267  0  0.00846567  0.846567  -4.88013
11.15  -5.7267  0  0.00872265  0.872265  -4.85443
11.16  -5.7267  0  0.00875445  0.875445  -4.85125
11.17  -5.7267  0  0.0100038  1.00038  -4.72632
11.18  -5.7267  0  0.00904657  0.904657  -4.82204
11.19  -5.7267  0  0.0069498  0.69498  -5.03172
11.2  -5.7267  0  0.00646167  0.646167  -5.08053
11.21  -5.7267  0  0.00432426  0.432426  -5.29427
11.22  -5.7267  0  0.00331714  0.331714  -5.39498
11.23  -5.7267  0  0.00272358  0.272358  -5.45434
11.24  -5.7267  0  0.00381617  0.381617  -5.34508
11.25  -5.7267  0  0.00583826  0.583826  -5.14287
11.26  -5.7267  0  0.00366491  0.366491  -5.36021
11.27  -5.7267  0  0.00510873  0.510873  -5.21582
11.28  -5.7267  0  0.00562206  0.562206  -5.16449
11.29  -5.7267  0  0.00643332  0.643332  -5.08337
11.3  -5.7267  0  0.00664618  0.664618  -5.06208
11.31  -5.7267  0  0.00563788  0.563788  -5.16291
11.32  -5.7267  0  0.0053702  0.53702  -5.18968
11.33  -5.7267  0  0.00496391  0.496391  -5.23031
11.34  -5.7267  0  0.00578707  0.578707  -5.14799
11.35  -5.7267  0  0.00683538  0.683538  -5.04316
11.36  -5.7267  0  0.00535044  0.535044  -5.19165
11.37  -5.7267  0  0.00268978  0.268978  -5.45772
11.38  -5.7267  0  0.00168683  0.168683  -5.55801
11.39  -5.7267  0  0.00282456  0.282456  -5.44424
11.4  -5.7267  0  0.00349401  0.349401  -5.3773
11.41  -5.7267  0  0.00360201  0.360201  -5.3665
11.42  -5.7267  0  0.00450093  0.450093  -5.27661
11.43  -5.7267  0  0.0053983  0.53983  -5.18687
11.44  -5.7267  0  0.00705525  0.705525  -5.02117
11.45  -5.7267  0  0.0077011  0.77011  -4.95659
11.46  -5.7267  0  0.00890204  0.890204  -4.83649
11.47  -5.7267  0  0.0096363  0.96363  -4.76307
11.48  -5.7267  0  0.00931828  0.931828  -4.79487
11.49  -5.7267  0  0.0101521  1.01521  -4.71149
11.5  -5.7267  0  0.00916816  0.916816  -4.80988
11.51  -5.7267  0  0.00870415  0.870415  -4.85628
11.52  -5.7267  0  0.00791257  0.791257  -4.93544
11.53  -5.7267  0  0.00675602  0.675602  -5.0511
11.54  -5.7267  0  0.00388353  0.388353  -5.33835
11.55  -5.7267  0  0.000227617  0.0227617  -5.70394
11.56  -5.7267  0  0.00133301  0.133301  -5.5934
11.57  -5.7267  0  0.00202851  0.202851  -5.52385
11.58  -5.7267  0  0.0035186  0.35186  -5.37484
11.59  -5.7267  0  0.00369899  0.369899  -5.3568
11.6  -5.7267  0  0.00168643  0.168643  -5.55805
11.61  -5.7267  0  0.000625502  0.0625502  -5.66415
11.62  -5.7267  0  0.00141201  0.141201  -5.5855
11.63  -5.7267  0  -0.00059587  -0.059587  -5.78629
11.64  -5.7267  0  -0.000880125  -0.0880125  -5.81471
11.65  -5.7267  0  0.000275229  0.0275229  -5.69918
11.66  -5.7267  0  -0.000828381  -0.0828381  -5.80954
11.67  -5.7267  0  -0.000286666  -0.0286666  -5.75536
11.68  -5.7267  0  0.00293662  0.293662  -5.43304
11.69  -5.7267  0  0.00303524  0.303524  -5.42317
11.7  -5.7267  0  0.00434054  0.434054  -5.29264
11.71  -5.7267  0  0.001909  0.1909  -5.5358
11.72  -5.7267  0  0.00114752  0.114752  -5.61195
11.73  -5.7267  0  0.0054776  0.54776  -5.17894
11.74  -5.7267  0  0.00397614  0.397614  -5.32908
11.75  -5.7267  0  0.00505077  0.505077  -5.22162
11.76  -5.7267  0  0.00434401  0.434401  -5.2923
11.77  -5.7267  0  0.00316777  0.316777  -5.40992
11.78  -5.7267  0  0.00446812  0.446812  -5.27989
11.79  -5.7267  0  0.00427359  0.427359  -5.29934
11.8  -5.7267  0  0.00577025  0.577025  -5.14967
11.81  -5.7267  0  0.0069412  0.69412  -5.03258
11.82  -5.7267  0  0.00537796  0.537796  -5.1889
11.83  -5.7267  0  0.00601864  0.601864  -5.12483
11.84  -5.7267  0  0.00631005  0.631005  -5.09569
11.85  -5.7267  0  0.0068008  0.68008  -5.04662
11.86  -5.7267  0  0.00511201  0.511201  -5.2155
11.87  -5.7267  0  0.00213967  0.213967  -5.51273
11.88  -5.7267  0  0.00199143  0.199143  -5.52755
11.89  -5.7267  0  0.00317021  0.317021  -5.40968
11.9  -5.7267  0  0.00203264  0.203264  -5.52343
11.91  -5.7267  0  0.00197679  0.197679  -5.52902
11.92  -5.7267  0  -3.03657e-05  -0.00303657  -5.72973
11.93  -5.7267  0  -0.00124466  -0.124466  -5.85116
11.94  -5.7267  0  -0.00151697  -0.151697  -5.8784
11.95  -5.7267  0  -0.00214752  -0.214752  -5.94145
11.96  -5.7267  0  -0.0011002  -0.11002  -5.83672
11.97  -5.7267  0  -0.00333526  -0.333526  -6.06022
11.98  -5.7267  0  -0.00199894  -0.199894  -5.92659
11.99  -5.7267  0  -0.00203666  -0.203666  -5.93036
12  -5.7267  0  -0.00116105  -0.116105  -5.8428
12.01  -5.7267  0  0.000733109  0.0733109  -5.65339
12.02  -5.7267  0  0.00160186  0.160186  -5.56651
12.03  -5.7267  0  0.00140888  0.140888  -5.58581
12.04  -5.7267  0  -0.000902411  -0.0902411  -5.81694
12.05  -5.7267  0  0.000748068  0.0748068  -5.65189
12.06  -5.7267  0  0.00061083  0.061083  -5.66562
12.07  -5.7267  0  0.00130284  0.130284  -5.59641
12.08  -5.7267  0  0.000158065  0.0158065  -5.71089
12.09  -5.7267  0  0.000276802  0.0276802  -5.69902
12.1  -5.7267  0  0.000755974  0.0755974  -5.6511
12.11  -5.7267  0  -0.000255912  -0.0255912  -5.75229
12.12  -5.7267  0  0.000953054  0.0953054  -5.63139
12.13  -5.7267  0  0.000502427  0.0502427  -5.67646
12.14  -5.7267  0  0.0014219  0.14219  -5.58451
12.15  -5.7267  0  -0.000727852  -0.0727852  -5.79948
12.16  -5.7267  0  -0.00203019  -0.203019  -5.92972
12.17  -5.7267  0  0.000688381  0.0688381  -5.65786
12.18  -5.7267  0  0.00240407  0.240407  -5.48629
12.19  -5.7267  0  0.00146109  0.146109  -5.58059
12.2  -5.7267  0  -0.000390212  -0.0390212  -5.76572
12.21  -5.7267  0  0.00039601  0.039601  -5.6871
12.22  -5.7267  0  -0.00244701  -0.244701  -5.9714
12.23  -5.7267  0  -0.000316514  -0.0316514  -5.75835
12.24  -5.7267  0  -0.000714453  -0.0714453  -5.79814
12.25  -5.7267  0  -0.0017471  -0.17471  -5.90141
12.26  -5.7267  0  -0.00256068  -0.256068  -5.98277
12.27  -5.7267  0  0.000361282  0.0361282  -5.69057
12.28  -5.7267  0  -0.00381373  -0.381373  -6.10807
12.29  -5.7267  0  -0.00274736  -0.274736  -6.00143
12.3  -5.7267  0  -0.00146589  -0.146589  -5.87329
12.31  -5.7267  0  -0.00253852  -0.253852  -5.98055
12.32  -5.7267  0  -0.00195216  -0.195216  -5.92191
12.33  -5.7267  0  -0.00715926  -0.715926  -6.44262
12.34  -5.7267  0  -0.00772824  -0.772824  -6.49952
12.35  -5.7267  0  -0.00505059  -0.505059  -6.23176
12.36  -5.7267  0  -0.00763984  -0.763984  -6.49068
12.37  -5.7267  0  -0.00579351  -0.579351  -6.30605
12.38  -5.7267  0  -0.00681228  -0.681228  -6.40793
12.39  -5.7267  0  -0.00587011  -0.587011  -6.31371
12.4  -5.7267  0  -0.00650017  -0.650017  -6.37672
12.41  -5.7267  0  -0.00771474  -0.771474  -6.49817
12.42  -5.7267  0  -0.00599909  -0.599909  -6.32661
12.43  -5.7267  0  -0.00603948  -0.603948  -6.33065
12.44  -5.7267  0  -0.00509087  -0.509087  -6.23578
12.45  -5.7267  0  -0.00350781  -0.350781  -6.07748
12.46  -5.7267  0  -0.00364375  -0.364375  -6.09107
12.47  -5.7267  0  -0.00229277  -0.229277  -5.95598
12.48  -5.7267  0  -0.00243935  -0.243935  -5.97063
12.49  -5.7267  0  -0.00404858  -0.404858  -6.13156
12.5  -5.7267  0  -0.00205032  -0.205032  -5.93173
12.51  -5.7267  0  -0.000916357  -0.0916357  -5.81833
12.52  -5.7267  0  0.00049971  0.049971  -5.67673
12.53  -5.7267  0  -0.001938  -0.1938  -5.9205
12.54  -5.7267  0  -0.00116372  -0.116372  -5.84307
12.55  -5.7267  0  -0.00127271  -0.127271  -5.85397
12.56  -5.7267  0  -1.01343e-05  -0.00101343  -5.72771
12.57  -5.7267  0  -0.00115479  -0.115479  -5.84218
12.58  -5.7267  0  -0.00459719  -0.459719  -6.18642
12.59  -5.7267  0  -0.00641086  -0.641086  -6.36778
12.6  -5.7267  0  -0.00553818  -0.553818  -6.28052
12.61  -5.7267  0  -0.00626779  -0.626779  -6.35348
12.62  -5.7267  0  -0.0057333  -0.57333  -6.30003
12.63  -5.7267  0  -0.00421548  -0.421548  -6.14825
12.64  -5.7267  0  -0.00280835  -0.280835  -6.00753
12.65  -5.7267  0  -0.00242089  -0.242089  -5.96879
12.66  -5.7267  0  -0.00168204  -0.168204  -5.8949
12.67  -5.7267  0  0.000259675  0.0259675  -5.70073
12.68  -5.7267  0  0.0032753  0.32753  -5.39917
12.69  -5.7267  0  0.00431659  0.431659  -5.29504
12.7  -5.7267  0  0.00500374  0.500374  -5.22632
12.71  -5.7267  0  0.00502691  0.502691  -5.22401
12.72  -5.7267  0  0.00906835  0.906835  -4.81986
12.73  -5.7267  0  0.00928012  0.928012  -4.79869
12.74  -5.7267  0  0.00955289  0.955289  -4.77141
12.75  -5.7267  0  0.00556025  0.556025  -5.17067
12.76  -5.7267  0  0.00366641  0.366641  -5.36006
12.77  -5.7267  0  0.0045212  0.45212  -5.27458
12.78  -5.7267  0  0.00265202  0.265202  -5.4615
12.79  -5.7267  0  0.000266712  0.0266712  -5.70003
12.8  -5.7267  0  -7.25146e-06  -0.000725146  -5.72742
12.81  -5.7267  0  -0.00070732  -0.070732  -5.79743
12.82  -5.7267  0  0.00223032  0.223032  -5.50367
12.83  -5.7267  0  0.00366835  0.366835  -5.35986
12.84  -5.7267  0  0.00370215  0.370215  -5.35648
12.85  -5.7267  0  0.00565766  0.565766  -5.16093
12.86  -5.7267  0  0.00496165  0.496165  -5.23053
12.87  -5.7267  0  0.00607954  0.607954  -5.11874
12.88  -5.7267  0  0.00486399  0.486399  -5.2403
12.89  -5.7267  0  0.00419623  0.419623  -5.30708
12.9  -5.7267  0  0.00332935  0.332935  -5.39376
12.91  -5.7267  0  0.00332928  0.332928  -5.39377
12.92  -5.7267  0  0.00562342  0.562342  -5.16436
12.93  -5.7267  0  0.00535302  0.535302  -5.1914
12.94  -5.7267  0  0.00434389  0.434389  -5.29231
12.95  -5.7267  0  0.00570465  0.570465  -5.15623
12.96  -5.7267  0  0.00433156  0.433156  -5.29354
12.97  -5.7267  0  0.00765185  0.765185  -4.96151
12.98  -5.7267  0  0.00498483  0.498483  -5.22821
12.99  -5.7267  0  0.00601  0.601  -5.1257
13  -5.7267  0  0.00630742  0.630742  -5.09596
13.01  -5.7267  0  0.00611001  0.611001  -5.1157
13.02  -5.7267  0  0.00590002  0.590002  -5.1367
13.03  -5.7267  0  0.00507274  0.507274  -5.21942
13.04  -5.7267  0  0.00537388  0.537388  -5.18931
13.05  -5.7267  0  0.00715616  0.715616  -5.01108
13.06  -5.7267  0  0.00738352  0.738352  -4.98835
13.07  -5.7267  0  0.00474428  0.474428  -5.25227
13.08  -5.7267  0  0.00401436  0.401436  -5.32526
13.09  -5.7267  0  0.00571559  0.571559  -5.15514
13.1  -5.7267  0  0.00695513  0.695513  -5.03119
13.11  -5.7267  0  0.00620406  0.620406  -5.10629
13.12  -5.7267  0  0.00620513  0.620513  -5.10619
13.13  -5.7267  0  0.00456659  0.456659  -5.27004
13.14  -5.7267  0  0.00383316  0.383316  -5.34338
13.15  -5.7267  0  0.00315172  0.315172  -5.41153
13.16  -5.7267  0  0.00288002  0.288002  -5.4387
13.17  -5.7267  0  0.00232975  0.232975  -5.49372
13.18  -5.7267  0  0.00178131  0.178131  -5.54857
13.19  -5.7267  0  0.0010843  0.10843  -5.61827
13.2  -5.7267  0  0.0013649  0.13649  -5.59021
13.21  -5.7267  0  0.00426978  0.426978  -5.29972
13.22  -5.7267  0  0.00452509  0.452509  -5.27419
13.23  -5.7267  0  0.0011435  0.11435  -5.61235
13.24  -5.7267  0  0.00270363  0.270363  -5.45634
13.25  -5.7267  0  0.00292008  0.292008  -5.43469
13.26  -5.7267  0  0.00197333  0.197333  -5.52936
13.27  -5.7267  0  0.00268031  0.268031  -5.45867
13.28  -5.7267  0  0.00431174  0.431174  -5.29552
13.29  -5.7267  0  0.00276204  0.276204  -5.45049
13.3  -5.7267  0  0.00233426  0.233426  -5.49327
13.31  -5.7267  0  0.00264592  0.264592  -5.46211
13.32  -5.7267  0  0.00272733  0.272733  -5.45397
13.33  -5.7267  0  0.00170411  0.170411  -5.55629
13.34  -5.7267  0  0.00328407  0.328407  -5.39829
13.35  -5.7267  0  0.00578811  0.578811  -5.14789
13.36  -5.7267  0  0.00783066  0.783066  -4.94363
13.37  -5.7267  0  0.00682041  0.682041  -5.04466
13.38  -5.7267  0  0.00690076  0.690076  -5.03662
13.39  -5.7267  0  0.00629747  0.629747  -5.09695
13.4  -5.7267  0  0.00636823  0.636823  -5.08988
13.41  -5.7267  0  0.00669024  0.669024  -5.05767
13.42  -5.7267  0  0.00591329  0.591329  -5.13537
13.43  -5.7267  0  0.00369901  0.369901  -5.3568
13.44  -5.7267  0  0.00357225  0.357225  -5.36947
13.45  -5.7267  0  0.00462969  0.462969  -5.26373
13.46  -5.7267  0  0.00227327  0.227327  -5.49937
13.47  -5.7267  0  0.00467431  0.467431  -5.25927
13.48  -5.7267  0  0.00249201  0.249201  -5.4775
13.49  -5.7267  0  0.00286163  0.286163  -5.44054
13.5  -5.7267  0  0.00453652  0.453652  -5.27305
13.51  -5.7267  0  0.00324224  0.324224  -5.40247
13.52  -5.7267  0  0.00515823  0.515823  -5.21088
13.53  -5.7267  0  0.00550226  0.550226  -5.17647
13.54  -5.7267  0  0.00560454  0.560454  -5.16624
13.55  -5.7267  0  0.00308906  0.308906  -5.41779
13.56  -5.7267  0  0.0051644  0.51644  -5.21026
13.57  -5.7267  0  0.00341418  0.341418  -5.38528
13.58  -5.7267  0  0.00392678  0.392678  -5.33402
13.59  -5.7267  0  0.00315439  0.315439  -5.41126
13.6  -5.7267  0  0.00202012  0.202012  -5.52469
13.61  -5.7267  0  0.00477269  0.477269  -5.24943
13.62  -5.7267  0  0.00443817  0.443817  -5.28288
13.63  -5.7267  0  0.00398479  0.398479  -5.32822
13.64  -5.7267  0  0.00384177  0.384177  -5.34252
13.65  -5.7267  0  0.0043893  0.43893  -5.28777
13.66  -5.7267  0  0.00344314  0.344314  -5.38238
13.67  -5.7267  0  0.000864494  0.0864494  -5.64025
13.68  -5.7267  0  0.000115562  0.0115562  -5.71514
13.69  -5.7267  0  -0.00110926  -0.110926  -5.83762
13.7  -5.7267  0  0.000813166  0.0813166  -5.64538
13.71  -5.7267  0  0.000543389  0.0543389  -5.67236
13.72  -5.7267  0  -0.00203807  -0.203807  -5.93051
13.73  -5.7267  0  -0.00264175  -0.264175  -5.99087
13.74  -5.7267  0  -0.00352516  -0.352516  -6.07921
13.75  -5.7267  0  -0.00243541  -0.243541  -5.97024
13.76  -5.7267  0  -0.002836  -0.2836  -6.0103
13.77  -5.7267  0  -0.00379962  -0.379962  -6.10666
13.78  -5.7267  0  -0.00591213  -0.591213  -6.31791
13.79  -5.7267  0  -0.00567444  -0.567444  -6.29414
13.8  -5.7267  0  -0.00502544  -0.502544  -6.22924
13.81  -5.7267  0  -0.00758324  -0.758324  -6.48502
13.82  -5.7267  0  -0.00713956  -0.713956  -6.44065
13.83  -5.7267  0  -0.00668651  -0.668651  -6.39535
13.84  -5.7267  0  -0.00705865  -0.705865  -6.43256
13.85  -5.7267  0  -0.00691674  -0.691674  -6.41837
13.86  -5.7267  0  -0.00699777  -0.699777  -6.42648
13.87  -5.7267  0  -0.00738151  -0.738151  -6.46485
13.88  -5.7267  0  -0.00572697  -0.572697  -6.29939
13.89  -5.7267  0  -0.00507487  -0.507487  -6.23419
13.9  -5.7267  0  -0.00265068  -0.265068  -5.99177
13.91  -5.7267  0  -0.00392124  -0.392124  -6.11882
13.92  -5.7267  0  -0.00410473  -0.410473  -6.13717
13.93  -5.7267  0  -0.00706268  -0.706268  -6.43297
13.94  -5.7267  0  -0.00793236  -0.793236  -6.51993
13.95  -5.7267  0  -0.00766659  -0.766659  -6.49336
13.96  -5.7267  0  -0.00642711  -0.642711  -6.36941
13.97  -5.7267  0  -0.00552905  -0.552905  -6.2796
13.98  -5.7267  0  -0.00589974  -0.589974  -6.31667
13.99  -5.7267  0  -0.00267891  -0.267891  -5.99459
14  -5.7267  0  -0.00376419  -0.376419  -6.10312
14.01  -5.7267  0  -0.00483734  -0.483734  -6.21043
14.02  -5.7267  0  -0.0046526  -0.46526  -6.19196
14.03  -5.7267  0  -0.00191437  -0.191437  -5.91814
14.04  -5.7267  0  -0.00123509  -0.123509  -5.85021
14.05  -5.7267  0  -0.00284352  -0.284352  -6.01105
14.06  -5.7267  0  -0.00309997  -0.309997  -6.03669
14.07  -5.7267  0  -0.00449615  -0.449615  -6.17631
14.08  -5.7267  0  -0.00436526  -0.436526  -6.16322
14.09  -5.7267  0  -0.00400889  -0.400889  -6.12759
14.1  -5.7267  0  -0.00423016  -0.423016  -6.14971
14.11  -5.7267  0  -0.00503088  -0.503088  -6.22979
14.12  -5.7267  0  -0.00563543  -0.563543  -6.29024
14.13  -5.7267  0  -0.00536188  -0.536188  -6.26289
14.14  -5.7267  0  -0.00640759  -0.640759  -6.36746
14.15  -5.7267  0  -0.00662735  -0.662735  -6.38943
14.16  -5.7267  0  -0.006641  -0.6641  -6.3908
14.17  -5.7267  0  -0.0059494  -0.59494  -6.32164
14.18  -5.7267  0  -0.00863919  -0.863919  -6.59062
14.19  -5.7267  0  -0.00702049  -0.702049  -6.42875
14.2  -5.7267  0  -0.00722028  -0.722028  -6.44873
14.21  -5.7267  0  -0.00441155  -0.441155  -6.16785
14.22  -5.7267  0  -0.00157324  -0.157324  -5.88402
14.23  -5.7267  0  -0.00224283  -0.224283  -5.95098
14.24  -5.7267  0  -0.00205129  -0.205129  -5.93183
14.25  -5.7267  0  -0.00130429  -0.130429  -5.85713
14.26  -5.7267  0  -0.000689841  -0.0689841  -5.79568
14.27  -5.7267  0  -0.00180275  -0.180275  -5.90697
14.28  -5.7267  0  -0.00136189  -0.136189  -5.86289
14.29  -5.7267  0  -0.00151036  -0.151036  -5.87773
14.3  -5.7267  0  -0.00163762  -0.163762  -5.89046
14.31  -5.7267  0  0.00175713  0.175713  -5.55098
14.32  -5.7267  0  0.000456961  0.0456961  -5.681
14.33  -5.7267  0  -0.000244022  -0.0244022  -5.7511
14.34  -5.7267  0  0.000326708  0.0326708  -5.69403
14.35  -5.7267  0  -0.000573311  -0.0573311  -5.78403
14.36  -5.7267  0  -0.00161922  -0.161922  -5.88862
14.37  -5.7267  0  0.000122773  0.0122773  -5.71442
14.38  -5.7267  0  -0.00142705  -0.142705  -5.8694
14.39  -5.7267  0  -0.00238798  -0.238798  -5.9655
14.4  -5.7267  0  -0.00101449  -0.101449  -5.82815
14.41  -5.7267  0  -0.00374141  -0.374141  -6.10084
14.42  -5.7267  0  -0.00539031  -0.539031  -6.26573
14.43  -5.7267  0  -0.00853851  -0.853851  -6.58055
14.44  -5.7267  0  -0.00703577  -0.703577  -6.43028
14.45  -5.7267  0  -0.00788424  -0.788424  -6.51512
14.46  -5.7267  0  -0.00767466  -0.767466  -6.49416
14.47  -5.7267  0  -0.00683889  -0.683889  -6.41059
14.48  -5.7267  0  -0.0091382  -0.91382  -6.64052
14.49  -5.7267  0  -0.00960543  -0.960543  -6.68724
14.5  -5.7267  0  -0.00822119  -0.822119  -6.54882
14.51  -5.7267  0  -0.00917612  -0.917612  -6.64431
14.52  -5.7267  0  -0.00959035  -0.959035  -6.68573
14.53  -5.7267  0  -0.00967826  -0.967826  -6.69452
14.54  -5.7267  0  -0.00885686  -0.885686  -6.61238
14.55  -5.7267  0  -0.0103601  -1.03601  -6.76271
14.56  -5.7267  0  -0.00962099  -0.962099  -6.6888
14.57  -5.7267  0  -0.0102178  -1.02178  -6.74848
14.58  -5.7267  0  -0.011118  -1.1118  -6.8385
14.59  -5.7267  0  -0.0106764  -1.06764  -6.79434
14.6  -5.7267  0  -0.0111232  -1.11232  -6.83902
14.61  -5.7267  0  -0.00856694  -0.856694  -6.58339
14.62  -5.7267  0  -0.0083072  -0.83072  -6.55742
14.63  -5.7267  0  -0.00616833  -0.616833  -6.34353
14.64  -5.7267  0  -0.00706421  -0.706421  -6.43312
14.65  -5.7267  0  -0.00589873  -0.589873  -6.31657
14.66  -5.7267  0  -0.00558102  -0.558102  -6.2848
14.67  -5.7267  0  -0.00548823  -0.548823  -6.27552
14.68  -5.7267  0  -0.00556198  -0.556198  -6.2829
14.69  -5.7267  0  -0.00749759  -0.749759  -6.47646
14.7  -5.7267  0  -0.00718094  -0.718094  -6.44479
14.71  -5.7267  0  -0.00471614  -0.471614  -6.19831
14.72  -5.7267  0  -0.0047981  -0.47981  -6.20651
14.73  -5.7267  0  -0.00386274  -0.386274  -6.11297
14.74  -5.7267  0  -0.00668481  -0.668481  -6.39518
14.75  -5.7267  0  -0.00624016  -0.624016  -6.35071
14.76  -5.7267  0  -0.0065976  -0.65976  -6.38646
14.77  -5.7267  0  -0.00767257  -0.767257  -6.49396
14.78  -5.7267  0  -0.00507843  -0.507843  -6.23454
14.79  -5.7267  0  -0.00431149  -0.431149  -6.15785
14.8  -5.7267  0  -0.00425623  -0.425623  -6.15232
14.81  -5.7267  0  -0.0027964  -0.27964  -6.00634
14.82  -5.7267  0  -0.00343304  -0.343304  -6.07
14.83  -5.7267  0  -0.00188806  -0.188806  -5.9155
14.84  -5.7267  0  -0.00124042  -0.124042  -5.85074
14.85  -5.7267  0  0.000749438  0.0749438  -5.65175
14.86  -5.7267  0  0.000948106  0.0948106  -5.63189
14.87  -5.7267  0  0.000756419  0.0756419  -5.65106
14.88  -5.7267  0  0.00188186  0.188186  -5.53851
14.89  -5.7267  0  0.000333722  0.0333722  -5.69333
14.9  -5.7267  0  -0.000569964  -0.0569964  -5.78369
14.91  -5.7267  0  0.00158748  0.158748  -5.56795
14.92  -5.7267  0  0.00104372  0.104372  -5.62233
14.93  -5.7267  0  0.00299687  0.299687  -5.42701
14.94  -5.7267  0  0.00376454  0.376454  -5.35024
14.95  -5.7267  0  0.00381821  0.381821  -5.34488
14.96  -5.7267  0  0.0023009  0.23009  -5.49661
14.97  -5.7267  0  0.00446414  0.446414  -5.28028
14.98  -5.7267  0  0.00357743  0.357743  -5.36896
14.99  -5.7267  0  0.00578976  0.578976  -5.14772
15  -5.7267  0  0.00382069  0.382069  -5.34463
15.01  -5.7267  0  0.00396118  0.396118  -5.33058
15.02  -5.7267  0  0.0052359  0.52359  -5.20311
15.03  -5.7267  0  0.0059808  0.59808  -5.12862
15.04  -5.7267  0  0.00791316  0.791316  -4.93538
15.05  -5.7267  0  0.009716  0.9716  -4.7551
15.06  -5.7267  0  0.00974118  0.974118  -4.75258
15.07  -5.7267  0  0.00995805  0.995805  -4.73089
15.08  -5.7267  0  0.00758778  0.758778  -4.96792
15.09  -5.7267  0  0.00723803  0.723803  -5.0029
15.1  -5.7267  0  0.00778295  0.778295  -4.9484
15.11  -5.7267  0  0.00747481  0.747481  -4.97922
15.12  -5.7267  0  0.00551029  0.551029  -5.17567
15.13  -5.7267  0  0.0051693  0.51693  -5.20977
15.14  -5.7267  0  0.00242278  0.242278  -5.48442
15.15  -5.7267  0  -0.000613253  -0.0613253  -5.78802
15.16  -5.7267  0  -0.00072313  -0.072313  -5.79901
15.17  -5.7267  0  -0.00063161  -0.063161  -5.78986
15.18  -5.7267  0  -0.000293058  -0.0293058  -5.756
15.19  -5.7267  0  -0.00155789  -0.155789  -5.88249
15.2  -5.7267  0  -0.000780323  -0.0780323  -5.80473
15.21  -5.7267  0  -0.00342414  -0.342414  -6.06911
15.22  -5.7267  0  -0.00323173  -0.323173  -6.04987
15.23  -5.7267  0  -0.00577483  -0.577483  -6.30418
15.24  -5.7267  0  -0.00396773  -0.396773  -6.12347
15.25  -5.7267  0  -0.00549437  -0.549437  -6.27614
15.26  -5.7267  0  -0.00542861  -0.542861  -6.26956
15.27  -5.7267  0  -0.00709117  -0.709117  -6.43582
15.28  -5.7267  0  -0.0078959  -0.78959  -6.51629
15.29  -5.7267  0  -0.0039581  -0.39581  -6.12251
15.3  -5.7267  0  -0.00153334  -0.153334  -5.88003
15.31  -5.7267  0  -0.000454655  -0.0454655  -5.77216
15.32  -5.7267  0  0.00146182  0.146182  -5.58052
15.33  -5.7267  0  0.000903723  0.0903723  -5.63633
15.34  -5.7267  0  0.00197275  0.197275  -5.52942
15.35  -5.7267  0  0.00286201  0.286201  -5.4405
15.36  -5.7267  0  0.00142512  0.142512  -5.58419
15.37  -5.7267  0  0.00143609  0.143609  -5.58309
15.38  -5.7267  0  0.000591722  0.0591722  -5.66753
15.39  -5.7267  0  -0.00119047  -0.119047  -5.84575
15.4  -5.7267  0  -0.001488  -0.1488  -5.8755
15.41  -5.7267  0  -0.0013624  -0.13624  -5.86294
15.42  -5.7267  0  -0.00195079  -0.195079  -5.92178
15.43  -5.7267  0  -0.00117246  -0.117246  -5.84394
15.44  -5.7267  0  -0.00308145  -0.308145  -6.03484
15.45  -5.7267  0  -0.00432422  -0.432422  -6.15912
15.46  -5.7267  0  -0.00602861  -0.602861  -6.32956
15.47  -5.7267  0  -0.00628077  -0.628077  -6.35477
15.48  -5.7267  0  -0.00680462  -0.680462  -6.40716
15.49  -5.7267  0  -0.00864904  -0.864904  -6.5916
15.5  -5.7267  0  -0.00997163  -0.997163  -6.72386
15.51  -5.7267  0  -0.00888936  -0.888936  -6.61563
15.52  -5.7267  0  -0.00823694  -0.823694  -6.55039
15.53  -5.7267  0  -0.00561588  -0.561588  -6.28829
15.54  -5.7267  0  -0.00628738  -0.628738  -6.35544
15.55  -5.7267  0  -0.0047908  -0.47908  -6.20578
15.56  -5.7267  0  -0.00409162  -0.409162  -6.13586
15.57  -5.7267  0  -0.00513894  -0.513894  -6.24059
15.58  -5.7267  0  -0.0044373  -0.44373  -6.17043
15.59  -5.7267  0  -0.00381211  -0.381211  -6.10791
15.6  -5.7267  0  -0.0020124  -0.20124  -5.92794
15.61  -5.7267  0  -0.00145539  -0.145539  -5.87224
15.62  -5.7267  0  -0.0037435  -0.37435  -6.10105
15.63  -5.7267  0  -0.00427201  -0.427201  -6.1539
15.64  -5.7267  0  -0.00373919  -0.373919  -6.10062
15.65  -5.7267  0  -0.00489963  -0.489963  -6.21666
15.66  -5.7267  0  -0.00627457  -0.627457  -6.35415
15.67  -5.7267  0  -0.00728323  -0.728323  -6.45502
15.68  -5.7267  0  -0.0102156  -1.02156  -6.74826
15.69  -5.7267  0  -0.0101  -1.01  -6.7367
15.7  -5.7267  0  -0.00881756  -0.881756  -6.60845
15.71  -5.7267  0  -0.00849754  -0.849754  -6.57645
15.72  -5.7267  0  -0.00794063  -0.794063  -6.52076
15.73  -5.7267  0  -0.00632226  -0.632226  -6.35892
15.74  -5.7267  0  -0.00684751  -0.684751  -6.41145
15.75  -5.7267  0  -0.00675904  -0.675904  -6.4026
15.76  -5.7267  0  -0.00764705  -0.764705  -6.4914
15.77  -5.7267  0  -0.0072488  -0.72488  -6.45158
15.78  -5.7267  0  -0.0060249  -0.60249  -6.32919
15.79  -5.7267  0  -0.00592557  -0.592557  -6.31926
15.8  -5.7267  0  -0.00688173  -0.688173  -6.41487
15.81  -5.7267  0  -0.00817034  -0.817034  -6.54373
15.82  -5.7267  0  -0.0100928  -1.00928  -6.73598
15.83  -5.7267  0  -0.0114615  -1.14615  -6.87284
15.84  -5.7267  0  -0.0103554  -1.03554  -6.76224
15.85  -5.7267  0  -0.00956367  -0.956367  -6.68307
15.86  -5.7267  0  -0.0101342  -1.01342  -6.74012
15.87  -5.7267  0  -0.0103004  -1.03004  -6.75674
15.88  -5.7267  0  -0.00796566  -0.796566  -6.52326
15.89  -5.7267  0  -0.00633872  -0.633872  -6.36057
15.9  -5.7267  0  -0.0040714  -0.40714  -6.13384
15.91  -5.7267  0  -0.00373766  -0.373766  -6.10046
15.92  -5.7267  0  -0.00122144  -0.122144  -5.84884
15.93  -5.7267  0  -0.0034797  -0.34797  -6.07467
15.94  -5.7267  0  -0.00299401  -0.299401  -6.0261
15.95  -5.7267  0  -0.00347295  -0.347295  -6.07399
15.96  -5.7267  0  -0.000207364  -0.0207364  -5.74743
15.97  -5.7267  0  -0.00264939  -0.264939  -5.99164
15.98  -5.7267  0  -0.0035536  -0.35536  -6.08206
15.99  -5.7267  0  -0.00448907  -0.448907  -6.17561
16  -5.7267  0  -0.00462404  -0.462404  -6.1891
16.01  -5.7267  0  -0.00667379  -0.667379  -6.39408
16.02  -5.7267  0  -0.00646105  -0.646105  -6.3728
16.03  -5.7267  0  -0.00354094  -0.354094  -6.08079
16.04  -5.7267  0  -0.00161576  -0.161576  -5.88827
16.05  -5.7267  0  -0.00238911  -0.238911  -5.96561
16.06  -5.7267  0  -0.00130694  -0.130694  -5.85739
16.07  -5.7267  0  -0.00337668  -0.337668  -6.06437
16.08  -5.7267  0  -0.00068551  -0.068551  -5.79525
16.09  -5.7267  0  -0.000378475  -0.0378475  -5.76455
16.1  -5.7267  0  -0.00141086  -0.141086  -5.86778
16.11  -5.7267  0  -0.00105111  -0.105111  -5.83181
16.12  -5.7267  0  -0.000968639  -0.0968639  -5.82356
16.13  -5.7267  0  -0.000941814  -0.0941814  -5.82088
16.14  -5.7267  0  -0.00187253  -0.187253  -5.91395
16.15  -5.7267  0  -0.00215702  -0.215702  -5.9424
16.16  -5.7267  0  -0.00070952  -0.070952  -5.79765
16.17  -5.7267  0  -3.48221e-05  -0.00348221  -5.73018
16.18  -5.7267  0  -0.00187269  -0.187269  -5.91397
16.19  -5.7267  0  -0.000365319  -0.0365319  -5.76323
16.2  -5.7267  0  -0.00115706  -0.115706  -5.8424
16.21  -5.7267  0  0.000791443  0.0791443  -5.64755
16.22  -5.7267  0  0.000817371  0.0817371  -5.64496
16.23  -5.7267  0  0.00182894  0.182894  -5.5438
16.24  -5.7267  0  0.00396312  0.396312  -5.33039
16.25  -5.7267  0  0.0060237  0.60237  -5.12433
16.26  -5.7267  0  0.00905648  0.905648  -4.82105
16.27  -5.7267  0  0.0117282  1.17282  -4.55388

==> figures/phase.csv <==
0,-0.034688
0,-1.2
1.2272,-1.226
1.4482,-1.2195
1.6872,-1.2373
1.9783,-1.2891
2.2179,-1.2374
2.4727,-1.2524
2.753,-1.2775
2.9272,-1.1712
3.0681,-1.1379
3.2269,-1.1556
3.3738,-1.1434
3.5408,-1.1635
3.7576,-1.2131
3.9148,-1.1533
4.0489,-1.1301
4.1918,-1.1386
4.3216,-1.1255
4.388,-1.062
4.5154,-1.1229
4.597,-1.077
4.6702,-1.0685
4.7787,-1.1036
4.9058,-1.1222
5.0539,-1.143
5.1706,-1.1116
5.2796,-1.1038
5.312,-1.0271
5.3417,-1.0243
5.4035,-1.0564
5.4523,-1.0434
5.5061,-1.0482
5.5221,-1.0106
5.5008,-0.97314
5.4597,-0.95342
5.3956,-0.93053
5.3326,-0.93173
5.304,-0.96602
5.2974,-0.98814
5.1968,-0.89422
5.0866,-0.8847
4.9284,-0.83689
4.7277,-0.79456
4.5419,-0.80968
4.3146,-0.76833
4.0783,-0.75967
3.8453,-0.76317
3.592,-0.74305
3.3052,-0.70995
3.044,-0.73575
2.7925,-0.74569
2.5667,-0.77162
2.3122,-0.74319
2.0552,-0.74097
1.8067,-0.74967
1.5406,-0.73239
1.2445,-0.70263
0.91674,-0.67132
0.59418,-0.67685
0.29754,-0.70306
0.012632,-0.71508
0,-0.68885
0,-1.2
1.207,-1.2058
1.38,-1.1717
1.5189,-1.1374
1.6422,-1.1216
1.8237,-1.1796
1.9882,-1.1625
2.125,-1.1348
2.2877,-1.1604
2.4306,-1.1404
2.5934,-1.1602
2.708,-1.112
2.8474,-1.1365
3.0232,-1.1728
3.1506,-1.1243
3.2791,-1.1252
3.4328,-1.1503
3.5221,-1.0858
3.6299,-1.1041
3.7923,-1.1587
3.9163,-1.12
4.0538,-1.1334
4.11,-1.0521
4.1916,-1.0774
4.3063,-1.1104
4.4722,-1.1614
4.7073,-1.2304
4.9932,-1.2808
5.29,-1.2916
5.6155,-1.3198
5.9691,-1.3476
6.3113,-1.3358
6.5925,-1.2747
6.8458,-1.2464
7.1125,-1.2596
7.3167,-1.1969
7.5505,-1.2262
7.7587,-1.2005
7.9386,-1.1719
8.1123,-1.1657
8.3001,-1.1794
8.5379,-1.2293
8.7492,-1.2025
8.9394,-1.1813
9.1263,-1.1777
9.3243,-1.1887
9.4731,-1.1393
9.6386,-1.1559
9.7768,-1.1284
9.8725,-1.0858
9.9792,-1.0967
10.067,-1.0778
10.163,-1.0863
10.229,-1.055
10.334,-1.0948
10.387,-1.0423
10.456,-1.0586
10.515,-1.0488
10.577,-1.0511
10.627,-1.0396
10.608,-0.97072
10.59,-0.9716
10.54,-0.93892
10.496,-0.94552
10.401,-0.89475
10.299,-0.88778
10.238,-0.92892
10.215,-0.96631
10.176,-0.95152
10.072,-0.88566
9.927,-0.8449
9.7848,-0.84809
9.6629,-0.8684
9.4727,-0.80034
9.2576,-0.77565
9.0131,-0.74644
8.8264,-0.80445
8.6106,-0.77564
8.3705,-0.7515
8.1245,-0.74593
7.8932,-0.76081
7.6398,-0.73896
7.3824,-0.73523
7.0819,-0.69234
6.7925,-0.70388
6.5269,-0.72788
6.239,-0.70585
5.9752,-0.73017
5.6604,-0.67951
5.3696,-0.70388
5.0759,-0.70122
4.833,-0.75223
4.6349,-0.79735
4.4728,-0.83337
4.3089,-0.83185
4.0793,-0.76624
3.8506,-0.76753
3.6705,-0.81616
3.4365,-0.76262
3.1654,-0.72567
2.8889,-0.72067
2.6075,-0.71597
2.327,-0.71717
1.9869,-0.65788
1.6707,-0.68216
1.3689,-0.69683
1.0308,-0.66082
0.69636,-0.66492
0.40194,-0.70517
0.13741,-0.73533
0,-0.68422
0,-1.2
1.2386,-1.2373
1.4579,-1.2179
1.632,-1.1724
1.7894,-1.1556
1.9668,-1.1754
2.1094,-1.1405
2.2714,-1.1597
2.4242,-1.1504
2.5842,-1.1575
2.7544,-1.1674
2.9307,-1.1734
3.1068,-1.173
3.2537,-1.1437
3.3809,-1.1238
3.4547,-1.0703
3.4984,-1.0402
3.5732,-1.0712
3.6401,-1.0633
3.7273,-1.0834
3.7874,-1.0564
3.8726,-1.0813
3.9686,-1.092
4.0777,-1.105
4.212,-1.1301
4.3471,-1.1307
4.4753,-1.1237
4.5819,-1.1021
4.6329,-1.0464
4.6462,-1.0087
4.6396,-0.98876
4.6394,-0.99513
4.6167,-0.97264
4.604,-0.98274
4.6015,-0.99288
4.5463,-0.94027
4.5072,-0.95641
4.4812,-0.96946
4.4237,-0.93811
4.3259,-0.89781
4.214,-0.88389
4.1134,-0.89532
4.0104,-0.89301
3.8911,-0.87677
3.6979,-0.80315
3.4677,-0.76632
3.1998,-0.72887
2.9377,-0.73498
2.6552,-0.71484
2.3362,-0.67869
2.0328,-0.69454
1.7489,-0.71434
1.4776,-0.72727
1.2312,-0.75237
0.97005,-0.73786
0.64818,-0.67748
0.33946,-0.69094
0.011122,-0.67165
0,-0.66677
0,1.2
-1.2037,1.2025
-1.4251,1.22
-1.6526,1.2258
-1.8952,1.2407
-2.1451,1.2478
-2.4294,1.2819
-2.6767,1.2446
-2.8743,1.1947
-3.094,1.2167
-3.2976,1.2002
-3.4371,1.1361
-3.5714,1.1307
-3.7134,1.1383
-3.8471,1.1299
-4.0068,1.1557
-4.1873,1.1763
-4.3836,1.1919
-4.6017,1.2136
-4.7827,1.1761
-5.014,1.2263
-5.2342,1.2149
-5.4122,1.1726
-5.5811,1.1634
-5.8552,1.2682
-6.1939,1.3325
-6.539,1.3386
-6.915,1.3691
-7.276,1.3537
-7.64,1.3564
-8.0004,1.3524
-8.3314,1.3226
-8.666,1.326
-9.033,1.3579
-9.3822,1.3398
-9.7005,1.3086
-10.013,1.3028
-10.265,1.2416
-10.523,1.2472
-10.794,1.2603
-11.048,1.243
-11.276,1.2167
-11.459,1.1711
-11.584,1.1137
-11.704,1.1082
-11.858,1.142
-11.958,1.0887
-12.094,1.1233
-12.172,1.0665
-12.225,1.0409
-12.337,1.0996
-12.458,1.1078
-12.546,1.076
-12.63,1.0716
-12.66,1.0167
-12.649,0.97693
-12.631,0.96863
-12.613,0.96952
-12.555,0.92999
-12.479,0.91108
-12.366,0.87473
-12.214,0.83626
-12.02,0.79394
-11.832,0.79925
-11.633,0.78963
-11.456,0.81177
-11.283,0.81533
-11.172,0.8784
-11.038,0.85449
-10.964,0.91554
-10.911,0.9362
-10.846,0.92413
-10.77,0.9126
-10.665,0.88509
-10.555,0.87887
-10.491,0.92578
-10.463,0.96108
-10.403,0.93038
-10.39,0.97656
-10.378,0.97738
-10.369,0.98055
-10.315,0.93549
-10.26,0.9344
-10.196,0.92653
-10.143,0.93636
-10.05,0.89702
-9.9607,0.90093
-9.9066,0.93601
-9.8726,0.95611
-9.8394,0.95695
-9.8391,0.98987
-9.8043,0.95534
-9.782,0.96793
-9.7516,0.95984
-9.6575,0.89629
-9.5577,0.89058
-9.4108,0.84372
-9.2455,0.82544
-9.0921,0.83754
-8.9213,0.82026
-8.7183,0.78826
-8.5378,0.811
-8.3264,0.78033
-8.034,0.69957
-7.7819,0.7401
-7.5303,0.74081
-7.3135,0.77591
-7.0543,0.73371
-6.7885,0.72747
-6.5934,0.79825
-6.4199,0.82014
-6.2452,0.81899
-6.0846,0.83334
-5.9194,0.82888
-5.7812,0.85608
-5.6132,0.82636
-5.4554,0.83677
-5.2853,0.82456
-5.1426,0.85214
-5.0021,0.85452
-4.8708,0.86384
-4.754,0.87844
-4.6589,0.90025
-4.5716,0.90816
-4.4921,0.91596
-4.3686,0.87211
-4.2064,0.83365
-4.0624,0.85191
-3.9286,0.86223
-3.7398,0.8075
-3.5566,0.81326
-3.344,0.78402
-3.1041,0.75699
-2.8453,0.73836
-2.649,0.80109
-2.409,0.75762
-2.2217,0.81042
-2.069,0.84526
-1.8941,0.82321
-1.7751,0.87918
-1.6302,0.85352
-1.4785,0.84684
-1.2578,0.778
-1.0378,0.77894
-0.79411,0.75556
-0.57887,0.78417
-0.39135,0.81209
-0.21683,0.82526
0,0.7823
0,1.2
-1.235,1.2337
-1.4308,1.1944
-1.6086,1.1762
-1.804,1.1935
-1.9919,1.186
-2.1789,1.1848
-2.3604,1.1791
-2.5923,1.2293
-2.8404,1.2453
-3.0835,1.2399
-3.3344,1.2476
-3.6067,1.2687
-3.8892,1.2786
-4.0977,1.2044
-4.4013,1.2991
-4.657,1.2511
-4.9777,1.3157
-5.2931,1.3102
-5.6029,1.3042
-5.9108,1.302
-6.2534,1.3364
-6.6101,1.35
-6.9366,1.3196
-7.1781,1.2344
-7.3875,1.2019
-7.5779,1.1828
-7.8055,1.2198
-8.0375,1.224
-8.2748,1.229
-8.5143,1.231
-8.7279,1.2048
-8.9363,1.1995
-9.2,1.2545
-9.4587,1.2492
-9.748,1.2796
-10.039,1.2812
-10.318,1.2683
-10.586,1.258
-10.825,1.2273
-11.045,1.2091
-11.269,1.2128
-11.465,1.1849
-11.652,1.1756
-11.839,1.1747
-12.048,1.1975
-12.254,1.194
-12.428,1.1613
-12.55,1.1092
-12.687,1.1239
-12.797,1.0979
-12.901,1.0911
-13.009,1.0947
-13.053,1.031
-13.082,1.0159
-13.101,1.0063
-13.13,1.0154
-13.141,0.99812
-13.092,0.93793
-13.052,0.94655
-13.002,0.93688
-12.927,0.9119
-12.891,0.95186
-12.808,0.90386
-12.687,0.86628
-12.55,0.85031
-12.349,0.78663
-12.11,0.74909
-11.855,0.73332
-11.621,0.75431
-11.422,0.78954
-11.203,0.77
-11.021,0.80708
-10.823,0.79093
-10.535,0.70183
-10.232,0.68635
-9.9063,0.66434
-9.541,0.62517
-9.2076,0.65745
-8.9285,0.71196
-8.6359,0.69871
-8.35,0.70582
-8.0776,0.71953
-7.8125,0.72702
-7.5126,0.69263
-7.2276,0.70778
-6.9728,0.73824
-6.7226,0.74305
-6.4802,0.75114
-6.2904,0.80388
-6.0684,0.77194
-5.8021,0.72792
-5.5413,0.73362
-5.2831,0.73656
-5.0365,0.74834
-4.7357,0.69442
-4.4438,0.70374
-4.1592,0.71118
-3.8335,0.67048
-3.4524,0.61549
-3.0573,0.60177
-2.6337,0.5738
-2.2172,0.58126
-1.7711,0.55216
-1.386,0.61348
-1.0229,0.63595
-0.68208,0.65846
-0.34754,0.66511
-0.023559,0.676
0,0.67828
0,1.2
-1.2056,1.2044
-1.4141,1.2071
-1.6305,1.2148
-1.84,1.2077
-1.9844,1.1425
-2.1555,1.1689
-2.3405,1.1827
-2.5046,1.1616
-2.6991,1.1918
-2.9318,1.2298
-3.0828,1.1479
-3.3076,1.2215
-3.4895,1.1784
-3.6397,1.1465
-3.8058,1.1623
-4.0158,1.206
-4.216,1.196
-4.4219,1.2015
-4.6059,1.1794
-4.8382,1.2274
-5.0852,1.2419
-5.3466,1.2561
-5.6614,1.3091
-5.9867,1.3193
-6.3178,1.3248
-6.6297,1.3053
-6.919,1.2824
-7.1749,1.2488
-7.5032,1.3208
-7.7932,1.2822
-8.0738,1.2725
-8.3316,1.2494
-8.5862,1.246
-8.8394,1.2444
-9.0793,1.2308
-9.3015,1.2129
-9.5116,1.2006
-9.763,1.2416
-10.018,1.2449
-10.296,1.2677
-10.577,1.271
-10.819,1.2304
-11.086,1.2561
-11.326,1.229
-11.514,1.176
-11.676,1.1506
-11.864,1.1761
-12.097,1.2208
-12.295,1.1859
-12.416,1.109
-12.554,1.1254
-12.65,1.0827
-12.68,1.0174
-12.699,1.0066
-12.757,1.0452
-12.859,1.0889
-12.983,1.111
-13.098,1.1022
-13.237,1.1259
-13.357,1.1062
-13.474,1.1033
-13.629,1.1418
-13.709,1.0666
-13.771,1.0479
-13.852,1.0671
-13.909,1.0429
-13.963,1.0399
-14.026,1.0495
-14.06,1.0193
-14.093,1.0193
-14.097,0.98971
-14.052,0.94094
-14.018,0.95234
-13.985,0.95297
-13.939,0.93983
-13.864,0.91096
-13.736,0.85895
-13.552,0.80222
-13.295,0.7298
-13.082,0.77382
-12.878,0.78243
-12.647,0.75637
-12.398,0.73941
-12.163,0.75233
-11.955,0.78067
-11.699,0.73206
-11.384,0.67316
-11.059,0.66403
-10.701,0.63167
-10.365,0.65299
-10.05,0.67559
-9.6625,0.60258
-9.2831,0.61136
-8.863,0.57103
-8.4705,0.59903
-8.0382,0.55965
-7.6148,0.56894
-7.1572,0.53525
-6.6839,0.52003
-6.2307,0.54063
-5.7718,0.53532
-5.2885,0.5114
-4.8131,0.51972
-4.2766,0.4593
-3.7663,0.48592
-3.2296,0.46004
-2.6898,0.45748
-2.1553,0.46334
-1.6197,0.46283
-1.0662,0.44544
-0.46152,0.39485
0,0.36703
0,1.2
-1.2057,1.2045
-1.3627,1.1556
-1.5276,1.1634
-1.6603,1.131
-1.7494,1.0873
-1.7993,1.0481
-1.8054,1.0044
-1.8241,1.0169
-1.8608,1.0348
-1.92,1.0572
-2.0493,1.1273
-2.1569,1.1055
-2.2419,1.0828
-2.3026,1.0584
-2.2819,0.97697
-2.29,1.0058
-2.3012,1.0088
-2.2862,0.98273
-2.2525,0.96405
-2.2512,0.99643
-2.2712,1.0177
-2.3234,1.0499
-2.3555,1.0297
-2.3613,1.0035
-2.3598,0.99615
-2.3498,0.98767
-2.3329,0.98068
-2.3575,1.0223
-2.3757,1.0158
-2.3842,1.0061
-2.355,0.9684
-2.3331,0.97576
-2.2941,0.9587
-2.2787,0.98231
-2.2623,0.98138
-2.2508,0.98624
-2.2202,0.96718
-2.1714,0.94908
-2.1625,0.98892
-2.1704,1.0057
-2.1806,1.008
-2.1805,0.99776
-2.2052,1.0225
-2.2395,1.0321
-2.3168,1.075
-2.3997,1.0805
-2.4886,1.0865
-2.6209,1.1296
-2.7318,1.1082
-2.8093,1.0747
-2.9338,1.1216
-3.0328,1.096
-3.162,1.1261
-3.329,1.1637
-3.4819,1.1494
-3.637,1.1515
-3.774,1.1332
-3.8708,1.093
-3.9765,1.1017
-4.1348,1.1542
-4.2962,1.1571
-4.4828,1.1821
-4.6533,1.1659
-4.8349,1.1767
-5.039,1.1991
-5.2616,1.2173
-5.5253,1.2581
-5.8115,1.2804
-6.068,1.2505
-6.3802,1.3058
-6.6806,1.2937
-7.005,1.3173
-7.3185,1.3062
-7.6141,1.288
-7.9198,1.2978
-8.223,1.295
-8.5583,1.3267
-8.8553,1.2882
-9.1641,1.2996
-9.4592,1.2857
-9.7001,1.2311
-9.9122,1.2022
-10.143,1.2211
-10.427,1.273
-10.709,1.2711
-10.928,1.2082
-11.09,1.1516
-11.226,1.1245
-11.324,1.0864
-11.403,1.0678
-11.472,1.0571
-11.497,1.0142
-11.523,1.0144
-11.572,1.0371
-11.6,1.0164
-11.615,1.0034
-11.593,0.96656
-11.55,0.94504
-11.52,0.95854
-11.5,0.96836
-11.458,0.94661
-11.394,0.92506
-11.286,0.88022
-11.095,0.798
-10.876,0.77004
-10.681,0.79469
-10.427,0.73579
-10.159,0.72137
-9.8816,0.71299
-9.5792,0.68798
-9.2474,0.65899
-8.9015,0.64517
-8.4796,0.56962
-8.0077,0.5201
-7.5497,0.53439
-7.07,0.51327
-6.5708,0.49422
-6.0883,0.51141
-5.6139,0.52006
-5.1475,0.52841
-4.6745,0.52233
-4.218,0.53928
-3.7673,0.54557
-3.3861,0.61541
-3.0039,0.61474
-2.6238,0.61732
-2.2826,0.65647
-1.9571,0.6726
-1.6726,0.71373
-1.3929,0.7189
-1.1003,0.70638
-0.75888,0.6578
-0.37816,0.6189
0,0.60725
0,0.04167


==> figures/temporel.csv <==
0,11,11.035,12.2,9.8,0,34.688,-34.688,0
0.010001,11,11.092,12.2,9.8,0,91.829,-91.829,0
0.020002,11,11.118,12.2,9.8,0,118.34,-118.34,0
0.030003,11,11.247,12.2,9.8,0,247.49,-247.49,0
0.040004,11,11.251,12.2,9.8,0,251.25,-251.25,0
0.050005,11,11.286,12.2,9.8,0,286.14,-286.14,0
0.060006,11,11.329,12.2,9.8,0,329.05,-329.05,0
0.070007,11,11.363,12.2,9.8,0,362.82,-362.82,0
0.080008,11,11.284,12.2,9.8,0,284.24,-284.24,0
0.090009,11,11.272,12.2,9.8,0,271.74,-271.74,0
0.10001,11,11.427,12.2,9.8,0,426.51,-426.51,0
0.11001,11,11.414,12.2,9.8,0,414.2,-414.2,0
0.12001,11,11.449,12.2,9.8,0,449.08,-449.08,0
0.13001,11,11.458,12.2,9.8,0,457.5,-457.5,0
0.14001,11,11.414,12.2,9.8,0,414.25,-414.25,0
0.15002,11,11.38,12.2,9.8,0,379.62,-379.62,0
0.16002,11,11.283,12.2,9.8,0,282.8,-282.8,0
0.17002,11,11.229,12.2,9.8,0,229.22,-229.22,0
0.18002,11,11.095,12.2,9.8,0,94.624,-94.624,0
0.19002,11,11.176,12.2,9.8,0,176.11,-176.11,0
0.20002,11,10.886,12.2,9.8,0,-114.05,114.05,0
0.21002,11,10.842,12.2,9.8,0,-158.35,158.35,0
0.22002,11,10.992,12.2,9.8,0,-7.6855,7.6855,0
0.23002,11,11.123,12.2,9.8,0,122.95,-122.95,0
0.24002,11,11.16,12.2,9.8,0,160.36,-160.36,0
0.25003,11,11.08,12.2,9.8,0,80.423,-80.423,0
0.26003,11,11.03,12.2,9.8,0,29.507,-29.507,0
0.27003,11,10.998,12.2,9.8,0,-2.3313,2.3313,0
0.28003,11,10.861,12.2,9.8,0,-138.61,138.61,0
0.29003,11,10.778,12.2,9.8,0,-222.13,222.13,0
0.30003,11,10.685,12.2,9.8,0,-315.45,315.45,0
0.31003,11,10.593,12.2,9.8,0,-407.28,407.28,0
0.32003,11,10.856,12.2,9.8,0,-144.31,144.31,0
0.33003,11,10.789,12.2,9.8,0,-211.05,211.05,0
0.34003,11,10.862,12.2,9.8,0,-138.01,138.01,0
0.35004,11,10.899,12.2,9.8,0,-100.7,100.7,0
0.36004,11,10.805,12.2,9.8,0,-195.37,195.37,0
0.37004,11,10.737,12.2,9.8,0,-263.26,263.26,0
0.38004,11,10.957,12.2,9.8,0,-42.963,42.963,0
0.39004,11,10.832,12.2,9.8,0,-167.74,167.74,0
0.40004,11,10.933,12.2,9.8,0,-66.714,66.714,0
0.41004,11,10.84,12.2,9.8,0,-159.64,159.64,0
0.42004,11,10.739,12.2,9.8,0,-260.82,260.82,0
0.43004,11,10.888,12.2,9.8,0,-112.34,112.34,0
0.44004,11,11.01,12.2,9.8,0,9.9028,-9.9028,0
0.45005,11,11.328,12.2,9.8,0,327.92,-327.92,0
0.46005,11,11.337,12.2,9.8,0,337.45,-337.45,0
0.47005,11,11.482,12.2,9.8,0,481.81,-481.81,0
0.48005,11,11.453,12.2,9.8,0,452.77,-452.77,0
0.49005,11,11.388,12.2,9.8,0,387.82,-387.82,0
0.50005,11,11.295,12.2,9.8,0,295.09,-295.09,0
0.51005,11,11.263,12.2,9.8,0,263.05,-263.05,0
0.52005,11,11.237,12.2,9.8,0,237.2,-237.2,0
0.53005,11,11.155,12.2,9.8,0,154.74,-154.74,0
0.54005,11,11.269,12.2,9.8,0,268.68,-268.68,0
0.55006,11,11.282,12.2,9.8,0,281.89,-281.89,0
0.56006,11,11.493,12.2,9.8,0,492.66,-492.66,0
0.57006,11,11.311,12.2,9.8,0,311.23,-311.23,0
0.58006,11,11.323,12.2,9.8,0,322.88,-322.88,0
0.59006,11,11.469,12.2,9.8,0,469.46,-469.46,0
0.60006,11,11.48,12.2,9.8,0,480.14,-480.14,0
0.61006,11,11.525,12.2,9.8,0,524.81,-524.81,0
0.62006,11,11.444,12.2,9.8,0,443.67,-443.67,0
0.63006,11,11.45,12.2,9.8,0,449.74,-449.74,0
0.64006,11,11.445,12.2,9.8,0,445.07,-445.07,0
0.65007,11,11.398,12.2,9.8,0,398.28,-398.28,0
0.66007,11,11.381,12.2,9.8,0,380.53,-380.53,0
0.67007,11,11.452,12.2,9.8,0,452.25,-452.25,0
0.68007,11,11.298,12.2,9.8,0,297.92,-297.92,0
0.69007,11,11.405,12.2,9.8,0,405.09,-405.09,0
0.70007,11,11.457,12.2,9.8,0,457.15,-457.15,0
0.71007,11,11.45,12.2,9.8,0,450.05,-450.05,0
0.72007,11,11.545,12.2,9.8,0,544.78,-544.78,0
0.73007,11,11.7,12.2,9.8,0,700.4,-700.4,0
0.74007,11,11.553,12.2,9.8,0,553.24,-553.24,0
0.75008,11,11.339,12.2,9.8,0,339.01,-339.01,0
0.76008,11,11.185,12.2,9.8,0,184.98,-184.98,0
0.77008,11,11.114,12.2,9.8,0,114.11,-114.11,0
0.78008,11,11.266,12.2,9.8,0,266.31,-266.31,0
0.79008,11,11.266,12.2,9.8,0,265.56,-265.56,0
0.80008,11,11.274,12.2,9.8,0,273.57,-273.57,0
0.81008,11,11.435,12.2,9.8,0,434.92,-434.92,0
0.82008,11,11.339,12.2,9.8,0,339.22,-339.22,0
0.83008,11,11.376,12.2,9.8,0,375.98,-375.98,0
0.84008,11,11.447,12.2,9.8,0,447.46,-447.46,0
0.85009,11,11.596,12.2,9.8,0,596.41,-596.41,0
0.86009,11,11.511,12.2,9.8,0,510.73,-510.73,0
0.87009,11,11.559,12.2,9.8,0,559.29,-559.29,0
0.88009,11,11.459,12.2,9.8,0,458.8,-458.8,0
0.89009,11,11.266,12.2,9.8,0,266.27,-266.27,0
0.90009,11,11.185,12.2,9.8,0,185.1,-185.1,0
0.91009,11,11.226,12.2,9.8,0,226.44,-226.44,0
0.92009,11,11.293,12.2,9.8,0,292.54,-292.54,0
0.93009,11,11.317,12.2,9.8,0,317.07,-317.07,0
0.94009,11,11.322,12.2,9.8,0,322.24,-322.24,0
0.9501,11,11.398,12.2,9.8,0,398,-398,0
0.9601,11,11.386,12.2,9.8,0,385.97,-385.97,0
0.9701,11,11.259,12.2,9.8,0,258.6,-258.6,0
0.9801,11,11.411,12.2,9.8,0,411.27,-411.27,0
0.9901,11,11.548,12.2,9.8,0,547.8,-547.8,0
1.0001,11,11.84,12.2,9.8,0,840.24,-840.24,0
1.0101,11,11.951,12.2,9.8,0,950.85,-950.85,0
1.0201,11,12.039,12.2,9.8,0,1039.1,-1039.1,0
1.0301,11,12.012,12.2,9.8,0,1011.9,-1011.9,0
1.0401,11,11.988,12.2,9.8,0,988.22,-988.22,0
1.0501,11,12.059,12.2,9.8,0,1058.7,-1058.7,0
1.0601,11,12.096,12.2,9.8,0,1096.1,-1096.1,0
1.0701,11,12.089,12.2,9.8,0,1089.4,-1089.4,0
1.0801,11,12.051,12.2,9.8,0,1051.1,-1051.1,0
1.0901,11,11.989,12.2,9.8,0,988.98,-988.98,0
1.1001,11,11.996,12.2,9.8,0,995.62,-995.62,0
1.1101,11,12.023,12.2,9.8,0,1023.4,-1023.4,0
1.1201,11,12.06,12.2,9.8,0,1060.1,-1200,-139.86
1.1301,11.001,12.227,12.201,9.8012,1.2272,1227.2,-1200,27.201
1.1401,11.026,12.17,12.226,9.8264,3.3738,1146.8,-1200,-53.19
1.1501,11.068,12.137,12.268,9.8683,4.6702,1073.2,-1000,73.209
1.1601,11.121,12.169,12.321,9.9205,5.5061,1053.7,-1000,53.711
1.1701,11.174,12.01,12.374,9.9736,4.9284,841.82,-1000,-158.18
1.1801,11.21,11.982,12.41,10.01,2.5667,774.18,-1000,-225.82
1.1901,11.221,11.91,12.421,10.021,0,688.86,-1000,-311.14
1.2001,11.221,12.019,12.421,10.021,0,798.32,-798.32,0
1.2101,11.221,12.028,12.421,10.021,0,806.58,-806.58,0
1.2201,11.221,12.053,12.421,10.021,0,832,-832,0
1.2301,11.221,12.029,12.421,10.021,0,807.62,-807.62,0
1.2401,11.221,12.013,12.421,10.021,0,792.3,-792.3,0
1.2501,11.221,12.073,12.421,10.021,0,852,-852,0
1.2601,11.221,12.081,12.421,10.021,0,860.1,-860.1,0
1.2701,11.221,12.046,12.421,10.021,0,824.52,-824.52,0
1.2801,11.221,12.116,12.421,10.021,0,895.09,-895.09,0
1.2901,11.221,12.042,12.421,10.021,0,820.72,-820.72,0
1.3001,11.221,11.952,12.421,10.021,0,731.02,-731.02,0
1.3101,11.221,12.004,12.421,10.021,0,782.78,-782.78,0
1.3201,11.221,11.907,12.421,10.021,0,685.38,-685.38,0
1.3301,11.221,11.804,12.421,10.021,0,583.03,-583.03,0
1.3401,11.221,11.539,12.421,10.021,0,317.61,-317.61,0
1.3501,11.221,11.432,12.421,10.021,0,210.93,-210.93,0
1.3601,11.221,11.446,12.421,10.021,0,225.22,-225.22,0
1.3701,11.221,11.551,12.421,10.021,0,330.11,-330.11,0
1.3801,11.221,11.547,12.421,10.021,0,325.72,-325.72,0
1.3901,11.221,11.553,12.421,10.021,0,331.5,-331.5,0
1.4001,11.221,11.562,12.421,10.021,0,340.92,-340.92,0
1.4101,11.221,11.485,12.421,10.021,0,263.62,-263.62,0
1.4201,11.221,11.478,12.421,10.021,0,256.65,-256.65,0
1.4301,11.221,11.592,12.421,10.021,0,370.76,-370.76,0
1.4401,11.221,11.524,12.421,10.021,0,303.34,-303.34,0
1.4501,11.221,11.331,12.421,10.021,0,109.39,-109.39,0
1.4601,11.221,11.474,12.421,10.021,0,252.59,-252.59,0
1.4701,11.221,11.364,12.421,10.021,0,142.7,-142.7,0
1.4801,11.221,11.447,12.421,10.021,0,225.82,-225.82,0
1.4901,11.221,11.815,12.421,10.021,0,594.05,-594.05,0
1.5002,11.221,11.813,12.421,10.021,0,591.9,-591.9,0
1.5102,11.221,11.936,12.421,10.021,0,715.22,-715.22,0
1.5202,11.221,12.011,12.421,10.021,0,790.08,-790.08,0
1.5302,11.221,12.128,12.421,10.021,0,906.53,-906.53,0
1.5402,11.221,12.187,12.421,10.021,0,965.88,-965.88,0
1.5502,11.221,12.035,12.421,10.021,0,813.44,-813.44,0
1.5602,11.221,12.039,12.421,10.021,0,817.68,-817.68,0
1.5702,11.221,12.018,12.421,10.021,0,796.75,-796.75,0
1.5802,11.221,11.958,12.421,10.021,0,737.31,-737.31,0
1.5902,11.221,11.856,12.421,10.021,0,635.32,-635.32,0
1.6002,11.221,11.897,12.421,10.021,0,675.48,-675.48,0
1.6102,11.221,11.915,12.421,10.021,0,693.86,-693.86,0
1.6202,11.221,11.944,12.421,10.021,0,722.61,-722.61,0
1.6302,11.221,12.016,12.421,10.021,0,794.69,-794.69,0
1.6402,11.221,11.96,12.421,10.021,0,739.33,-739.33,0
1.6502,11.221,11.871,12.421,10.021,0,649.85,-649.85,0
1.6602,11.221,11.864,12.421,10.021,0,642.39,-642.39,0
1.6702,11.221,11.815,12.421,10.021,0,593.85,-593.85,0
1.6802,11.221,11.798,12.421,10.021,0,576.98,-576.98,0
1.6902,11.221,11.762,12.421,10.021,0,541.03,-541.03,0
1.7002,11.221,11.755,12.421,10.021,0,534.2,-534.2,0
1.7102,11.221,11.701,12.421,10.021,0,479.95,-479.95,0
1.7202,11.221,11.69,12.421,10.021,0,468.44,-468.44,0
1.7302,11.221,11.811,12.421,10.021,0,589.97,-589.97,0
1.7402,11.221,11.675,12.421,10.021,0,453.62,-453.62,0
1.7502,11.221,11.763,12.421,10.021,0,541.59,-541.59,0
1.7602,11.221,11.669,12.421,10.021,0,447.54,-447.54,0
1.7702,11.221,11.686,12.421,10.021,0,464.5,-464.5,0
1.7802,11.221,11.626,12.421,10.021,0,404.73,-404.73,0
1.7902,11.221,11.576,12.421,10.021,0,354.83,-354.83,0
1.8002,11.221,11.583,12.421,10.021,0,361.5,-361.5,0
1.8102,11.221,11.69,12.421,10.021,0,469.06,-469.06,0
1.8202,11.221,11.682,12.421,10.021,0,460.82,-460.82,0
1.8302,11.221,11.689,12.421,10.021,0,468.29,-468.29,0
1.8402,11.221,11.727,12.421,10.021,0,505.72,-505.72,0
1.8502,11.221,11.61,12.421,10.021,0,388.47,-388.47,0
1.8602,11.221,11.552,12.421,10.021,0,331.03,-331.03,0
1.8702,11.221,11.619,12.421,10.021,0,397.84,-397.84,0
1.8802,11.221,11.601,12.421,10.021,0,380.09,-380.09,0
1.8902,11.221,11.615,12.421,10.021,0,393.88,-393.88,0
1.9002,11.221,11.461,12.421,10.021,0,240.24,-240.24,0
1.9102,11.221,11.336,12.421,10.021,0,114.67,-114.67,0
1.9202,11.221,11.46,12.421,10.021,0,238.63,-238.63,0
1.9302,11.221,11.504,12.421,10.021,0,282.84,-282.84,0
1.9402,11.221,11.489,12.421,10.021,0,268.2,-268.2,0
1.9502,11.221,11.487,12.421,10.021,0,265.4,-265.4,0
1.9602,11.221,11.399,12.421,10.021,0,177.79,-177.79,0
1.9702,11.221,11.313,12.421,10.021,0,92.243,-92.243,0
1.9802,11.221,11.371,12.421,10.021,0,149.57,-149.57,0
1.9902,11.221,11.475,12.421,10.021,0,254.29,-254.29,0
2.0002,11.221,11.452,12.421,10.021,0,231.16,-231.16,0
2.0102,11.221,11.343,12.421,10.021,0,121.58,-121.58,0
2.0202,11.221,11.359,12.421,10.021,0,138.05,-138.05,0
2.0302,11.221,11.485,12.421,10.021,0,263.52,-263.52,0
2.0402,11.221,11.341,12.421,10.021,0,119.75,-119.75,0
2.0502,11.221,11.371,12.421,10.021,0,149.89,-149.89,0
2.0602,11.221,11.278,12.421,10.021,0,57.228,-57.228,0
2.0702,11.221,11.207,12.421,10.021,0,-13.911,13.911,0
2.0802,11.221,11.214,12.421,10.021,0,-7.5803,7.5803,0
2.0902,11.221,11.247,12.421,10.021,0,25.997,-25.997,0
2.1002,11.221,11.205,12.421,10.021,0,-16.517,16.517,0
2.1102,11.221,11.167,12.421,10.021,0,-54.317,54.317,0
2.1202,11.221,11.214,12.421,10.021,0,-6.7629,6.7629,0
2.1302,11.221,11.163,12.421,10.021,0,-57.748,57.748,0
2.1402,11.221,11.206,12.421,10.021,0,-15.103,15.103,0
2.1502,11.221,11.23,12.421,10.021,0,9.3248,-9.3248,0
2.1602,11.221,11.24,12.421,10.021,0,19.231,-19.231,0
2.1702,11.221,11.079,12.421,10.021,0,-142.15,142.15,0
2.1802,11.221,10.926,12.421,10.021,0,-294.89,294.89,0
2.1902,11.221,11.019,12.421,10.021,0,-201.86,201.86,0
2.2002,11.221,11.049,12.421,10.021,0,-171.92,171.92,0
2.2102,11.221,10.949,12.421,10.021,0,-272.23,272.23,0
2.2202,11.221,11.069,12.421,10.021,0,-152.21,152.21,0
2.2302,11.221,11.033,12.421,10.021,0,-188.01,188.01,0
2.2402,11.221,10.954,12.421,10.021,0,-266.74,266.74,0
2.2502,11.221,10.938,12.421,10.021,0,-282.7,282.7,0
2.2602,11.221,11.108,12.421,10.021,0,-113.63,113.63,0
2.2702,11.221,11.048,12.421,10.021,0,-173.53,173.53,0
2.2802,11.221,11.007,12.421,10.021,0,-214,214,0
2.2902,11.221,10.989,12.421,10.021,0,-232.32,232.32,0
2.3002,11.221,11.111,12.421,10.021,0,-110.47,110.47,0
2.3102,11.221,11.245,12.421,10.021,0,23.588,-23.588,0
2.3202,11.221,11.079,12.421,10.021,0,-142.05,142.05,0
2.3302,11.221,11.131,12.421,10.021,0,-89.8,89.8,0
2.3402,11.221,11.095,12.421,10.021,0,-126.27,126.27,0
2.3502,11.221,11.291,12.421,10.021,0,70.194,-70.194,0
2.3602,11.221,11.161,12.421,10.021,0,-59.852,59.852,0
2.3702,11.221,11.245,12.421,10.021,0,24.246,-24.246,0
2.3802,11.221,11.073,12.421,10.021,0,-147.87,147.87,0
2.3902,11.221,10.993,12.421,10.021,0,-227.96,227.96,0
2.4002,11.221,10.934,12.421,10.021,0,-287.21,287.21,0
2.4102,11.221,11.054,12.421,10.021,0,-167.01,167.01,0
2.4202,11.221,11.063,12.421,10.021,0,-158.21,158.21,0
2.4302,11.221,10.843,12.421,10.021,0,-378.06,378.06,0
2.4402,11.221,10.854,12.421,10.021,0,-367.27,367.27,0
2.4502,11.221,10.787,12.421,10.021,0,-434.55,434.55,0
2.4602,11.221,10.782,12.421,10.021,0,-439.19,439.19,0
2.4702,11.221,10.742,12.421,10.021,0,-479.28,479.28,0
2.4802,11.221,10.755,12.421,10.021,0,-466.12,466.12,0
2.4902,11.221,10.836,12.421,10.021,0,-384.78,384.78,0
2.5003,11.221,11.09,12.421,10.021,0,-130.89,130.89,0
2.5103,11.221,11,12.421,10.021,0,-220.68,220.68,0
2.5203,11.221,10.927,12.421,10.021,0,-294.14,294.14,0
2.5303,11.221,10.988,12.421,10.021,0,-232.9,232.9,0
2.5403,11.221,11.062,12.421,10.021,0,-159.57,159.57,0
2.5503,11.221,11.122,12.421,10.021,0,-99.612,99.612,0
2.5603,11.221,11.069,12.421,10.021,0,-152.59,152.59,0
2.5703,11.221,10.908,12.421,10.021,0,-312.67,312.67,0
2.5803,11.221,11.058,12.421,10.021,0,-163.4,163.4,0
2.5903,11.221,11.095,12.421,10.021,0,-126.08,126.08,0
2.6003,11.221,11.02,12.421,10.021,0,-200.82,200.82,0
2.6103,11.221,11.289,12.421,10.021,0,67.623,-67.623,0
2.6203,11.221,11.37,12.421,10.021,0,148.47,-148.47,0
2.6303,11.221,11.506,12.421,10.021,0,284.38,-284.38,0
2.6403,11.221,11.385,12.421,10.021,0,164.11,-164.11,0
2.6503,11.221,11.459,12.421,10.021,0,237.7,-237.7,0
2.6603,11.221,11.605,12.421,10.021,0,383.37,-383.37,0
2.6703,11.221,11.423,12.421,10.021,0,202,-202,0
2.6803,11.221,11.422,12.421,10.021,0,200.38,-200.38,0
2.6903,11.221,11.48,12.421,10.021,0,259.29,-259.29,0
2.7003,11.221,11.604,12.421,10.021,0,382.68,-382.68,0
2.7103,11.221,11.609,12.421,10.021,0,388.13,-388.13,0
2.7203,11.221,11.458,12.421,10.021,0,236.85,-236.85,0
2.7303,11.221,11.42,12.421,10.021,0,198.59,-198.59,0
2.7403,11.221,11.397,12.421,10.021,0,176.01,-176.01,0
2.7503,11.221,11.513,12.421,10.021,0,291.62,-291.62,0
2.7603,11.221,11.72,12.421,10.021,0,498.68,-498.68,0
2.7703,11.221,11.744,12.421,10.021,0,523.17,-523.17,0
2.7803,11.221,11.613,12.421,10.021,0,391.35,-391.35,0
2.7903,11.221,11.566,12.421,10.021,0,344.42,-344.42,0
2.8003,11.221,11.53,12.421,10.021,0,308.77,-308.77,0
2.8103,11.221,11.418,12.421,10.021,0,197.2,-197.2,0
2.8203,11.221,11.373,12.421,10.021,0,152.27,-152.27,0
2.8303,11.221,11.275,12.421,10.021,0,53.598,-53.598,0
2.8403,11.221,11.287,12.421,10.021,0,66.262,-66.262,0
2.8503,11.221,11.503,12.421,10.021,0,282.21,-282.21,0
2.8603,11.221,11.464,12.421,10.021,0,242.64,-242.64,0
2.8703,11.221,11.401,12.421,10.021,0,180.19,-180.19,0
2.8803,11.221,11.54,12.421,10.021,0,318.44,-318.44,0
2.8903,11.221,11.514,12.421,10.021,0,293.31,-293.31,0
2.9003,11.221,11.487,12.421,10.021,0,266.34,-266.34,0
2.9103,11.221,11.506,12.421,10.021,0,284.67,-284.67,0
2.9203,11.221,11.583,12.421,10.021,0,362.18,-362.18,0
2.9303,11.221,11.577,12.421,10.021,0,355.5,-355.5,0
2.9403,11.221,11.491,12.421,10.021,0,269.42,-269.42,0
2.9503,11.221,11.455,12.421,10.021,0,233.62,-233.62,0
2.9603,11.221,11.572,12.421,10.021,0,351.12,-351.12,0
2.9703,11.221,11.59,12.421,10.021,0,368.48,-368.48,0
2.9803,11.221,11.544,12.421,10.021,0,322.7,-322.7,0
2.9903,11.221,11.585,12.421,10.021,0,363.94,-363.94,0
3.0003,11.221,11.436,12.421,10.021,0,214.42,-214.42,0
3.0103,11.221,11.49,12.421,10.021,0,268.74,-268.74,0
3.0203,11.221,11.488,12.421,10.021,0,266.96,-266.96,0
3.0303,11.221,11.597,12.421,10.021,0,375.44,-375.44,0
3.0403,11.221,11.694,12.421,10.021,0,473.08,-473.08,0
3.0503,11.221,11.888,12.421,10.021,0,666.7,-666.7,0
3.0603,11.221,12.029,12.421,10.021,0,807.48,-807.48,0
3.0703,11.221,11.97,12.421,10.021,0,749.02,-749.02,0
3.0803,11.221,12.111,12.421,10.021,0,889.63,-889.63,0
3.0903,11.221,12.09,12.421,10.021,0,868.52,-868.52,0
3.1003,11.221,12.044,12.421,10.021,0,822.95,-822.95,0
3.1103,11.221,12.068,12.421,10.021,0,846.57,-846.57,0
3.1203,11.221,11.954,12.421,10.021,0,733.19,-733.19,0
3.1303,11.221,11.935,12.421,10.021,0,713.61,-713.61,0
3.1403,11.221,12.061,12.421,10.021,0,839.46,-839.46,0
3.1503,11.221,12.121,12.421,10.021,0,900.08,-900.08,0
3.1603,11.221,12.086,12.421,10.021,0,864.78,-864.78,0
3.1703,11.221,12.057,12.421,10.021,0,835.78,-835.78,0
3.1803,11.221,12.053,12.421,10.021,0,831.68,-831.68,0
3.1903,11.221,11.985,12.421,10.021,0,763.59,-763.59,0
3.2003,11.221,12.025,12.421,10.021,0,803.7,-803.7,0
3.2103,11.221,12.088,12.421,10.021,0,867.16,-867.16,0
3.2203,11.221,12.123,12.421,10.021,0,901.51,-901.51,0
3.2303,11.221,12.357,12.421,10.021,0,1136.3,-1136.3,0
3.2403,11.221,12.339,12.421,10.021,0,1118,-1118,0
3.2503,11.221,12.385,12.421,10.021,0,1164.2,-1164.2,0
3.2603,11.221,12.281,12.421,10.021,0,1060.2,-1060.2,0
3.2703,11.221,12.127,12.421,10.021,0,906.27,-906.27,0
3.2803,11.221,12.079,12.421,10.021,0,857.92,-857.92,0
3.2903,11.221,12.138,12.421,10.021,0,916.5,-916.5,0
3.3003,11.221,12.316,12.421,10.021,0,1094.4,-1094.4,0
3.3103,11.221,12.256,12.421,10.021,0,1035.1,-1035.1,0
3.3203,11.221,12.129,12.421,10.021,0,907.37,-907.37,0
3.3303,11.221,12.029,12.421,10.021,0,807.85,-807.85,0
3.3403,11.221,12.001,12.421,10.021,0,779.72,-779.72,0
3.3503,11.221,12.105,12.421,10.021,0,883.87,-883.87,0
3.3603,11.221,12.043,12.421,10.021,0,821.82,-821.82,0
3.3703,11.221,12.132,12.421,10.021,0,910.73,-910.73,0
3.3803,11.221,12.042,12.421,10.021,0,821.08,-821.08,0
3.3903,11.221,12.052,12.421,10.021,0,831.04,-831.04,0
3.4003,11.221,12.016,12.421,10.021,0,794.49,-794.49,0
3.4103,11.221,12.083,12.421,10.021,0,861.45,-861.45,0
3.4203,11.221,11.976,12.421,10.021,0,755.28,-755.28,0
3.4303,11.221,12.11,12.421,10.021,0,888.54,-888.54,0
3.4403,11.221,12.024,12.421,10.021,0,802.64,-802.64,0
3.4503,11.221,11.927,12.421,10.021,0,706.08,-706.08,0
3.4603,11.221,11.69,12.421,10.021,0,468.9,-468.9,0
3.4703,11.221,11.767,12.421,10.021,0,546.31,-546.31,0
3.4803,11.221,11.695,12.421,10.021,0,473.69,-473.69,0
3.4903,11.221,11.576,12.421,10.021,0,354.68,-354.68,0
3.5004,11.221,11.597,12.421,10.021,0,375.88,-375.88,0
3.5104,11.221,11.467,12.421,10.021,0,246.01,-246.01,0
3.5204,11.221,11.496,12.421,10.021,0,274.57,-274.57,0
3.5304,11.221,11.438,12.421,10.021,0,217.09,-217.09,0
3.5404,11.221,11.59,12.421,10.021,0,368.38,-368.38,0
3.5504,11.221,11.633,12.421,10.021,0,411.67,-411.67,0
3.5604,11.221,11.769,12.421,10.021,0,548.05,-548.05,0
3.5704,11.221,11.781,12.421,10.021,0,560.08,-560.08,0
3.5804,11.221,11.646,12.421,10.021,0,424.73,-424.73,0
3.5904,11.221,11.485,12.421,10.021,0,264.22,-264.22,0
3.6004,11.221,11.314,12.421,10.021,0,92.628,-92.628,0
3.6104,11.221,11.35,12.421,10.021,0,128.96,-128.96,0
3.6204,11.221,11.285,12.421,10.021,0,63.443,-63.443,0
3.6304,11.221,11.392,12.421,10.021,0,170.72,-170.72,0
3.6404,11.221,11.388,12.421,10.021,0,167.33,-167.33,0
3.6504,11.221,11.487,12.421,10.021,0,266.3,-266.3,0
3.6604,11.221,11.554,12.421,10.021,0,332.72,-332.72,0
3.6704,11.221,11.458,12.421,10.021,0,236.74,-236.74,0
3.6804,11.221,11.488,12.421,10.021,0,266.64,-266.64,0
3.6904,11.221,11.573,12.421,10.021,0,351.76,-351.76,0
3.7004,11.221,11.643,12.421,10.021,0,421.99,-421.99,0
3.7104,11.221,11.579,12.421,10.021,0,358.01,-358.01,0
3.7204,11.221,11.679,12.421,10.021,0,457.85,-457.85,0
3.7304,11.221,11.678,12.421,10.021,0,456.98,-456.98,0
3.7404,11.221,11.69,12.421,10.021,0,468.4,-468.4,0
3.7504,11.221,11.594,12.421,10.021,0,372.56,-372.56,0
3.7604,11.221,11.594,12.421,10.021,0,372.56,-372.56,0
3.7704,11.221,11.454,12.421,10.021,0,233.31,-233.31,0
3.7804,11.221,11.59,12.421,10.021,0,368.82,-368.82,0
3.7904,11.221,11.594,12.421,10.021,0,372.95,-372.95,0
3.8004,11.221,11.807,12.421,10.021,0,585.67,-585.67,0
3.8104,11.221,11.949,12.421,10.021,0,727.61,-727.61,0
3.8204,11.221,12.062,12.421,10.021,0,840.68,-840.68,0
3.8304,11.221,12.009,12.421,10.021,0,788.33,-788.33,0
3.8404,11.221,11.972,12.421,10.021,0,750.98,-750.98,0
3.8504,11.221,12.002,12.421,10.021,0,781,-781,0
3.8604,11.221,11.844,12.421,10.021,0,622.81,-622.81,0
3.8704,11.221,11.824,12.421,10.021,0,603.07,-603.07,0
3.8804,11.221,11.89,12.421,10.021,0,669.1,-669.1,0
3.8904,11.221,11.934,12.421,10.021,0,713.05,-713.05,0
3.9004,11.221,12.001,12.421,10.021,0,779.36,-779.36,0
3.9104,11.221,12.041,12.421,10.021,0,820.11,-820.11,0
3.9204,11.221,12.019,12.421,10.021,0,797.72,-797.72,0
3.9304,11.221,12.085,12.421,10.021,0,864.18,-864.18,0
3.9404,11.221,11.968,12.421,10.021,0,747.32,-747.32,0
3.9504,11.221,11.938,12.421,10.021,0,716.99,-716.99,0
3.9604,11.221,11.864,12.421,10.021,0,643.11,-643.11,0
3.9704,11.221,11.833,12.421,10.021,0,611.83,-611.83,0
3.9804,11.221,11.797,12.421,10.021,0,575.62,-575.62,0
3.9904,11.221,12.02,12.421,10.021,0,798.55,-798.55,0
4.0004,11.221,11.888,12.421,10.021,0,666.97,-666.97,0
4.0104,11.221,11.927,12.421,10.021,0,705.67,-705.67,0
4.0204,11.221,12.048,12.421,10.021,0,826.83,-826.83,0
4.0304,11.221,11.983,12.421,10.021,0,762.21,-762.21,0
4.0404,11.221,11.996,12.421,10.021,0,775.23,-775.23,0
4.0504,11.221,11.995,12.421,10.021,0,774.22,-774.22,0
4.0604,11.221,11.99,12.421,10.021,0,768.71,-768.71,0
4.0704,11.221,12.16,12.421,10.021,0,938.83,-938.83,0
4.0804,11.221,12.036,12.421,10.021,0,815.25,-815.25,0
4.0904,11.221,12,12.421,10.021,0,779.13,-779.13,0
4.1004,11.221,12.162,12.421,10.021,0,941.25,-941.25,0
4.1104,11.221,12.153,12.421,10.021,0,931.56,-931.56,0
4.1204,11.221,12.093,12.421,10.021,0,871.9,-871.9,0
4.1304,11.221,11.81,12.421,10.021,0,588.63,-588.63,0
4.1404,11.221,11.738,12.421,10.021,0,516.55,-516.55,0
4.1504,11.221,11.684,12.421,10.021,0,463.16,-463.16,0
4.1604,11.221,11.666,12.421,10.021,0,444.42,-444.42,0
4.1704,11.221,11.592,12.421,10.021,0,371.25,-371.25,0
4.1804,11.221,11.583,12.421,10.021,0,361.92,-361.92,0
4.1904,11.221,11.433,12.421,10.021,0,212.1,-212.1,0
4.2004,11.221,11.356,12.421,10.021,0,134.57,-134.57,0
4.2104,11.221,11.318,12.421,10.021,0,96.645,-96.645,0
4.2204,11.221,11.246,12.421,10.021,0,24.922,-24.922,0
4.2304,11.221,11.216,12.421,10.021,0,-5.4899,5.4899,0
4.2404,11.221,10.934,12.421,10.021,0,-286.68,286.68,0
4.2504,11.221,10.894,12.421,10.021,0,-327.18,327.18,0
4.2604,11.221,10.911,12.421,10.021,0,-310.42,310.42,0
4.2704,11.221,11.055,12.421,10.021,0,-166.52,166.52,0
4.2804,11.221,11.128,12.421,10.021,0,-93.357,93.357,0
4.2904,11.221,11.062,12.421,10.021,0,-159.06,159.06,0
4.3004,11.221,11.039,12.421,10.021,0,-182.26,182.26,0
4.3104,11.221,11.129,12.421,10.021,0,-91.708,91.708,0
4.3204,11.221,11.102,12.421,10.021,0,-119.22,119.22,0
4.3304,11.221,11.039,12.421,10.021,0,-182.01,182.01,0
4.3404,11.221,11.073,12.421,10.021,0,-148.16,148.16,0
4.3504,11.221,11.064,12.421,10.021,0,-157.36,157.36,0
4.3604,11.221,10.974,12.421,10.021,0,-247.17,247.17,0
4.3704,11.221,10.834,12.421,10.021,0,-387.59,387.59,0
4.3804,11.221,10.837,12.421,10.021,0,-383.88,383.88,0
4.3904,11.221,10.808,12.421,10.021,0,-413.45,413.45,0
4.4004,11.221,10.866,12.421,10.021,0,-355.28,355.28,0
4.4104,11.221,10.808,12.421,10.021,0,-413.43,413.43,0
4.4204,11.221,10.7,12.421,10.021,0,-521.41,521.41,0
4.4304,11.221,10.45,12.421,10.021,0,-771.07,771.07,0
4.4404,11.221,10.711,12.421,10.021,0,-510.01,510.01,0
4.4504,11.221,10.884,12.421,10.021,0,-336.84,336.84,0
4.4604,11.221,10.723,12.421,10.021,0,-498.46,498.46,0
4.4704,11.221,10.65,12.421,10.021,0,-570.69,570.69,0
4.4804,11.221,10.655,12.421,10.021,0,-566.55,566.55,0
4.4904,11.221,10.665,12.421,10.021,0,-556.65,556.65,0
4.5005,11.221,10.782,12.421,10.021,0,-439.61,439.61,0
4.5105,11.221,10.788,12.421,10.021,0,-433.45,433.45,0
4.5205,11.221,10.836,12.421,10.021,0,-384.81,384.81,0
4.5305,11.221,10.767,12.421,10.021,0,-453.68,453.68,0
4.5405,11.221,10.902,12.421,10.021,0,-319.18,319.18,0
4.5505,11.221,10.944,12.421,10.021,0,-277.41,277.41,0
4.5605,11.221,11.056,12.421,10.021,0,-164.76,164.76,0
4.5705,11.221,10.923,12.421,10.021,0,-297.83,297.83,0
4.5805,11.221,10.928,12.421,10.021,0,-293.44,293.44,0
4.5905,11.221,10.927,12.421,10.021,0,-293.67,293.67,0
4.6005,11.221,11.044,12.421,10.021,0,-177.24,177.24,0
4.6105,11.221,11.013,12.421,10.021,0,-207.9,207.9,0
4.6205,11.221,10.883,12.421,10.021,0,-338.48,338.48,0
4.6305,11.221,10.714,12.421,10.021,0,-507.53,507.53,0
4.6405,11.221,10.68,12.421,10.021,0,-541.52,541.52,0
4.6505,11.221,10.676,12.421,10.021,0,-544.96,544.96,0
4.6605,11.221,10.679,12.421,10.021,0,-541.78,541.78,0
4.6705,11.221,10.615,12.421,10.021,0,-606.53,606.53,0
4.6805,11.221,10.644,12.421,10.021,0,-577.18,577.18,0
4.6905,11.221,10.722,12.421,10.021,0,-499.13,499.13,0
4.7005,11.221,10.644,12.421,10.021,0,-576.74,576.74,0
4.7105,11.221,10.672,12.421,10.021,0,-548.85,548.85,0
4.7205,11.221,10.73,12.421,10.021,0,-490.93,490.93,0
4.7305,11.221,10.637,12.421,10.021,0,-584.51,584.51,0
4.7405,11.221,10.626,12.421,10.021,0,-595.13,595.13,0
4.7505,11.221,10.718,12.421,10.021,0,-502.76,502.76,0
4.7605,11.221,10.597,12.421,10.021,0,-624.03,624.03,0
4.7705,11.221,10.544,12.421,10.021,0,-676.79,676.79,0
4.7805,11.221,10.509,12.421,10.021,0,-712.14,712.14,0
4.7905,11.221,10.474,12.421,10.021,0,-746.77,746.77,0
4.8005,11.221,10.643,12.421,10.021,0,-578.52,578.52,0
4.8105,11.221,10.566,12.421,10.021,0,-655.12,655.12,0
4.8205,11.221,10.72,12.421,10.021,0,-501.28,501.28,0
4.8305,11.221,10.554,12.421,10.021,0,-667.35,667.35,0
4.8405,11.221,10.647,12.421,10.021,0,-574.2,574.2,0
4.8505,11.221,10.612,12.421,10.021,0,-609.63,609.63,0
4.8605,11.221,10.616,12.421,10.021,0,-605.06,605.06,0
4.8705,11.221,10.722,12.421,10.021,0,-499.22,499.22,0
4.8805,11.221,10.712,12.421,10.021,0,-509.04,509.04,0
4.8905,11.221,10.677,12.421,10.021,0,-544.05,544.05,0
4.9005,11.221,10.637,12.421,10.021,0,-583.93,583.93,0
4.9105,11.221,10.583,12.421,10.021,0,-638.31,638.31,0
4.9205,11.221,10.58,12.421,10.021,0,-641.07,641.07,0
4.9305,11.221,10.516,12.421,10.021,0,-705.44,705.44,0
4.9405,11.221,10.567,12.421,10.021,0,-653.74,653.74,0
4.9505,11.221,10.703,12.421,10.021,0,-517.69,517.69,0
4.9605,11.221,10.815,12.421,10.021,0,-406.4,406.4,0
4.9705,11.221,11.061,12.421,10.021,0,-160.28,160.28,0
4.9805,11.221,11.02,12.421,10.021,0,-201.22,201.22,0
4.9905,11.221,10.953,12.421,10.021,0,-268.27,268.27,0
5.0005,11.221,11.114,12.421,10.021,0,-106.93,106.93,0
5.0105,11.221,11.14,12.421,10.021,0,-81.421,81.421,0
5.0205,11.221,11.31,12.421,10.021,0,88.423,-88.423,0
5.0305,11.221,11.371,12.421,10.021,0,150.13,-150.13,0
5.0405,11.221,11.4,12.421,10.021,0,179.17,-179.17,0
5.0505,11.221,11.357,12.421,10.021,0,135.6,-135.6,0
5.0605,11.221,11.205,12.421,10.021,0,-16.554,16.554,0
5.0705,11.221,11.109,12.421,10.021,0,-112.64,112.64,0
5.0805,11.221,11.085,12.421,10.021,0,-136.53,136.53,0
5.0905,11.221,11.123,12.421,10.021,0,-98.332,98.332,0
5.1005,11.221,11.061,12.421,10.021,0,-160.21,160.21,0
5.1105,11.221,11.171,12.421,10.021,0,-49.666,49.666,0
5.1205,11.221,11.206,12.421,10.021,0,-15.139,15.139,0
5.1305,11.221,11.11,12.421,10.021,0,-111.24,111.24,0
5.1405,11.221,11.159,12.421,10.021,0,-62.442,62.442,0
5.1505,11.221,11.236,12.421,10.021,0,14.922,-14.922,0
5.1605,11.221,11.217,12.421,10.021,0,-4.5757,4.5757,0
5.1705,11.221,11.296,12.421,10.021,0,74.816,-74.816,0
5.1805,11.221,11.455,12.421,10.021,0,234.23,-234.23,0
5.1905,11.221,11.454,12.421,10.021,0,233.12,-233.12,0
5.2005,11.221,11.519,12.421,10.021,0,297.49,-297.49,0
5.2105,11.221,11.584,12.421,10.021,0,362.37,-362.37,0
5.2205,11.221,11.6,12.421,10.021,0,378.51,-378.51,0
5.2305,11.221,11.601,12.421,10.021,0,379.37,-379.37,0
5.2405,11.221,11.542,12.421,10.021,0,320.98,-320.98,0
5.2505,11.221,11.595,12.421,10.021,0,374.08,-374.08,0
5.2605,11.221,11.726,12.421,10.021,0,504.78,-504.78,0
5.2705,11.221,11.788,12.421,10.021,0,567.27,-567.27,0
5.2805,11.221,11.762,12.421,10.021,0,541.27,-541.27,0
5.2905,11.221,11.725,12.421,10.021,0,503.75,-503.75,0
5.3005,11.221,11.608,12.421,10.021,0,387.14,-387.14,0
5.3105,11.221,11.507,12.421,10.021,0,286.1,-286.1,0
5.3205,11.221,11.544,12.421,10.021,0,322.6,-322.6,0
5.3305,11.221,11.782,12.421,10.021,0,561.09,-561.09,0
5.3405,11.221,11.83,12.421,10.021,0,609.16,-609.16,0
5.3505,11.221,11.747,12.421,10.021,0,525.94,-525.94,0
5.3605,11.221,11.803,12.421,10.021,0,581.69,-581.69,0
5.3705,11.221,11.816,12.421,10.021,0,595.23,-595.23,0
5.3805,11.221,11.78,12.421,10.021,0,558.44,-558.44,0
5.3905,11.221,11.911,12.421,10.021,0,689.75,-689.75,0
5.4005,11.221,11.906,12.421,10.021,0,684.6,-684.6,0
5.4105,11.221,11.91,12.421,10.021,0,688.4,-688.4,0
5.4205,11.221,11.878,12.421,10.021,0,656.94,-656.94,0
5.4305,11.221,12.105,12.421,10.021,0,884.2,-884.2,0
5.4405,11.221,12.079,12.421,10.021,0,857.37,-857.37,0
5.4505,11.221,12.039,12.421,10.021,0,817.6,-817.6,0
5.4605,11.221,12.051,12.421,10.021,0,829.43,-829.43,0
5.4705,11.221,12.103,12.421,10.021,0,881.76,-881.76,0
5.4805,11.221,12.154,12.421,10.021,0,932.88,-932.88,0
5.4905,11.221,12.311,12.421,10.021,0,1089.5,-1089.5,0
5.5006,11.221,12.276,12.421,10.021,0,1055.2,-1055.2,0
5.5106,11.221,12.325,12.421,10.021,0,1104.1,-1200,-95.886
5.5206,11.222,12.428,12.422,10.022,1.207,1207,-1200,6.9938
5.5306,11.243,12.355,12.443,10.043,2.708,1114.7,-1200,-85.339
5.5406,11.278,12.411,12.478,10.078,4.0538,1137.5,-1000,137.49
5.5506,11.327,12.663,12.527,10.127,6.3113,1342.2,-1000,342.15
5.5606,11.404,12.633,12.604,10.204,8.5379,1237.8,-1000,237.83
5.5706,11.498,12.576,12.698,10.298,10.067,1087.9,-1000,87.899
5.5806,11.603,12.575,12.803,10.403,10.59,982.2,-1000,-17.805
5.5906,11.705,12.553,12.905,10.505,9.7848,857.88,-1000,-142.12
5.6006,11.792,12.531,12.992,10.592,7.6398,746.6,-1000,-253.4
5.6106,11.853,12.605,13.053,10.653,4.833,757.06,-1000,-242.94
5.6206,11.89,12.606,13.09,10.69,2.6075,718.57,-1000,-281.43
5.6306,11.9,12.596,13.1,10.7,0,696.46,-696.46,0
5.6406,11.9,12.488,13.1,10.7,0,588.62,-588.62,0
5.6506,11.9,12.496,13.1,10.7,0,596.62,-596.62,0
5.6606,11.9,12.432,13.1,10.7,0,532.27,-532.27,0
5.6706,11.9,12.442,13.1,10.7,0,542.16,-542.16,0
5.6806,11.9,12.395,13.1,10.7,0,495.48,-495.48,0
5.6906,11.9,12.367,13.1,10.7,0,467.47,-467.47,0
5.7006,11.9,12.443,13.1,10.7,0,543.45,-543.45,0
5.7106,11.9,12.4,13.1,10.7,0,500.22,-500.22,0
5.7206,11.9,12.485,13.1,10.7,0,585.4,-585.4,0
5.7306,11.9,12.422,13.1,10.7,0,522.04,-522.04,0
5.7406,11.9,12.57,13.1,10.7,0,670.35,-670.35,0
5.7506,11.9,12.552,13.1,10.7,0,652.04,-652.04,0
5.7606,11.9,12.484,13.1,10.7,0,584.46,-584.46,0
5.7706,11.9,12.512,13.1,10.7,0,612.42,-612.42,0
5.7806,11.9,12.574,13.1,10.7,0,673.96,-673.96,0
5.7906,11.9,12.533,13.1,10.7,0,633.1,-633.1,0
5.8006,11.9,12.403,13.1,10.7,0,503.38,-503.38,0
5.8106,11.9,12.475,13.1,10.7,0,575.42,-575.42,0
5.8206,11.9,12.531,13.1,10.7,0,631.49,-631.49,0
5.8306,11.9,12.357,13.1,10.7,0,456.77,-456.77,0
5.8406,11.9,12.534,13.1,10.7,0,634.39,-634.39,0
5.8506,11.9,12.568,13.1,10.7,0,668.25,-668.25,0
5.8606,11.9,12.671,13.1,10.7,0,771.01,-771.01,0
5.8706,11.9,12.597,13.1,10.7,0,697.52,-697.52,0
5.8806,11.9,12.568,13.1,10.7,0,667.87,-667.87,0
5.8906,11.9,12.486,13.1,10.7,0,586.69,-586.69,0
5.9006,11.9,12.499,13.1,10.7,0,598.93,-598.93,0
5.9106,11.9,12.666,13.1,10.7,0,766.49,-766.49,0
5.9206,11.9,12.725,13.1,10.7,0,824.94,-824.94,0
5.9306,11.9,12.773,13.1,10.7,0,873.06,-873.06,0
5.9406,11.9,12.705,13.1,10.7,0,805.29,-805.29,0
5.9506,11.9,12.563,13.1,10.7,0,663.17,-663.17,0
5.9606,11.9,12.643,13.1,10.7,0,742.89,-742.89,0
5.9706,11.9,12.661,13.1,10.7,0,761.18,-761.18,0
5.9806,11.9,12.597,13.1,10.7,0,697.44,-697.44,0
5.9906,11.9,12.611,13.1,10.7,0,710.94,-710.94,0
6.0006,11.9,12.688,13.1,10.7,0,788.35,-788.35,0
6.0106,11.9,12.704,13.1,10.7,0,804.39,-804.39,0
6.0206,11.9,12.663,13.1,10.7,0,762.95,-762.95,0
6.0306,11.9,12.78,13.1,10.7,0,880.12,-880.12,0
6.0406,11.9,12.788,13.1,10.7,0,888.53,-888.53,0
6.0506,11.9,12.756,13.1,10.7,0,856.74,-856.74,0
6.0606,11.9,12.743,13.1,10.7,0,843.24,-843.24,0
6.0706,11.9,12.671,13.1,10.7,0,771.44,-771.44,0
6.0806,11.9,12.616,13.1,10.7,0,716.45,-716.45,0
6.0906,11.9,12.674,13.1,10.7,0,773.8,-773.8,0
6.1006,11.9,12.571,13.1,10.7,0,670.78,-670.78,0
6.1106,11.9,12.469,13.1,10.7,0,568.79,-568.79,0
6.1206,11.9,12.461,13.1,10.7,0,561.48,-561.48,0
6.1306,11.9,12.468,13.1,10.7,0,568.42,-568.42,0
6.1406,11.9,12.567,13.1,10.7,0,666.91,-666.91,0
6.1506,11.9,12.774,13.1,10.7,0,874.51,-874.51,0
6.1606,11.9,12.696,13.1,10.7,0,796.53,-796.53,0
6.1706,11.9,12.824,13.1,10.7,0,924.57,-924.57,0
6.1806,11.9,12.803,13.1,10.7,0,903.27,-903.27,0
6.1906,11.9,12.825,13.1,10.7,0,925.2,-925.2,0
6.2006,11.9,12.866,13.1,10.7,0,966.67,-966.67,0
6.2106,11.9,12.808,13.1,10.7,0,908.18,-908.18,0
6.2206,11.9,12.892,13.1,10.7,0,992.75,-992.75,0
6.2306,11.9,12.691,13.1,10.7,0,791.1,-791.1,0
6.2406,11.9,12.638,13.1,10.7,0,738.73,-738.73,0
6.2506,11.9,12.572,13.1,10.7,0,672.12,-672.12,0
6.2606,11.9,12.609,13.1,10.7,0,709.33,-709.33,0
6.2706,11.9,12.54,13.1,10.7,0,640.14,-640.14,0
6.2806,11.9,12.602,13.1,10.7,0,702.45,-702.45,0
6.2906,11.9,12.559,13.1,10.7,0,659.76,-659.76,0
6.3006,11.9,12.551,13.1,10.7,0,651.22,-651.22,0
6.3106,11.9,12.581,13.1,10.7,0,680.93,-680.93,0
6.3206,11.9,12.568,13.1,10.7,0,668.37,-668.37,0
6.3306,11.9,12.597,13.1,10.7,0,697.31,-697.31,0
6.3406,11.9,12.598,13.1,10.7,0,698.58,-698.58,0
6.3506,11.9,12.745,13.1,10.7,0,845.31,-845.31,0
6.3606,11.9,12.654,13.1,10.7,0,754.72,-754.72,0
6.3706,11.9,12.524,13.1,10.7,0,624.44,-624.44,0
6.3806,11.9,12.47,13.1,10.7,0,570.39,-570.39,0
6.3906,11.9,12.472,13.1,10.7,0,571.97,-571.97,0
6.4006,11.9,12.474,13.1,10.7,0,574.05,-574.05,0
6.4106,11.9,12.478,13.1,10.7,0,578.64,-578.64,0
6.4206,11.9,12.437,13.1,10.7,0,537.19,-537.19,0
6.4306,11.9,12.478,13.1,10.7,0,578.27,-578.27,0
6.4406,11.9,12.458,13.1,10.7,0,558.27,-558.27,0
6.4506,11.9,12.555,13.1,10.7,0,655.6,-655.6,0
6.4606,11.9,12.695,13.1,10.7,0,795.69,-795.69,0
6.4706,11.9,12.733,13.1,10.7,0,833.57,-833.57,0
6.4806,11.9,12.801,13.1,10.7,0,901.43,-901.43,0
6.4906,11.9,12.735,13.1,10.7,0,835.38,-835.38,0
6.5007,11.9,12.685,13.1,10.7,0,784.88,-784.88,0
6.5107,11.9,12.853,13.1,10.7,0,953.09,-953.09,0
6.5207,11.9,12.771,13.1,10.7,0,870.85,-870.85,0
6.5307,11.9,12.796,13.1,10.7,0,896.3,-896.3,0
6.5407,11.9,12.913,13.1,10.7,0,1013.7,-1013.7,0
6.5507,11.9,12.965,13.1,10.7,0,1065.6,-1065.6,0
6.5607,11.9,12.982,13.1,10.7,0,1082.3,-1082.3,0
6.5707,11.9,12.993,13.1,10.7,0,1092.8,-1200,-107.2
6.5807,11.904,13.076,13.104,10.704,1.632,1174,-1200,-25.961
6.5907,11.929,13.073,13.129,10.729,3.2537,1146.9,-1000,146.94
6.6007,11.966,13.071,13.166,10.766,4.0777,1109.1,-1000,109.11
6.6107,12.012,12.994,13.212,10.812,4.604,987.35,-1000,-12.652
6.6207,12.055,12.932,13.255,10.855,3.8911,880.66,-1000,-119.34
6.6307,12.08,12.832,13.28,10.88,1.2312,753.6,-1000,-246.4
6.6407,12.082,12.697,13.282,10.882,0,615.87,-615.87,0
6.6507,12.082,12.665,13.282,10.882,0,583.74,-583.74,0
6.6607,12.082,12.63,13.282,10.882,0,548.88,-548.88,0
6.6707,12.082,12.548,13.282,10.882,0,466.65,-466.65,0
6.6807,12.082,12.561,13.282,10.882,0,479.45,-479.45,0
6.6907,12.082,12.516,13.282,10.882,0,434.74,-434.74,0
6.7007,12.082,12.479,13.282,10.882,0,397.71,-397.71,0
6.7107,12.082,12.505,13.282,10.882,0,423.25,-423.25,0
6.7207,12.082,12.576,13.282,10.882,0,494.89,-494.89,0
6.7307,12.082,12.691,13.282,10.882,0,609.04,-609.04,0
6.7407,12.082,12.738,13.282,10.882,0,656.43,-656.43,0
6.7507,12.082,12.816,13.282,10.882,0,734.12,-734.12,0
6.7607,12.082,12.768,13.282,10.882,0,686.54,-686.54,0
6.7707,12.082,12.778,13.282,10.882,0,696.14,-696.14,0
6.7807,12.082,12.885,13.282,10.882,0,803.68,-803.68,0
6.7907,12.082,12.734,13.282,10.882,0,652.87,-652.87,0
6.8007,12.082,12.68,13.282,10.882,0,598.51,-598.51,0
6.8107,12.082,12.836,13.282,10.882,0,754.73,-754.73,0
6.8207,12.082,12.901,13.282,10.882,0,819.32,-819.32,0
6.8307,12.082,12.773,13.282,10.882,0,691.85,-691.85,0
6.8407,12.082,12.684,13.282,10.882,0,602.03,-602.03,0
6.8507,12.082,12.618,13.282,10.882,0,536.85,-536.85,0
6.8607,12.082,12.566,13.282,10.882,0,484.05,-484.05,0
6.8707,12.082,12.38,13.282,10.882,0,298.83,-298.83,0
6.8807,12.082,12.491,13.282,10.882,0,409.56,-409.56,0
6.8907,12.082,12.571,13.282,10.882,0,489.01,-489.01,0
6.9007,12.082,12.605,13.282,10.882,0,523.83,-523.83,0
6.9107,12.082,12.588,13.282,10.882,0,506.64,-506.64,0
6.9207,12.082,12.441,13.282,10.882,0,359.36,-359.36,0
6.9307,12.082,12.454,13.282,10.882,0,372.33,-372.33,0
6.9407,12.082,12.525,13.282,10.882,0,443.43,-443.43,0
6.9507,12.082,12.476,13.282,10.882,0,394.69,-394.69,0
6.9607,12.082,12.279,13.282,10.882,0,197.65,-197.65,0
6.9707,12.082,12.457,13.282,10.882,0,375.33,-375.33,0
6.9807,12.082,12.527,13.282,10.882,0,445.25,-445.25,0
6.9907,12.082,12.491,13.282,10.882,0,409.64,-409.64,0
7.0007,12.082,12.454,13.282,10.882,0,372.46,-372.46,0
7.0107,12.082,12.404,13.282,10.882,0,322.82,-322.82,0
7.0207,12.082,12.412,13.282,10.882,0,330.76,-330.76,0
7.0307,12.082,12.319,13.282,10.882,0,237.52,-237.52,0
7.0407,12.082,12.481,13.282,10.882,0,399.35,-399.35,0
7.0507,12.082,12.453,13.282,10.882,0,371.56,-371.56,0
7.0607,12.082,12.358,13.282,10.882,0,276.53,-276.53,0
7.0707,12.082,12.281,13.282,10.882,0,199.72,-199.72,0
7.0807,12.082,12.312,13.282,10.882,0,230.88,-230.88,0
7.0907,12.082,12.132,13.282,10.882,0,50.258,-50.258,0
7.1007,12.082,12.174,13.282,10.882,0,92.642,-92.642,0
7.1107,12.082,12.184,13.282,10.882,0,102.32,-102.32,0
7.1207,12.082,12.107,13.282,10.882,0,25.54,-25.54,0
7.1307,12.082,11.969,13.282,10.882,0,-112.19,112.19,0
7.1407,12.082,12.122,13.282,10.882,0,40.908,-40.908,0
7.1507,12.082,12.239,13.282,10.882,0,157.6,-157.6,0
7.1607,12.082,12.237,13.282,10.882,0,155.32,-155.32,0
7.1707,12.082,12.21,13.282,10.882,0,128.11,-128.11,0
7.1807,12.082,12.389,13.282,10.882,0,307.58,-307.58,0
7.1907,12.082,12.396,13.282,10.882,0,314.06,-314.06,0
7.2007,12.082,12.482,13.282,10.882,0,400.28,-400.28,0
7.2107,12.082,12.43,13.282,10.882,0,348.67,-348.67,0
7.2207,12.082,12.327,13.282,10.882,0,245.93,-245.93,0
7.2307,12.082,12.429,13.282,10.882,0,347.6,-347.6,0
7.2407,12.082,12.508,13.282,10.882,0,426.53,-426.53,0
7.2507,12.082,12.385,13.282,10.882,0,303.19,-303.19,0
7.2607,12.082,12.368,13.282,10.882,0,286.12,-286.12,0
7.2707,12.082,12.454,13.282,10.882,0,372.12,-372.12,0
7.2807,12.082,12.373,13.282,10.882,0,291.95,-291.95,0
7.2907,12.082,12.289,13.282,10.882,0,207.08,-207.08,0
7.3007,12.082,12.443,13.282,10.882,0,361.93,-361.93,0
7.3107,12.082,12.376,13.282,10.882,0,294.21,-294.21,0
7.3207,12.082,12.327,13.282,10.882,0,245.36,-245.36,0
7.3307,12.082,12.4,13.282,10.882,0,318.95,-318.95,0
7.3407,12.082,12.316,13.282,10.882,0,234.25,-234.25,0
7.3507,12.082,12.35,13.282,10.882,0,268.47,-268.47,0
7.3607,12.082,12.352,13.282,10.882,0,270.64,-270.64,0
7.3707,12.082,12.461,13.282,10.882,0,379.71,-379.71,0
7.3807,12.082,12.51,13.282,10.882,0,428.07,-428.07,0
7.3907,12.082,12.627,13.282,10.882,0,545.92,-545.92,0
7.4007,12.082,12.617,13.282,10.882,0,535.79,-535.79,0
7.4107,12.082,12.744,13.282,10.882,0,662.9,-662.9,0
7.4207,12.082,12.723,13.282,10.882,0,641.65,-641.65,0
7.4307,12.082,12.601,13.282,10.882,0,519.71,-519.71,0
7.4407,12.082,12.498,13.282,10.882,0,416.39,-416.39,0
7.4507,12.082,12.571,13.282,10.882,0,489.79,-489.79,0
7.4607,12.082,12.5,13.282,10.882,0,418.87,-418.87,0
7.4707,12.082,12.558,13.282,10.882,0,476.92,-476.92,0
7.4807,12.082,12.55,13.282,10.882,0,468.59,-468.59,0
7.4907,12.082,12.519,13.282,10.882,0,437.44,-437.44,0
7.5008,12.082,12.588,13.282,10.882,0,506,-506,0
7.5108,12.082,12.552,13.282,10.882,0,470.65,-470.65,0
7.5208,12.082,12.533,13.282,10.882,0,451.6,-451.6,0
7.5308,12.082,12.562,13.282,10.882,0,480.45,-480.45,0
7.5408,12.082,12.416,13.282,10.882,0,334.03,-334.03,0
7.5508,12.082,12.48,13.282,10.882,0,398.24,-398.24,0
7.5608,12.082,12.313,13.282,10.882,0,231.6,-231.6,0
7.5708,12.082,12.301,13.282,10.882,0,219.82,-219.82,0
7.5808,12.082,12.271,13.282,10.882,0,189.48,-189.48,0
7.5908,12.082,12.233,13.282,10.882,0,151.05,-151.05,0
7.6008,12.082,12.183,13.282,10.882,0,101.45,-101.45,0
7.6108,12.082,12.208,13.282,10.882,0,126.61,-126.61,0
7.6208,12.082,12.21,13.282,10.882,0,128.75,-128.75,0
7.6308,12.082,12.112,13.282,10.882,0,30.237,-30.237,0
7.6408,12.082,12.085,13.282,10.882,0,3.135,-3.135,0
7.6508,12.082,11.913,13.282,10.882,0,-168.65,168.65,0
7.6608,12.082,11.883,13.282,10.882,0,-198.87,198.87,0
7.6708,12.082,11.859,13.282,10.882,0,-222.53,222.53,0
7.6808,12.082,11.862,13.282,10.882,0,-219.81,219.81,0
7.6908,12.082,11.851,13.282,10.882,0,-230.89,230.89,0
7.7008,12.082,11.743,13.282,10.882,0,-338.61,338.61,0
7.7108,12.082,11.619,13.282,10.882,0,-462.27,462.27,0
7.7208,12.082,11.513,13.282,10.882,0,-568.02,568.02,0
7.7308,12.082,11.47,13.282,10.882,0,-611.9,611.9,0
7.7408,12.082,11.321,13.282,10.882,0,-760.57,760.57,0
7.7508,12.082,11.415,13.282,10.882,0,-667.01,667.01,0
7.7608,12.082,11.44,13.282,10.882,0,-641.95,641.95,0
7.7708,12.082,11.334,13.282,10.882,0,-747.34,747.34,0
7.7808,12.082,11.354,13.282,10.882,0,-727.32,727.32,0
7.7908,12.082,11.29,13.282,10.882,0,-791.61,791.61,0
7.8008,12.082,11.346,13.282,10.882,0,-735.57,735.57,0
7.8108,12.082,11.442,13.282,10.882,0,-639.41,639.41,0
7.8208,12.082,11.476,13.282,10.882,0,-605.54,605.54,0
7.8308,12.082,11.555,13.282,10.882,0,-526.22,526.22,0
7.8408,12.082,11.581,13.282,10.882,0,-500.22,500.22,0
7.8508,12.082,11.487,13.282,10.882,0,-594.36,594.36,0
7.8608,12.082,11.288,13.282,10.882,0,-793.75,793.75,0
7.8708,12.082,11.371,13.282,10.882,0,-710.02,710.02,0
7.8808,12.082,11.394,13.282,10.882,0,-687.79,687.79,0
7.8908,12.082,11.493,13.282,10.882,0,-588.46,588.46,0
7.9008,12.082,11.49,13.282,10.882,0,-592,592,0
7.9108,12.082,11.424,13.282,10.882,0,-657.88,657.88,0
7.9208,12.082,11.385,13.282,10.882,0,-696.8,696.8,0
7.9308,12.082,11.298,13.282,10.882,0,-783.11,783.11,0
7.9408,12.082,11.229,13.282,10.882,0,-852.43,852.43,0
7.9508,12.082,11.324,13.282,10.882,0,-757.77,757.77,0
7.9608,12.082,11.282,13.282,10.882,0,-800.01,800.01,0
7.9708,12.082,11.4,13.282,10.882,0,-681.12,681.12,0
7.9808,12.082,11.485,13.282,10.882,0,-596.24,596.24,0
7.9908,12.082,11.564,13.282,10.882,0,-517.84,517.84,0
8.0008,12.082,11.591,13.282,10.882,0,-490.51,490.51,0
8.0108,12.082,11.635,13.282,10.882,0,-446.14,446.14,0
8.0208,12.082,11.724,13.282,10.882,0,-357.47,357.47,0
8.0308,12.082,11.841,13.282,10.882,0,-240.32,240.32,0
8.0408,12.082,11.753,13.282,10.882,0,-328.2,328.2,0
8.0508,12.082,11.806,13.282,10.882,0,-275.12,275.12,0
8.0608,12.082,11.864,13.282,10.882,0,-217.46,217.46,0
8.0708,12.082,11.771,13.282,10.882,0,-310.48,310.48,0
8.0808,12.082,11.668,13.282,10.882,0,-413.69,413.69,0
8.0908,12.082,11.803,13.282,10.882,0,-279,279,0
8.1008,12.082,11.778,13.282,10.882,0,-303.85,303.85,0
8.1108,12.082,11.615,13.282,10.882,0,-466.57,466.57,0
8.1208,12.082,11.513,13.282,10.882,0,-568.41,568.41,0
8.1308,12.082,11.428,13.282,10.882,0,-653.82,653.82,0
8.1408,12.082,11.332,13.282,10.882,0,-749.03,749.03,0
8.1508,12.082,11.183,13.282,10.882,0,-898.05,898.05,0
8.1608,12.082,11.177,13.282,10.882,0,-904.3,904.3,0
8.1708,12.082,11.068,13.282,10.882,0,-1013.1,1013.1,0
8.1808,12.082,10.976,13.282,10.882,0,-1105.4,1105.4,0
8.1908,12.082,11.021,13.282,10.882,0,-1060.7,1060.7,0
8.2008,12.082,11.008,13.282,10.882,0,-1073.9,1073.9,0
8.2108,12.082,11.119,13.282,10.882,0,-962.74,962.74,0
8.2208,12.082,11.124,13.282,10.882,0,-957.88,957.88,0
8.2308,12.082,10.997,13.282,10.882,0,-1084.2,1084.2,0
8.2408,12.082,10.924,13.282,10.882,0,-1157.9,1200,42.066
8.2508,12.073,10.825,13.273,10.873,-2.1451,-1250,1200,-49.964
8.2608,12.04,10.885,13.24,10.84,-4.0068,-1159.7,1000,-159.68
8.2708,11.989,10.657,13.189,10.789,-6.1939,-1338.6,1000,-338.65
8.2808,11.908,10.599,13.108,10.708,-9.7005,-1318.3,1000,-318.34
8.2908,11.797,10.655,12.997,10.597,-11.858,-1153.9,1000,-153.9
8.3008,11.673,10.696,12.873,10.473,-12.649,-989.57,1000,10.425
8.3108,11.551,10.74,12.751,10.351,-11.456,-823.23,1000,176.77
8.3208,11.443,10.517,12.643,10.243,-10.491,-936.27,1000,63.731
8.3308,11.34,10.443,12.54,10.14,-10.05,-907.07,1000,92.929
8.3408,11.242,10.351,12.442,10.042,-9.5577,-900.14,1000,99.865
8.3508,11.156,10.415,12.356,9.9562,-7.5303,-748.34,1000,251.66
8.3608,11.092,10.266,12.292,9.8924,-5.6132,-831.98,1000,168.02
8.3708,11.044,10.172,12.244,9.8438,-4.3686,-876.48,1000,123.52
8.3808,11.01,10.252,12.21,9.81,-2.409,-760.02,1000,239.98
8.3908,10.995,10.211,12.195,9.7952,-0.57887,-784.75,1000,215.25
8.4008,10.995,10.313,12.195,9.7946,0,-681.43,681.43,0
8.4108,10.995,10.293,12.195,9.7946,0,-701.43,701.43,0
8.4208,10.995,10.228,12.195,9.7946,0,-766.77,766.77,0
8.4308,10.995,10.402,12.195,9.7946,0,-592.36,592.36,0
8.4408,10.995,10.249,12.195,9.7946,0,-745.93,745.93,0
8.4508,10.995,10.312,12.195,9.7946,0,-682.43,682.43,0
8.4608,10.995,10.456,12.195,9.7946,0,-538.68,538.68,0
8.4708,10.995,10.538,12.195,9.7946,0,-456.38,456.38,0
8.4808,10.995,10.611,12.195,9.7946,0,-383.54,383.54,0
8.4908,10.995,10.525,12.195,9.7946,0,-469.26,469.26,0
8.5009,10.995,10.641,12.195,9.7946,0,-354.06,354.06,0
8.5109,10.995,10.529,12.195,9.7946,0,-465.82,465.82,0
8.5209,10.995,10.586,12.195,9.7946,0,-408.47,408.47,0
8.5309,10.995,10.477,12.195,9.7946,0,-517.75,517.75,0
8.5409,10.995,10.267,12.195,9.7946,0,-727.31,727.31,0
8.5509,10.995,10.072,12.195,9.7946,0,-922.95,922.95,0
8.5609,10.995,9.9205,12.195,9.7946,0,-1074.2,1200,125.84
8.5709,10.99,9.8142,12.19,9.7904,-1.6086,-1177.8,1200,22.194
8.5809,10.963,9.6841,12.163,9.7627,-3.8892,-1282.5,1000,-282.46
8.5909,10.908,9.5883,12.108,9.7079,-6.9366,-1326.5,1000,-326.53
8.6009,10.826,9.5718,12.026,9.6263,-9.2,-1263.7,1000,-263.67
8.6109,10.72,9.5443,11.92,9.5199,-11.652,-1187.2,1000,-187.2
8.6209,10.594,9.5634,11.794,9.3943,-13.053,-1044,1000,-44.02
8.6309,10.464,9.5602,11.664,9.2641,-12.808,-916.67,1000,83.329
8.6409,10.346,9.5555,11.546,9.1465,-10.823,-801.75,1000,198.25
8.6509,10.255,9.5282,11.455,9.0552,-7.8125,-734.84,1000,265.16
8.6609,10.191,9.4548,11.391,8.9913,-5.2831,-741.84,1000,258.16
8.6709,10.156,9.6038,11.356,8.956,-1.7711,-553.93,1000,446.07
8.6809,10.153,9.6424,11.353,8.9525,0,-510.17,510.17,0
8.6909,10.153,9.3345,11.353,8.9525,0,-818,818,0
8.7009,10.153,9.318,11.353,8.9525,0,-834.5,834.5,0
8.7109,10.153,9.3115,11.353,8.9525,0,-841.09,841.09,0
8.7209,10.153,9.2287,11.353,8.9525,0,-923.87,923.87,0
8.7309,10.153,9.1064,11.353,8.9525,0,-1046.2,1046.2,0
8.7409,10.153,9.2385,11.353,8.9525,0,-914.07,914.07,0
8.7509,10.153,9.0097,11.353,8.9525,0,-1142.8,1200,57.186
8.7609,10.137,8.9759,11.337,8.9375,-2.5046,-1164.1,1200,35.931
8.7709,10.102,8.9004,11.302,8.9019,-4.4219,-1205.9,1000,-205.89
8.7809,10.043,8.7945,11.243,8.8433,-7.1749,-1255.9,1000,-255.95
8.7909,9.9565,8.7149,11.157,8.7565,-9.763,-1251.4,1000,-251.38
8.8009,9.8452,8.6245,11.045,8.6452,-12.097,-1232.9,1000,-232.87
8.8109,9.7182,8.616,10.918,8.5182,-13.098,-1115.3,1000,-115.3
8.8209,9.5813,8.5318,10.781,8.3813,-14.026,-1063.6,1000,-63.555
8.8309,9.4419,8.6397,10.642,8.2419,-13.552,-815.77,1000,184.23
8.8409,9.3194,8.6553,10.519,8.1194,-11.059,-675.08,1000,324.92
8.8509,9.2292,8.6939,10.429,8.0292,-7.1572,-542.41,1000,457.59
8.8609,9.1843,8.7209,10.384,7.9843,-2.1553,-465.49,1000,534.51
8.8709,9.1812,8.7549,10.381,7.9812,0,-426.35,426.35,0
8.8809,9.1812,8.8191,10.381,7.9812,0,-362.15,362.15,0
8.8909,9.1812,8.8975,10.381,7.9812,0,-283.74,283.74,0
8.9009,9.1812,8.7291,10.381,7.9812,0,-452.15,452.15,0
8.9109,9.1812,8.6441,10.381,7.9812,0,-537.08,537.08,0
8.9209,9.1812,8.6562,10.381,7.9812,0,-525.05,525.05,0
8.9309,9.1812,8.6659,10.381,7.9812,0,-515.33,515.33,0
8.9409,9.1812,8.7305,10.381,7.9812,0,-450.78,450.78,0
8.9509,9.1812,8.5363,10.381,7.9812,0,-644.88,644.88,0
8.9609,9.1812,8.5008,10.381,7.9812,0,-680.39,680.39,0
8.9709,9.1812,8.578,10.381,7.9812,0,-603.19,603.19,0
8.9809,9.1812,8.6755,10.381,7.9812,0,-505.74,505.74,0
8.9909,9.1812,8.5232,10.381,7.9812,0,-658.02,658.02,0
9.0009,9.1812,8.5787,10.381,7.9812,0,-602.5,602.5,0
9.0109,9.1812,8.5375,10.381,7.9812,0,-643.74,643.74,0
9.0209,9.1812,8.5649,10.381,7.9812,0,-616.37,616.37,0
9.0309,9.1812,8.6226,10.381,7.9812,0,-558.65,558.65,0
9.0409,9.1812,8.5254,10.381,7.9812,0,-655.8,655.8,0
9.0509,9.1812,8.5285,10.381,7.9812,0,-652.68,652.68,0
9.0609,9.1812,8.61,10.381,7.9812,0,-571.21,571.21,0
9.0709,9.1812,8.6073,10.381,7.9812,0,-573.93,573.93,0
9.0809,9.1812,8.4651,10.381,7.9812,0,-716.1,716.1,0
9.0909,9.1812,8.4846,10.381,7.9812,0,-696.62,696.62,0
9.1009,9.1812,8.3782,10.381,7.9812,0,-803.02,803.02,0
9.1109,9.1812,8.3461,10.381,7.9812,0,-835.18,835.18,0
9.1209,9.1812,8.2017,10.381,7.9812,0,-979.5,979.5,0
9.1309,9.1812,8.2411,10.381,7.9812,0,-940.11,940.11,0
9.1409,9.1812,8.0966,10.381,7.9812,0,-1084.6,1084.6,0
9.1509,9.1812,8.1296,10.381,7.9812,0,-1051.7,1051.7,0
9.1609,9.1812,8.1944,10.381,7.9812,0,-986.87,986.87,0
9.1709,9.1812,8.0607,10.381,7.9812,0,-1120.5,1120.5,0
9.1809,9.1812,8.0153,10.381,7.9812,0,-1166,1200,34.034
9.1909,9.1664,8.1316,10.366,7.9664,-1.8608,-1036.7,1200,163.31
9.2009,9.1444,8.1803,10.344,7.9444,-2.2525,-966.3,1000,33.7
9.2109,9.121,8.1052,10.321,7.921,-2.3757,-1018.2,1000,-18.213
9.2209,9.0983,8.1094,10.298,7.8983,-2.1625,-991.08,1000,8.9199
9.2309,9.0748,7.9666,10.275,7.8748,-2.7318,-1110.9,1000,-110.93
9.2409,9.0408,7.9391,10.241,7.8408,-3.9765,-1105.7,1000,-105.66
9.2509,8.9907,7.7402,10.191,7.7907,-6.068,-1256.5,1000,-256.52
9.2609,8.9129,7.6133,10.113,7.7129,-9.1641,-1308.8,1000,-308.78
9.2709,8.808,7.7216,10.008,7.608,-11.324,-1097.8,1000,-97.774
9.2809,8.6927,7.7341,9.8927,7.4927,-11.52,-970.06,1000,29.942
9.2909,8.5839,7.8709,9.7839,7.3839,-9.8816,-722.87,1000,277.13
9.3009,8.5068,7.9867,9.7068,7.3068,-5.6139,-525.67,1000,474.33
9.3109,8.4741,7.7603,9.6741,7.2741,-1.6726,-715.4,1000,284.6
9.3209,8.4705,7.8283,9.6705,7.2705,0,-642.17,642.17,0
9.3309,8.4705,7.6818,9.6705,7.2705,0,-788.7,788.7,0
9.3409,8.4705,7.6555,9.6705,7.2705,0,-814.96,814.96,0
9.3509,8.4705,7.747,9.6705,7.2705,0,-723.48,723.48,0
9.3609,8.4705,7.643,9.6705,7.2705,0,-827.44,827.44,0
9.3709,8.4705,7.6222,9.6705,7.2705,0,-848.28,848.28,0
9.3809,8.4705,7.637,9.6705,7.2705,0,-833.48,833.48,0
9.3909,8.4705,7.6181,9.6705,7.2705,0,-852.34,852.34,0
9.4009,8.4705,7.6562,9.6705,7.2705,0,-814.26,814.26,0
9.4109,8.4705,7.7013,9.6705,7.2705,0,-769.16,769.16,0
9.4209,8.4705,7.6505,9.6705,7.2705,0,-819.94,819.94,0
9.4309,8.4705,7.7961,9.6705,7.2705,0,-674.37,674.37,0
9.4409,8.4705,7.7818,9.6705,7.2705,0,-688.7,688.7,0
9.4509,8.4705,7.8707,9.6705,7.2705,0,-599.77,599.77,0
9.4609,8.4705,7.8776,9.6705,7.2705,0,-592.83,592.83,0
9.4709,8.4705,7.9807,9.6705,7.2705,0,-489.76,489.76,0
9.4809,8.4705,7.8444,9.6705,7.2705,0,-626.09,626.09,0
9.4909,8.4705,7.8931,9.6705,7.2705,0,-577.4,577.4,0
9.501,8.4705,7.9585,9.6705,7.2705,0,-511.91,511.91,0
9.511,8.4705,8.0143,9.6705,7.2705,0,-456.12,456.12,0
9.521,8.4705,7.8618,9.6705,7.2705,0,-608.62,608.62,0
9.531,8.4705,7.7861,9.6705,7.2705,0,-684.36,684.36,0
9.541,8.4705,7.7673,9.6705,7.2705,0,-703.17,703.17,0
9.551,8.4705,7.7129,9.6705,7.2705,0,-757.57,757.57,0
9.561,8.4705,8.0154,9.6705,7.2705,0,-455.05,455.05,0
9.571,8.4705,8.0122,9.6705,7.2705,0,-458.3,458.3,0
9.581,8.4705,7.9771,9.6705,7.2705,0,-493.38,493.38,0
9.591,8.4705,7.9862,9.6705,7.2705,0,-484.29,484.29,0
9.601,8.4705,8.1451,9.6705,7.2705,0,-325.32,325.32,0
9.611,8.4705,8.0983,9.6705,7.2705,0,-372.12,372.12,0
9.621,8.4705,8.0362,9.6705,7.2705,0,-434.25,434.25,0
9.631,8.4705,8.079,9.6705,7.2705,0,-391.46,391.46,0
9.641,8.4705,8.1511,9.6705,7.2705,0,-319.37,319.37,0
9.651,8.4705,8.035,9.6705,7.2705,0,-435.49,435.49,0
9.661,8.4705,8.223,9.6705,7.2705,0,-247.42,247.42,0
9.671,8.4705,8.255,9.6705,7.2705,0,-215.41,215.41,0
9.681,8.4705,8.173,9.6705,7.2705,0,-297.45,297.45,0
9.691,8.4705,8.1142,9.6705,7.2705,0,-356.21,356.21,0
9.701,8.4705,8.1978,9.6705,7.2705,0,-272.65,272.65,0
9.711,8.4705,8.1595,9.6705,7.2705,0,-310.95,310.95,0
9.721,8.4705,8.2657,9.6705,7.2705,0,-204.74,204.74,0
9.731,8.4705,8.1783,9.6705,7.2705,0,-292.17,292.17,0
9.741,8.4705,8.1792,9.6705,7.2705,0,-291.25,291.25,0
9.751,8.4705,8.1325,9.6705,7.2705,0,-337.91,337.91,0
9.761,8.4705,8.0748,9.6705,7.2705,0,-395.67,395.67,0
9.771,8.4705,8.2241,9.6705,7.2705,0,-246.35,246.35,0
9.781,8.4705,8.2392,9.6705,7.2705,0,-231.25,231.25,0
9.791,8.4705,8.1535,9.6705,7.2705,0,-316.98,316.98,0
9.801,8.4705,8.1513,9.6705,7.2705,0,-319.14,319.14,0
9.811,8.4705,8.1676,9.6705,7.2705,0,-302.9,302.9,0
9.821,8.4705,8.1807,9.6705,7.2705,0,-289.8,289.8,0
9.831,8.4705,8.1418,9.6705,7.2705,0,-328.65,328.65,0
9.841,8.4705,8.1824,9.6705,7.2705,0,-288.05,288.05,0
9.851,8.4705,8.1813,9.6705,7.2705,0,-289.13,289.13,0
9.861,8.4705,8.2872,9.6705,7.2705,0,-183.3,183.3,0
9.871,8.4705,8.4513,9.6705,7.2705,0,-19.199,19.199,0
9.881,8.4705,8.3329,9.6705,7.2705,0,-137.59,137.59,0
9.891,8.4705,8.3194,9.6705,7.2705,0,-151.02,151.02,0
9.901,8.4705,8.3702,9.6705,7.2705,0,-100.27,100.27,0
9.911,8.4705,8.3179,9.6705,7.2705,0,-152.58,152.58,0
9.921,8.4705,8.3982,9.6705,7.2705,0,-72.213,72.213,0
9.931,8.4705,8.5693,9.6705,7.2705,0,98.796,-98.796,0
9.941,8.4705,8.506,9.6705,7.2705,0,35.51,-35.51,0
9.951,8.4705,8.5529,9.6705,7.2705,0,82.439,-82.439,0
9.961,8.4705,8.6732,9.6705,7.2705,0,202.78,-202.78,0
9.971,8.4705,8.5634,9.6705,7.2705,0,92.918,-92.918,0
9.981,8.4705,8.5156,9.6705,7.2705,0,45.126,-45.126,0
9.991,8.4705,8.4223,9.6705,7.2705,0,-48.2,48.2,0


==> friction_shaw_d1.txt <==
2.34  1.99998  -0.00411417  -0.0163027   -1.21885
2.35  1.99994  -0.00630271  -0.0185786   -1.22759
2.36  1.99988  -0.00857863  -0.0209417   -1.23631
2.37  1.99979  -0.0109417  -0.0233918   -1.24501
2.38  1.99968  -0.0133918  -0.0259286   -1.25368
2.39  1.99955  -0.0159286  -0.028552   -1.26233
2.4  1.99939  -0.018552  -0.0312616   -1.27096
2.41  1.9992  -0.0212616  -0.0340572   -1.27956
2.42  1.99899  -0.0240572  -0.0369386   -1.28814
2.43  1.99875  -0.0269386  -0.0399055   -1.29669
2.44  1.99848  -0.0299055  -0.0429575   -1.30521
2.45  1.99818  -0.0329575  -0.0460945   -1.3137
2.46  1.99785  -0.0360945  -0.0493161   -1.32216
2.47  1.99749  -0.0393161  -0.0526219   -1.33058
2.48  1.9971  -0.0426219  -0.0560117   -1.33898
2.49  1.99667  -0.0460117  -0.0594851   -1.34734
2.5  1.99621  -0.0494851  -0.0630418   -1.35567
2.51  1.99572  -0.0530418  -0.0666814   -1.36396
2.52  1.99518  -0.0566814  -0.0704036   -1.37221
2.53  1.99462  -0.0604036  -0.0742079   -1.38043
2.54  1.99401  -0.0642079  -0.078094   -1.38861
2.55  1.99337  -0.068094  -0.0820615   -1.39675
2.56  1.99269  -0.0720615  -0.08611   -1.40485
2.57  1.99197  -0.07611  -0.090239   -1.41291
2.58  1.99121  -0.080239  -0.0944482   -1.42092
2.59  1.99041  -0.0844482  -0.0987371   -1.42889
2.6  1.98956  -0.0887371  -0.103105   -1.43682
2.61  1.98868  -0.0931053  -0.107552   -1.4447
2.62  1.98774  -0.0975523  -0.112078   -1.45253
2.63  1.98677  -0.102078  -0.116681   -1.46032
2.64  1.98575  -0.106681  -0.121361   -1.46806
2.65  1.98468  -0.111361  -0.126119   -1.47575
2.66  1.98357  -0.116119  -0.130953   -1.48339
2.67  1.98241  -0.120953  -0.135863   -1.49098
2.68  1.9812  -0.125863  -0.140848   -1.49852
2.69  1.97994  -0.130848  -0.145908   -1.506
2.7  1.97863  -0.135908  -0.151042   -1.51343
2.71  1.97727  -0.141042  -0.15625   -1.52081
2.72  1.97586  -0.14625  -0.161532   -1.52813
2.73  1.9744  -0.151532  -0.166886   -1.5354
2.74  1.97288  -0.156886  -0.172312   -1.54261
2.75  1.97131  -0.162312  -0.177809   -1.54976
2.76  1.96969  -0.167809  -0.183378   -1.55685
2.77  1.96801  -0.173378  -0.189016   -1.56388
2.78  1.96628  -0.179016  -0.194725   -1.57085
2.79  1.96449  -0.184725  -0.200503   -1.57776
2.8  1.96264  -0.190503  -0.206349   -1.58461
2.81  1.96074  -0.196349  -0.212263   -1.59139
2.82  1.95877  -0.202263  -0.218244   -1.59811
2.83  1.95675  -0.208244  -0.224291   -1.60477
2.84  1.95467  -0.214291  -0.230405   -1.61136
2.85  1.95252  -0.220405  -0.236584   -1.61788
2.86  1.95032  -0.226584  -0.242827   -1.62434
2.87  1.94805  -0.232827  -0.249134   -1.63073
2.88  1.94573  -0.239134  -0.255505   -1.63705
2.89  1.94333  -0.245505  -0.261938   -1.6433
2.9  1.94088  -0.251938  -0.268433   -1.64949
2.91  1.93836  -0.258433  -0.274989   -1.6556
2.92  1.93578  -0.264989  -0.281605   -1.66164
2.93  1.93313  -0.271605  -0.288281   -1.66761
2.94  1.93041  -0.278281  -0.295016   -1.6735
2.95  1.92763  -0.285016  -0.30181   -1.67932
2.96  1.92478  -0.29181  -0.30866   -1.68507
2.97  1.92186  -0.29866  -0.315568   -1.69074
2.98  1.91887  -0.305568  -0.322531   -1.69634
2.99  1.91582  -0.312531  -0.32955   -1.70186
3  1.91269  -0.31955  -0.336623   -1.70731
3.01  1.9095  -0.326623  -0.34375   -1.71267
3.02  1.90623  -0.33375  -0.350929   -1.71796
3.03  1.90289  -0.340929  -0.358161   -1.72317
3.04  1.89948  -0.348161  -0.365444   -1.7283
3.05  1.896  -0.355444  -0.372777   -1.73335
3.06  1.89245  -0.362777  -0.380161   -1.73832
3.07  1.88882  -0.370161  -0.387593   -1.74321
3.08  1.88512  -0.377593  -0.395073   -1.74802
3.09  1.88134  -0.385073  -0.4026   -1.75274
3.1  1.87749  -0.3926  -0.410174   -1.75738
3.11  1.87356  -0.400174  -0.417794   -1.76194
3.12  1.86956  -0.407794  -0.425458   -1.76641
3.13  1.86549  -0.415458  -0.433166   -1.7708
3.14  1.86133  -0.423166  -0.440917   -1.7751
3.15  1.8571  -0.430917  -0.44871   -1.77932
3.16  1.85279  -0.43871  -0.456545   -1.78345
3.17  1.8484  -0.446545  -0.46442   -1.7875
3.18  1.84394  -0.45442  -0.472334   -1.79146
3.19  1.83939  -0.462334  -0.480287   -1.79533
3.2  1.83477  -0.470287  -0.488278   -1.79911
3.21  1.83007  -0.478278  -0.496307   -1.80281
3.22  1.82528  -0.486307  -0.504371   -1.80641
3.23  1.82042  -0.494371  -0.51247   -1.80993
3.24  1.81548  -0.50247  -0.520603   -1.81335
3.25  1.81045  -0.510603  -0.52877   -1.81669
3.26  1.80535  -0.51877  -0.53697   -1.81993
3.27  1.80016  -0.52697  -0.5452   -1.82308
3.28  1.79489  -0.5352  -0.553462   -1.82615
3.29  1.78954  -0.543462  -0.561753   -1.82912
3.3  1.7841  -0.551753  -0.570073   -1.83199
3.31  1.77859  -0.560073  -0.578421   -1.83478
3.32  1.77298  -0.568421  -0.586795   -1.83747
3.33  1.7673  -0.576795  -0.595196   -1.84007
3.34  1.76153  -0.585196  -0.603622   -1.84257
3.35  1.75568  -0.593622  -0.612072   -1.84499
3.36  1.74974  -0.602072  -0.620545   -1.8473
3.37  1.74372  -0.610545  -0.62904   -1.84953
3.38  1.73762  -0.61904  -0.637557   -1.85165
3.39  1.73143  -0.627557  -0.646093   -1.85369
3.4  1.72515  -0.636093  -0.65465   -1.85562
3.41  1.71879  -0.64465  -0.663224   -1.85746
3.42  1.71234  -0.653224  -0.671816   -1.85921
3.43  1.70581  -0.661816  -0.680425   -1.86086
3.44  1.69919  -0.670425  -0.689049   -1.86241
3.45  1.69249  -0.679049  -0.697688   -1.86387
3.46  1.6857  -0.687688  -0.70634   -1.86523
3.47  1.67882  -0.69634  -0.715005   -1.86649
3.48  1.67186  -0.705005  -0.723681   -1.86765
3.49  1.66481  -0.713681  -0.732369   -1.86872
3.5  1.65767  -0.722369  -0.741066   -1.86969
3.51  1.65045  -0.731066  -0.749771   -1.87056
3.52  1.64314  -0.739771  -0.758485   -1.87134
3.53  1.63574  -0.748485  -0.767205   -1.87201
3.54  1.62826  -0.757205  -0.775931   -1.87259
3.55  1.62068  -0.765931  -0.784661   -1.87307
3.56  1.61302  -0.774661  -0.793396   -1.87345
3.57  1.60528  -0.783396  -0.802133   -1.87374
3.58  1.59744  -0.792133  -0.810872   -1.87392
3.59  1.58952  -0.800872  -0.819612   -1.87401
3.6  1.58151  -0.809612  -0.828352   -1.87399
3.61  1.57342  -0.818352  -0.837091   -1.87388
3.62  1.56523  -0.827091  -0.845828   -1.87367
3.63  1.55696  -0.835828  -0.854562   -1.87336
3.64  1.5486  -0.844562  -0.863291   -1.87296
3.65  1.54016  -0.853291  -0.872016   -1.87245
3.66  1.53163  -0.862016  -0.880734   -1.87184
3.67  1.52301  -0.870734  -0.889446   -1.87114
3.68  1.5143  -0.879446  -0.898149   -1.87034
3.69  1.5055  -0.888149  -0.906843   -1.86944
3.7  1.49662  -0.896843  -0.915528   -1.86843
3.71  1.48765  -0.905528  -0.924201   -1.86733
3.72  1.4786  -0.914201  -0.932862   -1.86614
3.73  1.46946  -0.922862  -0.941511   -1.86484
3.74  1.46023  -0.931511  -0.950145   -1.86344
3.75  1.45091  -0.940145  -0.958765   -1.86195
3.76  1.44151  -0.948765  -0.967368   -1.86036
3.77  1.43202  -0.957368  -0.975955   -1.85867
3.78  1.42245  -0.965955  -0.984524   -1.85688
3.79  1.41279  -0.974524  -0.993074   -1.85499
3.8  1.40305  -0.983074  -1.0016   -1.85301
3.81  1.39321  -0.991604  -1.01011   -1.85093
3.82  1.3833  -1.00011  -1.0186   -1.84875
3.83  1.3733  -1.0086  -1.02707   -1.84647
3.84  1.36321  -1.01707  -1.03551   -1.8441
3.85  1.35304  -1.02551  -1.04392   -1.84163
3.86  1.34279  -1.03392  -1.05231   -1.83906
3.87  1.33245  -1.04231  -1.06068   -1.83639
3.88  1.32202  -1.05068  -1.06901   -1.83363
3.89  1.31152  -1.05901  -1.07732   -1.83078
3.9  1.30093  -1.06732  -1.0856   -1.82782
3.91  1.29025  -1.0756  -1.09385   -1.82478
3.92  1.2795  -1.08385  -1.10206   -1.82163
3.93  1.26866  -1.09206  -1.11025   -1.81839
3.94  1.25774  -1.10025  -1.1184   -1.81506
3.95  1.24674  -1.1084  -1.12651   -1.81163
3.96  1.23565  -1.11651  -1.1346   -1.80811
3.97  1.22449  -1.1246  -1.14264   -1.80449
3.98  1.21324  -1.13264  -1.15065   -1.80078
3.99  1.20191  -1.14065  -1.15862   -1.79697
4  1.19051  -1.14862  -1.16655   -1.79308
4.01  1.17902  -1.15655  -1.17444   -1.78909
4.02  1.16746  -1.16444  -1.18229   -1.78501
4.03  1.15581  -1.17229  -1.1901   -1.78083
4.04  1.14409  -1.1801  -1.19786   -1.77657
4.05  1.13229  -1.18786  -1.20559   -1.77221
4.06  1.12041  -1.19559  -1.21326   -1.76776
4.07  1.10845  -1.20326  -1.2209   -1.76322
4.08  1.09642  -1.2109  -1.22848   -1.75859
4.09  1.08431  -1.21848  -1.23602   -1.75388
4.1  1.07213  -1.22602  -1.24351   -1.74907
4.11  1.05987  -1.23351  -1.25095   -1.74417
4.12  1.04753  -1.24095  -1.25834   -1.73919
4.13  1.03512  -1.24834  -1.26569   -1.73411
4.14  1.02264  -1.25569  -1.27298   -1.72895
4.15  1.01008  -1.26298  -1.28021   -1.72371
4.16  0.997452  -1.27021  -1.2874   -1.71837
4.17  0.98475  -1.2774  -1.29453   -1.71295
4.18  0.971976  -1.28453  -1.3016   -1.70745
4.19  0.959131  -1.2916  -1.30862   -1.70186
4.2  0.946215  -1.29862  -1.31558   -1.69618
4.21  0.933229  -1.30558  -1.32248   -1.69042
4.22  0.920173  -1.31248  -1.32933   -1.68458
4.23  0.907048  -1.31933  -1.33612   -1.67866
4.24  0.893855  -1.32612  -1.34284   -1.67265
4.25  0.880593  -1.33284  -1.34951   -1.66656
4.26  0.867265  -1.33951  -1.35611   -1.66039
4.27  0.85387  -1.34611  -1.36265   -1.65413
4.28  0.840409  -1.35265  -1.36913   -1.6478
4.29  0.826882  -1.35913  -1.37555   -1.64139
4.3  0.813291  -1.36555  -1.3819   -1.6349
4.31  0.799635  -1.3719  -1.38818   -1.62833
4.32  0.785916  -1.37818  -1.3944   -1.62168
4.33  0.772135  -1.3844  -1.40054   -1.61495
4.34  0.758291  -1.39054  -1.40663   -1.60815
4.35  0.744385  -1.39663  -1.41264   -1.60127
4.36  0.730419  -1.40264  -1.41858   -1.59432
4.37  0.716393  -1.40858  -1.42446   -1.58729
4.38  0.702307  -1.41446  -1.43026   -1.58019
4.39  0.688162  -1.42026  -1.43599   -1.57301
4.4  0.67396  -1.42599  -1.44164   -1.56576
4.41  0.6597  -1.43164  -1.44723   -1.55844
4.42  0.645383  -1.43723  -1.45274   -1.55105
4.43  0.631011  -1.44274  -1.45818   -1.54359
4.44  0.616584  -1.44818  -1.46354   -1.53605
4.45  0.602102  -1.45354  -1.46882   -1.52845
4.46  0.587567  -1.45882  -1.47403   -1.52078
4.47  0.572978  -1.46403  -1.47916   -1.51304
4.48  0.558338  -1.46916  -1.48421   -1.50523
4.49  0.543647  -1.47421  -1.48918   -1.49736
4.5  0.528904  -1.47918  -1.49408   -1.48941
4.51  0.514113  -1.48408  -1.49889   -1.48141
4.52  0.499272  -1.48889  -1.50363   -1.47334
4.53  0.484383  -1.49363  -1.50828   -1.4652
4.54  0.469447  -1.49828  -1.51285   -1.45701
4.55  0.454464  -1.50285  -1.51734   -1.44875
4.56  0.439435  -1.50734  -1.52174   -1.44043
4.57  0.424362  -1.51174  -1.52606   -1.43205
4.58  0.409245  -1.51606  -1.5303   -1.4236
4.59  0.394084  -1.5203  -1.53445   -1.4151
4.6  0.378881  -1.52445  -1.53851   -1.40654
4.61  0.363637  -1.52851  -1.54249   -1.39793
4.62  0.348351  -1.53249  -1.54638   -1.38925
4.63  0.333026  -1.53638  -1.55019   -1.38052
4.64  0.317663  -1.54019  -1.55391   -1.37174
4.65  0.302261  -1.54391  -1.55754   -1.3629
4.66  0.286822  -1.54754  -1.56108   -1.354
4.67  0.271346  -1.55108  -1.56453   -1.34506
4.68  0.255836  -1.55453  -1.56789   -1.33606
4.69  0.24029  -1.55789  -1.57116   -1.32701
4.7  0.224711  -1.56116  -1.57434   -1.31791
4.71  0.2091  -1.56434  -1.57742   -1.30876
4.72  0.193456  -1.56742  -1.58042   -1.29956
4.73  0.177782  -1.57042  -1.58332   -1.29031
4.74  0.162078  -1.57332  -1.58613   -1.28102
4.75  0.146345  -1.57613  -1.58885   -1.27168
4.76  0.130583  -1.57885  -1.59147   -1.26229
4.77  0.114795  -1.58147  -1.594   -1.25286
4.78  0.0989802  -1.584  -1.59644   -1.24338
4.79  0.0831402  -1.58644  -1.59877   -1.23387
4.8  0.0672758  -1.58877  -1.60102   -1.22431
4.81  0.0513881  -1.59102  -1.60316   -1.21471
4.82  0.0354779  -1.59316  -1.60521   -1.20507
4.83  0.0195463  -1.59521  -1.60717   -1.19539
4.84  0.00359415  -1.59717  -1.60903   -1.18567
4.85  -0.0123775  -1.59903  -1.61078   -1.17591
4.86  -0.0283678  -1.60078  -1.61245   -1.16612
4.87  -0.0443756  -1.60245  -1.61401   -1.15629
4.88  -0.0604001  -1.60401  -1.61547   -1.14643
4.89  -0.0764402  -1.60547  -1.61684   -1.13653
4.9  -0.0924949  -1.60684  -1.6181   -1.1266
4.91  -0.108563  -1.6081  -1.61927   -1.11664
4.92  -0.124644  -1.60927  -1.62034   -1.10664
4.93  -0.140737  -1.61034  -1.6213   -1.09662
4.94  -0.15684  -1.6113  -1.62217   -1.08656
4.95  -0.172953  -1.61217  -1.62293   -1.07648
4.96  -0.189075  -1.61293  -1.6236   -1.06637
4.97  -0.205204  -1.6136  -1.62416   -1.05623
4.98  -0.22134  -1.61416  -1.62462   -1.04607
4.99  -0.237482  -1.61462  -1.62498   -1.03588
5  -0.253628  -1.61498  -1.62524   -1.02566
5.01  -0.269778  -1.61524  -1.62539   -1.01543
5.02  -0.28593  -1.61539  -1.62544   -1.00517
5.03  -0.302084  -1.61544  -1.62539   -0.994888
5.04  -0.318239  -1.61539  -1.62524   -0.984587
5.05  -0.334393  -1.61524  -1.62498   -0.974267
5.06  -0.350545  -1.61498  -1.62462   -0.963929
5.07  -0.366695  -1.61462  -1.62415   -0.953572
5.08  -0.382841  -1.61415  -1.62359   -0.943199
5.09  -0.398982  -1.61359  -1.62291   -0.93281
5.1  -0.415118  -1.61291  -1.62214   -0.922406
5.11  -0.431247  -1.61214  -1.62126   -0.911988
5.12  -0.447369  -1.61126  -1.62027   -0.901557
5.13  -0.463481  -1.61027  -1.61918   -0.891114
5.14  -0.479584  -1.60918  -1.61799   -0.88066
5.15  -0.495676  -1.60799  -1.61669   -0.870195
5.16  -0.511756  -1.60669  -1.61529   -0.859722
5.17  -0.527823  -1.60529  -1.61378   -0.849239
5.18  -0.543876  -1.60378  -1.61217   -0.83875
5.19  -0.559914  -1.60217  -1.61045   -0.828254
5.2  -0.575935  -1.60045  -1.60863   -0.817752
5.21  -0.59194  -1.59863  -1.6067   -0.807245
5.22  -0.607926  -1.5967  -1.60467   -0.796735
5.23  -0.623893  -1.59467  -1.60253   -0.786222
5.24  -0.63984  -1.59253  -1.60029   -0.775707
5.25  -0.655765  -1.59029  -1.59794   -0.765191
5.26  -0.671668  -1.58794  -1.59549   -0.754676
5.27  -0.687547  -1.58549  -1.59293   -0.744161
5.28  -0.703402  -1.58293  -1.59027   -0.733648
5.29  -0.719232  -1.58027  -1.5875   -0.723137
5.3  -0.735034  -1.5775  -1.58462   -0.712631
5.31  -0.750809  -1.57462  -1.58165   -0.702129
5.32  -0.766555  -1.57165  -1.57856   -0.691632
5.33  -0.782272  -1.56856  -1.57537   -0.681142
5.34  -0.797958  -1.56537  -1.57208   -0.67066
5.35  -0.813611  -1.56208  -1.56868   -0.660185
5.36  -0.829232  -1.55868  -1.56518   -0.64972
5.37  -0.844819  -1.55518  -1.56157   -0.639265
5.38  -0.860371  -1.55157  -1.55786   -0.628822
5.39  -0.875886  -1.54786  -1.55404   -0.61839
5.4  -0.891365  -1.54404  -1.55012   -0.607971
5.41  -0.906805  -1.54012  -1.5461   -0.597565
5.42  -0.922207  -1.5361  -1.54197   -0.587175
5.43  -0.937568  -1.53197  -1.53774   -0.5768
5.44  -0.952887  -1.52774  -1.5334   -0.566442
5.45  -0.968165  -1.5234  -1.52896   -0.556101
5.46  -0.983399  -1.51896  -1.52442   -0.545778
5.47  -0.998588  -1.51442  -1.51978   -0.535475
5.48  -1.01373  -1.50978  -1.51503   -0.525191
5.49  -1.02883  -1.50503  -1.51018   -0.514929
5.5  -1.04388  -1.50018  -1.50522   -0.504689
5.51  -1.05888  -1.49522  -1.50017   -0.494471
5.52  -1.07383  -1.49017  -1.49501   -0.484277
5.53  -1.08874  -1.48501  -1.48975   -0.474107
5.54  -1.10359  -1.47975  -1.48439   -0.463963
5.55  -1.11838  -1.47439  -1.47893   -0.453846
5.56  -1.13313  -1.46893  -1.47337   -0.443755
5.57  -1.14782  -1.46337  -1.46771   -0.433692
5.58  -1.16245  -1.45771  -1.46194   -0.423659
5.59  -1.17703  -1.45194  -1.45608   -0.413655
5.6  -1.19155  -1.44608  -1.45012   -0.403682
5.61  -1.20601  -1.44012  -1.44405   -0.39374
5.62  -1.22041  -1.43405  -1.43789   -0.38383
5.63  -1.23475  -1.42789  -1.43163   -0.373954
5.64  -1.24903  -1.42163  -1.42527   -0.364112
5.65  -1.26325  -1.41527  -1.41881   -0.354304
5.66  -1.2774  -1.40881  -1.41226   -0.344532
5.67  -1.29149  -1.40226  -1.40561   -0.334797
5.68  -1.30551  -1.39561  -1.39886   -0.325099
5.69  -1.31946  -1.38886  -1.39201   -0.315439
5.7  -1.33335  -1.38201  -1.38507   -0.305819
5.71  -1.34717  -1.37507  -1.37803   -0.296238
5.72  -1.36092  -1.36803  -1.3709   -0.286697
5.73  -1.3746  -1.3609  -1.36367   -0.277198
5.74  -1.38821  -1.35367  -1.35635   -0.267742
5.75  -1.40175  -1.34635  -1.34893   -0.258328
5.76  -1.41521  -1.33893  -1.34142   -0.248958
5.77  -1.4286  -1.33142  -1.33382   -0.239633
5.78  -1.44192  -1.32382  -1.32612   -0.230353
5.79  -1.45516  -1.31612  -1.31833   -0.22112
5.8  -1.46832  -1.30833  -1.31045   -0.211933
5.81  -1.4814  -1.30045  -1.30248   -0.202794
5.82  -1.4944  -1.29248  -1.29442   -0.193703
5.83  -1.50733  -1.28442  -1.28627   -0.184662
5.84  -1.52017  -1.27627  -1.27802   -0.175671
5.85  -1.53294  -1.26802  -1.26969   -0.16673
5.86  -1.54562  -1.25969  -1.26127   -0.157841
5.87  -1.55821  -1.25127  -1.25276   -0.149004
5.88  -1.57073  -1.24276  -1.24416   -0.14022
5.89  -1.58315  -1.23416  -1.23547   -0.13149
5.9  -1.5955  -1.22547  -1.2267   -0.122814
5.91  -1.60775  -1.2167  -1.21784   -0.114194
5.92  -1.61992  -1.20784  -1.2089   -0.105629
5.93  -1.632  -1.1989  -1.19987   -0.0971204
5.94  -1.64398  -1.18987  -1.19076   -0.0886692
5.95  -1.65588  -1.18076  -1.18156   -0.0802761
5.96  -1.66769  -1.17156  -1.17228   -0.0719415
5.97  -1.67941  -1.16228  -1.16292   -0.0636662
5.98  -1.69103  -1.15292  -1.15347   -0.0554509
5.99  -1.70256  -1.14347  -1.14395   -0.0472962
6  -1.71399  -1.13395  -1.13434   -0.0392028
6.01  -1.72533  -1.12434  -1.12465   -0.0311714
6.02  -1.73658  -1.11465  -1.11488   -0.0232026
6.03  -1.74772  -1.10488  -1.10503   -0.0152971
6.04  -1.75877  -1.09503  -1.09511   -0.00745541
6.05  -1.76972  -1.08511  -1.08511   0.000321734
6.06  -1.78057  -1.07511  -1.07503   0.00803373
6.07  -1.79132  -1.06503  -1.06487   0.01568
6.08  -1.80197  -1.05487  -1.05464   0.0232598
6.09  -1.81252  -1.04464  -1.04433   0.0307727
6.1  -1.82297  -1.03433  -1.03395   0.0382179
6.11  -1.83331  -1.02395  -1.02349   0.045595
6.12  -1.84355  -1.01349  -1.01296   0.0529034
6.13  -1.85369  -1.00296  -1.00236   0.0601424
6.14  -1.86372  -0.992359  -0.991686   0.0673114
6.15  -1.87364  -0.981686  -0.980942   0.07441
6.16  -1.88346  -0.970942  -0.970128   0.0814376
6.17  -1.89317  -0.960128  -0.959244   0.0883935
6.18  -1.90277  -0.949244  -0.948291   0.0952774
6.19  -1.91226  -0.938291  -0.93727   0.102089
6.2  -1.92164  -0.92727  -0.926182   0.108826
6.21  -1.93092  -0.916182  -0.915027   0.115491
6.22  -1.94008  -0.905027  -0.903806   0.122081
6.23  -1.94913  -0.893806  -0.89252   0.128596
6.24  -1.95807  -0.88252  -0.88117   0.135036
6.25  -1.96689  -0.87117  -0.869756   0.1414
6.26  -1.9756  -0.859756  -0.858279   0.147688
6.27  -1.9842  -0.848279  -0.84674   0.153899
6.28  -1.99268  -0.83674  -0.83514   0.160033
6.29  -2.00105  -0.82514  -0.823479   0.16609
6.3  -2.0093  -0.813479  -0.811758   0.172068
6.31  -2.01744  -0.801758  -0.799979   0.177968
6.32  -2.02545  -0.789979  -0.788141   0.183789
6.33  -2.03335  -0.778141  -0.776245   0.18953
6.34  -2.04114  -0.766245  -0.764293   0.195191
6.35  -2.0488  -0.754293  -0.752286   0.200772
6.36  -2.05634  -0.742286  -0.740223   0.206273
6.37  -2.06376  -0.730223  -0.728106   0.211692
6.38  -2.07107  -0.718106  -0.715936   0.21703
6.39  -2.07825  -0.705936  -0.703713   0.222286
6.4  -2.08531  -0.693713  -0.691438   0.227459
6.41  -2.09224  -0.681438  -0.679113   0.23255
6.42  -2.09906  -0.669113  -0.666737   0.237558
6.43  -2.10575  -0.656737  -0.654312   0.242482
6.44  -2.11232  -0.644312  -0.641839   0.247323
6.45  -2.11876  -0.631839  -0.629318   0.25208
6.46  -2.12508  -0.619318  -0.616751   0.256752
6.47  -2.13127  -0.606751  -0.604137   0.26134
6.48  -2.13734  -0.594137  -0.591479   0.265842
6.49  -2.14328  -0.581479  -0.578776   0.270259
6.5  -2.14909  -0.568776  -0.566031   0.27459
6.51  -2.15478  -0.556031  -0.553242   0.278836
6.52  -2.16034  -0.543242  -0.540412   0.282995
6.53  -2.16577  -0.530412  -0.527542   0.287067
6.54  -2.17108  -0.517542  -0.514631   0.291053
6.55  -2.17625  -0.504631  -0.501682   0.294952
6.56  -2.1813  -0.491682  -0.488694   0.298763
6.57  -2.18622  -0.478694  -0.475669   0.302487
6.58  -2.191  -0.465669  -0.462608   0.306123
6.59  -2.19566  -0.452608  -0.449511   0.309671
6.6  -2.20019  -0.439511  -0.43638   0.31313
6.61  -2.20458  -0.42638  -0.423215   0.316501
6.62  -2.20885  -0.413215  -0.410017   0.319783
6.63  -2.21298  -0.400017  -0.396787   0.322977
6.64  -2.21698  -0.386787  -0.383526   0.326081
6.65  -2.22085  -0.373526  -0.370235   0.329096
6.66  -2.22458  -0.360235  -0.356915   0.332021
6.67  -2.22818  -0.346915  -0.343567   0.334857
6.68  -2.23165  -0.333567  -0.330191   0.337603
6.69  -2.23499  -0.320191  -0.316788   0.340259
6.7  -2.23819  -0.306788  -0.30336   0.342825
6.71  -2.24126  -0.29336  -0.289907   0.345301
6.72  -2.24419  -0.279907  -0.27643   0.347686
6.73  -2.24699  -0.26643  -0.26293   0.349981
6.74  -2.24966  -0.25293  -0.249408   0.352185
6.75  -2.25218  -0.239408  -0.235865   0.354299
6.76  -2.25458  -0.225865  -0.222302   0.356321
6.77  -2.25684  -0.212302  -0.20872   0.358253
6.78  -2.25896  -0.19872  -0.195119   0.360094
6.79  -2.26095  -0.185119  -0.1815   0.361844
6.8  -2.2628  -0.1715  -0.167865   0.363503
6.81  -2.26451  -0.157865  -0.154214   0.36507
6.82  -2.26609  -0.144214  -0.140549   0.366547
6.83  -2.26753  -0.130549  -0.12687   0.367932
6.84  -2.26884  -0.11687  -0.113177   0.369226
6.85  -2.27001  -0.103177  -0.0994731   0.370428
6.86  -2.27104  -0.0894731  -0.0857577   0.371539
6.87  -2.27194  -0.0757577  -0.0720321   0.372559
6.88  -2.27269  -0.0620321  -0.0582972   0.373488
6.89  -2.27331  -0.0482972  -0.044554   0.374325
6.9  -2.2738  -0.034554  -0.0308033   0.375071
6.91  -2.27414  -0.0208033  -0.017046   0.375725
6.92  -2.27435  -0.007046  -0.00328311   0.376289

==> friction_shaw_d2.txt <==
8.31  -2.27442  0.00208003  0.0142406   1.21606
8.32  -2.2744  0.00424063  0.0164817   1.22411
8.33  -2.27436  0.0064817  0.0188031   1.23214
8.34  -2.27429  0.00880312  0.0212048   1.24016
8.35  -2.2742  0.0112048  0.0236865   1.24817
8.36  -2.27409  0.0136865  0.0262482   1.25617
8.37  -2.27396  0.0162482  0.0288897   1.26415
8.38  -2.27379  0.0188897  0.0316108   1.27211
8.39  -2.2736  0.0216108  0.0344114   1.28006
8.4  -2.27339  0.0244114  0.0372912   1.28798
8.41  -2.27314  0.0272912  0.0402501   1.29589
8.42  -2.27287  0.0302501  0.0432879   1.30378
8.43  -2.27257  0.0332879  0.0464044   1.31165
8.44  -2.27224  0.0364044  0.0495993   1.31949
8.45  -2.27187  0.0395993  0.0528724   1.32731
8.46  -2.27148  0.0428724  0.0562234   1.33511
8.47  -2.27105  0.0462234  0.0596522   1.34288
8.48  -2.27058  0.0496522  0.0631585   1.35062
8.49  -2.27009  0.0531585  0.0667419   1.35834
8.5  -2.26956  0.0567419  0.0704022   1.36603
8.51  -2.26899  0.0604022  0.0741392   1.37369
8.52  -2.26839  0.0641392  0.0779524   1.38133
8.53  -2.26774  0.0679524  0.0818417   1.38893
8.54  -2.26706  0.0718417  0.0858067   1.3965
8.55  -2.26635  0.0758067  0.089847   1.40403
8.56  -2.26559  0.079847  0.0939624   1.41154
8.57  -2.26479  0.0839624  0.0981524   1.419
8.58  -2.26395  0.0881524  0.102417   1.42644
8.59  -2.26307  0.0924168  0.106755   1.43383
8.6  -2.26214  0.0967551  0.111167   1.44119
8.61  -2.26118  0.101167  0.115652   1.44852
8.62  -2.26016  0.105652  0.12021   1.4558
8.63  -2.25911  0.11021  0.124841   1.46304
8.64  -2.25801  0.114841  0.129543   1.47024
8.65  -2.25686  0.119543  0.134317   1.4774
8.66  -2.25566  0.124317  0.139162   1.48452
8.67  -2.25442  0.129162  0.144078   1.4916
8.68  -2.25313  0.134078  0.149065   1.49863
8.69  -2.25179  0.139065  0.154121   1.50561
8.7  -2.2504  0.144121  0.159246   1.51255
8.71  -2.24895  0.149246  0.164441   1.51945
8.72  -2.24746  0.154441  0.169704   1.52629
8.73  -2.24592  0.159704  0.175035   1.53309
8.74  -2.24432  0.165035  0.180433   1.53984
8.75  -2.24267  0.170433  0.185898   1.54654
8.76  -2.24097  0.175898  0.19143   1.55318
8.77  -2.23921  0.18143  0.197028   1.55978
8.78  -2.23739  0.187028  0.202691   1.56632
8.79  -2.23552  0.192691  0.208419   1.57281
8.8  -2.2336  0.198419  0.214212   1.57925
8.81  -2.23161  0.204212  0.220068   1.58563
8.82  -2.22957  0.210068  0.225987   1.59195
8.83  -2.22747  0.215987  0.23197   1.59822
8.84  -2.22531  0.22197  0.238014   1.60443
8.85  -2.22309  0.228014  0.24412   1.61059
8.86  -2.22081  0.23412  0.250287   1.61668
8.87  -2.21847  0.240287  0.256514   1.62272
8.88  -2.21606  0.246514  0.262801   1.6287
8.89  -2.2136  0.252801  0.269147   1.63461
8.9  -2.21107  0.259147  0.275552   1.64047
8.91  -2.20848  0.265552  0.282014   1.64626
8.92  -2.20582  0.272014  0.288534   1.65199
8.93  -2.2031  0.278534  0.295111   1.65765
8.94  -2.20032  0.285111  0.301743   1.66325
8.95  -2.19747  0.291743  0.308431   1.66879
8.96  -2.19455  0.298431  0.315174   1.67426
8.97  -2.19157  0.305174  0.32197   1.67966
8.98  -2.18851  0.31197  0.32882   1.685
8.99  -2.1854  0.31882  0.335723   1.69027
9  -2.18221  0.325723  0.342678   1.69547
9.01  -2.17895  0.332678  0.349684   1.7006
9.02  -2.17562  0.339684  0.35674   1.70567
9.03  -2.17223  0.34674  0.363847   1.71066
9.04  -2.16876  0.353847  0.371003   1.71558
9.05  -2.16522  0.361003  0.378207   1.72043
9.06  -2.16161  0.368207  0.385459   1.72521
9.07  -2.15793  0.375459  0.392758   1.72992
9.08  -2.15417  0.382758  0.400104   1.73455
9.09  -2.15035  0.390104  0.407495   1.73911
9.1  -2.14644  0.397495  0.414931   1.74359
9.11  -2.14247  0.404931  0.422411   1.748
9.12  -2.13842  0.412411  0.429934   1.75234
9.13  -2.1343  0.419934  0.4375   1.7566
9.14  -2.1301  0.4275  0.445108   1.76078
9.15  -2.12582  0.435108  0.452757   1.76489
9.16  -2.12147  0.442757  0.460446   1.76891
9.17  -2.11704  0.450446  0.468175   1.77286
9.18  -2.11254  0.458175  0.475942   1.77674
9.19  -2.10796  0.465942  0.483747   1.78053
9.2  -2.1033  0.473747  0.49159   1.78424
9.21  -2.09856  0.48159  0.499469   1.78788
9.22  -2.09374  0.489469  0.507383   1.79143
9.23  -2.08885  0.497383  0.515332   1.7949
9.24  -2.08388  0.505332  0.523315   1.79829
9.25  -2.07882  0.513315  0.531331   1.8016
9.26  -2.07369  0.521331  0.539379   1.80483
9.27  -2.06848  0.529379  0.547459   1.80798
9.28  -2.06318  0.537459  0.555569   1.81104
9.29  -2.05781  0.545569  0.563709   1.81402
9.3  -2.05235  0.553709  0.571879   1.81691
9.31  -2.04681  0.561879  0.580076   1.81972
9.32  -2.0412  0.570076  0.5883   1.82245
9.33  -2.0355  0.5783  0.596551   1.82509
9.34  -2.02971  0.586551  0.604828   1.82765
9.35  -2.02385  0.594828  0.613129   1.83012
9.36  -2.0179  0.603129  0.621454   1.83251
9.37  -2.01187  0.611454  0.629802   1.83481
9.38  -2.00575  0.619802  0.638172   1.83702
9.39  -1.99955  0.628172  0.646564   1.83914
9.4  -1.99327  0.636564  0.654976   1.84118
9.41  -1.98691  0.644976  0.663407   1.84313
9.42  -1.98046  0.653407  0.671857   1.845
9.43  -1.97392  0.661857  0.680325   1.84677
9.44  -1.96731  0.670325  0.688809   1.84846
9.45  -1.9606  0.678809  0.69731   1.85006
9.46  -1.95381  0.68731  0.705826   1.85157
9.47  -1.94694  0.695826  0.714356   1.85299
9.48  -1.93998  0.704356  0.722899   1.85433
9.49  -1.93294  0.712899  0.731454   1.85557
9.5  -1.92581  0.721454  0.740022   1.85672
9.51  -1.9186  0.730022  0.7486   1.85779
9.52  -1.9113  0.7386  0.757187   1.85876
9.53  -1.90391  0.747187  0.765784   1.85965
9.54  -1.89644  0.755784  0.774388   1.86044
9.55  -1.88888  0.764388  0.782999   1.86114
9.56  -1.88124  0.772999  0.791617   1.86175
9.57  -1.87351  0.781617  0.80024   1.86228
9.58  -1.86569  0.79024  0.808867   1.86271
9.59  -1.85779  0.798867  0.817497   1.86305
9.6  -1.8498  0.807497  0.82613   1.8633
9.61  -1.84172  0.81613  0.834765   1.86345
9.62  -1.83356  0.824765  0.8434   1.86352
9.63  -1.82531  0.8334  0.852035   1.8635
9.64  -1.81698  0.842035  0.860669   1.86338
9.65  -1.80856  0.850669  0.869301   1.86317
9.66  -1.80005  0.859301  0.877929   1.86287
9.67  -1.79146  0.867929  0.886554   1.86248
9.68  -1.78278  0.876554  0.895174   1.862
9.69  -1.77402  0.885174  0.903788   1.86143
9.7  -1.76516  0.893788  0.912396   1.86076
9.71  -1.75623  0.902396  0.920996   1.86
9.72  -1.7472  0.910996  0.929588   1.85915
9.73  -1.73809  0.919588  0.93817   1.85821
9.74  -1.7289  0.92817  0.946741   1.85718
9.75  -1.71961  0.936741  0.955302   1.85606
9.76  -1.71025  0.945302  0.96385   1.85484
9.77  -1.70079  0.95385  0.972386   1.85353
9.78  -1.69126  0.962386  0.980907   1.85214
9.79  -1.68163  0.970907  0.989414   1.85065
9.8  -1.67192  0.979414  0.997904   1.84906
9.81  -1.66213  0.987904  1.00638   1.84739
9.82  -1.65225  0.996378  1.01483   1.84563
9.83  -1.64229  1.00483  1.02327   1.84377
9.84  -1.63224  1.01327  1.03169   1.84183
9.85  -1.6221  1.02169  1.04009   1.83979
9.86  -1.61189  1.03009  1.04847   1.83767
9.87  -1.60159  1.03847  1.05682   1.83545
9.88  -1.5912  1.04682  1.06515   1.83314
9.89  -1.58073  1.05515  1.07346   1.83074
9.9  -1.57018  1.06346  1.08174   1.82825
9.91  -1.55955  1.07174  1.09   1.82568
9.92  -1.54883  1.08  1.09823   1.82301
9.93  -1.53803  1.08823  1.10643   1.82025
9.94  -1.52715  1.09643  1.1146   1.8174
9.95  -1.51618  1.1046  1.12275   1.81447
9.96  -1.50514  1.11275  1.13086   1.81144
9.97  -1.49401  1.12086  1.13895   1.80833
9.98  -1.4828  1.12895  1.147   1.80513
9.99  -1.47151  1.137  1.15502   1.80184
10  -1.46014  1.14502  1.163   1.79846
10.01  -1.44869  1.153  1.17095   1.795
10.02  -1.43716  1.16095  1.17887   1.79145
10.03  -1.42555  1.16887  1.18674   1.78781
10.04  -1.41386  1.17674  1.19458   1.78408
10.05  -1.4021  1.18458  1.20239   1.78027
10.06  -1.39025  1.19239  1.21015   1.77637
10.07  -1.37833  1.20015  1.21787   1.77238
10.08  -1.36633  1.20787  1.22556   1.76831
10.09  -1.35425  1.21556  1.2332   1.76416
10.1  -1.34209  1.2232  1.2408   1.75992
10.11  -1.32986  1.2308  1.24835   1.75559
10.12  -1.31755  1.23835  1.25587   1.75119
10.13  -1.30517  1.24587  1.26333   1.74669
10.14  -1.29271  1.25333  1.27075   1.74212
10.15  -1.28018  1.26075  1.27813   1.73746
10.16  -1.26757  1.26813  1.28546   1.73272
10.17  -1.25489  1.27546  1.29274   1.72789
10.18  -1.24213  1.28274  1.29996   1.72299
10.19  -1.2293  1.28996  1.30714   1.718
10.2  -1.2164  1.29714  1.31427   1.71293
10.21  -1.20343  1.30427  1.32135   1.70778
10.22  -1.19039  1.31135  1.32838   1.70255
10.23  -1.17728  1.31838  1.33535   1.69725
10.24  -1.16409  1.32535  1.34227   1.69186
10.25  -1.15084  1.33227  1.34913   1.68639
10.26  -1.13752  1.33913  1.35594   1.68085
10.27  -1.12413  1.34594  1.36269   1.67522
10.28  -1.11067  1.35269  1.36939   1.66952
10.29  -1.09714  1.35939  1.37603   1.66375
10.3  -1.08355  1.36603  1.3826   1.65789
10.31  -1.06989  1.3726  1.38912   1.65197
10.32  -1.05616  1.37912  1.39558   1.64596
10.33  -1.04237  1.38558  1.40198   1.63988
10.34  -1.02851  1.39198  1.40832   1.63373
10.35  -1.01459  1.39832  1.4146   1.6275
10.36  -1.00061  1.4046  1.42081   1.6212
10.37  -0.986563  1.41081  1.42696   1.61483
10.38  -0.972455  1.41696  1.43304   1.60838
10.39  -0.958286  1.42304  1.43906   1.60186
10.4  -0.944055  1.42906  1.44501   1.59528
10.41  -0.929765  1.43501  1.4509   1.58862
10.42  -0.915415  1.4409  1.45672   1.58189
10.43  -0.901006  1.44672  1.46247   1.57509
10.44  -0.886538  1.45247  1.46815   1.56823
10.45  -0.872014  1.45815  1.47376   1.56129
10.46  -0.857432  1.46376  1.4793   1.55429
10.47  -0.842795  1.4693  1.48478   1.54722
10.48  -0.828102  1.47478  1.49018   1.54009
10.49  -0.813354  1.48018  1.49551   1.53289
10.5  -0.798552  1.48551  1.50076   1.52562
10.51  -0.783697  1.49076  1.50595   1.51829
10.52  -0.768789  1.49595  1.51105   1.5109
10.53  -0.75383  1.50105  1.51609   1.50344
10.54  -0.738819  1.50609  1.52105   1.49592
10.55  -0.723758  1.51105  1.52593   1.48834
10.56  -0.708648  1.51593  1.53074   1.4807
10.57  -0.693489  1.52074  1.53547   1.473
10.58  -0.678281  1.52547  1.54012   1.46524
10.59  -0.663027  1.53012  1.5447   1.45741
10.6  -0.647725  1.5347  1.54919   1.44953
10.61  -0.632378  1.53919  1.55361   1.4416
10.62  -0.616987  1.54361  1.55794   1.4336
10.63  -0.60155  1.54794  1.5622   1.42555
10.64  -0.586071  1.5522  1.56637   1.41745
10.65  -0.570549  1.55637  1.57047   1.40929
10.66  -0.554985  1.56047  1.57448   1.40107
10.67  -0.539381  1.56448  1.5784   1.3928
10.68  -0.523736  1.5684  1.58225   1.38448
10.69  -0.508052  1.57225  1.58601   1.37611
10.7  -0.492329  1.57601  1.58969   1.36768
10.71  -0.476569  1.57969  1.59328   1.35921
10.72  -0.460772  1.58328  1.59679   1.35068
10.73  -0.44494  1.58679  1.60021   1.34211
10.74  -0.429072  1.59021  1.60354   1.33349
10.75  -0.41317  1.59354  1.60679   1.32482
10.76  -0.397234  1.59679  1.60995   1.3161
10.77  -0.381266  1.59995  1.61302   1.30734
10.78  -0.365267  1.60302  1.61601   1.29853
10.79  -0.349237  1.60601  1.61891   1.28968
10.8  -0.333176  1.60891  1.62171   1.28078
10.81  -0.317087  1.61171  1.62443   1.27184
10.82  -0.30097  1.61443  1.62706   1.26286
10.83  -0.284826  1.61706  1.6296   1.25384
10.84  -0.268655  1.6196  1.63205   1.24478
10.85  -0.252459  1.62205  1.6344   1.23567
10.86  -0.236239  1.6244  1.63667   1.22653
10.87  -0.219995  1.62667  1.63884   1.21735
10.88  -0.203728  1.62884  1.64092   1.20813
10.89  -0.18744  1.63092  1.64291   1.19888
10.9  -0.17113  1.63291  1.64481   1.18959
10.91  -0.154801  1.63481  1.64661   1.18027
10.92  -0.138453  1.63661  1.64832   1.17091
10.93  -0.122087  1.63832  1.64994   1.16152
10.94  -0.105704  1.63994  1.65146   1.15209
10.95  -0.0893045  1.64146  1.65288   1.14264
10.96  -0.0728899  1.64288  1.65421   1.13315
10.97  -0.0564611  1.64421  1.65545   1.12363
10.98  -0.040019  1.64545  1.65659   1.11409
10.99  -0.0235644  1.64659  1.65764   1.10451
11  -0.00709853  1.64764  1.65859   1.09491
11.01  0.00937784  1.64859  1.65944   1.08528
11.02  0.0258637  1.64944  1.6602   1.07563
11.03  0.0423581  1.6502  1.66085   1.06595
11.04  0.0588601  1.65085  1.66142   1.05624
11.05  0.0753686  1.65142  1.66188   1.04652
11.06  0.0918828  1.65188  1.66225   1.03677
11.07  0.108402  1.65225  1.66252   1.027
11.08  0.124924  1.65252  1.66269   1.01721
11.09  0.141449  1.65269  1.66277   1.00739
11.1  0.157976  1.65277  1.66274   0.997563
11.11  0.174504  1.65274  1.66262   0.987714
11.12  0.191031  1.65262  1.6624   0.977848
11.13  0.207557  1.6524  1.66208   0.967965
11.14  0.224081  1.65208  1.66166   0.958067
11.15  0.240602  1.65166  1.66114   0.948153
11.16  0.257119  1.65114  1.66052   0.938226
11.17  0.27363  1.65052  1.6598   0.928285
11.18  0.290135  1.6498  1.65899   0.918333
11.19  0.306633  1.64899  1.65807   0.908369
11.2  0.323123  1.64807  1.65706   0.898394
11.21  0.339604  1.64706  1.65594   0.88841
11.22  0.356075  1.64594  1.65472   0.878417
11.23  0.372534  1.64472  1.65341   0.868416
11.24  0.388981  1.64341  1.65199   0.858408
11.25  0.405415  1.64199  1.65048   0.848393
11.26  0.421835  1.64048  1.64886   0.838374
11.27  0.43824  1.63886  1.64714   0.82835
11.28  0.454629  1.63714  1.64533   0.818322
11.29  0.471  1.63533  1.64341   0.808291
11.3  0.487353  1.63341  1.64139   0.798258
11.31  0.503687  1.63139  1.63927   0.788225
11.32  0.520001  1.62927  1.63706   0.778191
11.33  0.536294  1.62706  1.63474   0.768158
11.34  0.552565  1.62474  1.63232   0.758126
11.35  0.568812  1.62232  1.6298   0.748097
11.36  0.585035  1.6198  1.62718   0.738071
11.37  0.601233  1.61718  1.62446   0.728049
11.38  0.617405  1.61446  1.62164   0.718031
11.39  0.63355  1.61164  1.61872   0.70802
11.4  0.649666  1.60872  1.6157   0.698015
11.41  0.665753  1.6057  1.61258   0.688018
11.42  0.68181  1.60258  1.60936   0.678029
11.43  0.697836  1.59936  1.60604   0.668049
11.44  0.71383  1.59604  1.60262   0.65808
11.45  0.72979  1.59262  1.5991   0.648121
11.46  0.745716  1.5891  1.59549   0.638173
11.47  0.761607  1.58549  1.59177   0.628239
11.48  0.777462  1.58177  1.58795   0.618317
11.49  0.79328  1.57795  1.58404   0.60841
11.5  0.809059  1.57404  1.58002   0.598518
11.51  0.8248  1.57002  1.57591   0.588642
11.52  0.8405  1.56591  1.5717   0.578783
11.53  0.856159  1.5617  1.56738   0.568941
11.54  0.871776  1.55738  1.56298   0.559117
11.55  0.88735  1.55298  1.55847   0.549313
11.56  0.90288  1.54847  1.55386   0.539529
11.57  0.918364  1.54386  1.54916   0.529765
11.58  0.933803  1.53916  1.54436   0.520023
11.59  0.949195  1.53436  1.53947   0.510304
11.6  0.964538  1.52947  1.53447   0.500608
11.61  0.979833  1.52447  1.52938   0.490936
11.62  0.995078  1.51938  1.52419   0.481289
11.63  1.01027  1.51419  1.51891   0.471667
11.64  1.02541  1.50891  1.51353   0.462072
11.65  1.0405  1.50353  1.50806   0.452505
11.66  1.05554  1.49806  1.50249   0.442965
11.67  1.07052  1.49249  1.49682   0.433454
11.68  1.08544  1.48682  1.49106   0.423973
11.69  1.10031  1.48106  1.48521   0.414523
11.7  1.11512  1.47521  1.47926   0.405104
11.71  1.12987  1.46926  1.47321   0.395716
11.72  1.14457  1.46321  1.46708   0.386362
11.73  1.1592  1.45708  1.46085   0.377041
11.74  1.17377  1.45085  1.45452   0.367754
11.75  1.18828  1.44452  1.44811   0.358502
11.76  1.20272  1.43811  1.4416   0.349287
11.77  1.2171  1.4316  1.435   0.340107
11.78  1.23142  1.425  1.42831   0.330966
11.79  1.24567  1.41831  1.42153   0.321862
11.8  1.25985  1.41153  1.41466   0.312797
11.81  1.27397  1.40466  1.4077   0.303772
11.82  1.28802  1.3977  1.40065   0.294787
11.83  1.30199  1.39065  1.3935   0.285843
11.84  1.3159  1.3835  1.38627   0.27694
11.85  1.32973  1.37627  1.37895   0.268081
11.86  1.3435  1.36895  1.37155   0.259264
11.87  1.35719  1.36155  1.36405   0.250491
11.88  1.3708  1.35405  1.35647   0.241763
11.89  1.38434  1.34647  1.3488   0.233081
11.9  1.39781  1.3388  1.34104   0.224444
11.91  1.41119  1.33104  1.3332   0.215854
11.92  1.42451  1.3232  1.32528   0.207311
11.93  1.43774  1.31528  1.31726   0.198817
11.94  1.45089  1.30726  1.30917   0.190371
11.95  1.46396  1.29917  1.30099   0.181975
11.96  1.47695  1.29099  1.29272   0.173629
11.97  1.48986  1.28272  1.28438   0.165333
11.98  1.50269  1.27438  1.27595   0.157089
11.99  1.51544  1.26595  1.26744   0.148897
12  1.52809  1.25744  1.25885   0.140758
12.01  1.54067  1.24885  1.25017   0.132672
12.02  1.55316  1.24017  1.24142   0.124641
12.03  1.56556  1.23142  1.23258   0.116664
12.04  1.57787  1.22258  1.22367   0.108742
12.05  1.5901  1.21367  1.21468   0.100876
12.06  1.60224  1.20468  1.20561   0.0930666
12.07  1.61428  1.19561  1.19646   0.0853143
12.08  1.62624  1.18646  1.18724   0.0776198
12.09  1.6381  1.17724  1.17794   0.0699836
12.1  1.64988  1.16794  1.16856   0.0624063
12.11  1.66156  1.15856  1.15911   0.0548885
12.12  1.67314  1.14911  1.14959   0.0474308
12.13  1.68463  1.13959  1.13999   0.0400338
12.14  1.69603  1.12999  1.13032   0.032698
12.15  1.70733  1.12032  1.12057   0.025424
12.16  1.71853  1.11057  1.11075   0.0182124
12.17  1.72964  1.10075  1.10086   0.0110637
12.18  1.74064  1.09086  1.0909   0.00397842
12.19  1.75155  1.0809  1.08087   -0.00304285
12.2  1.76236  1.07087  1.07077   -0.00999959
12.21  1.77307  1.06077  1.0606   -0.0168913
12.22  1.78368  1.0506  1.05037   -0.0237174
12.23  1.79418  1.04037  1.04006   -0.0304774
12.24  1.80459  1.03006  1.02969   -0.0371708
12.25  1.81489  1.01969  1.01925   -0.0437971
12.26  1.82509  1.00925  1.00875   -0.0503559
12.27  1.83518  0.998748  0.998179   -0.0568465
12.28  1.84517  0.988179  0.987547   -0.0632686
12.29  1.85505  0.977547  0.97685   -0.0696216
12.3  1.86482  0.96685  0.966091   -0.0759052
12.31  1.87449  0.956091  0.95527   -0.0821187
12.32  1.88405  0.94527  0.944388   -0.0882619
12.33  1.89351  0.934388  0.933444   -0.0943341
12.34  1.90285  0.923444  0.922441   -0.100335
12.35  1.91208  0.912441  0.911378   -0.106264
12.36  1.92121  0.901378  0.900257   -0.112121
12.37  1.93022  0.890257  0.889078   -0.117906
12.38  1.93912  0.879078  0.877842   -0.123617
12.39  1.94791  0.867842  0.866549   -0.129255
12.4  1.95659  0.856549  0.855201   -0.134819
12.41  1.96516  0.845201  0.843798   -0.140309
12.42  1.97361  0.833798  0.832341   -0.145724
12.43  1.98195  0.822341  0.82083   -0.151064
12.44  1.99017  0.81083  0.809267   -0.156329
12.45  1.99828  0.799267  0.797652   -0.161518
12.46  2.00627  0.787652  0.785985   -0.166632
12.47  2.01415  0.775985  0.774269   -0.171668
12.48  2.02191  0.764269  0.762502   -0.176628
12.49  2.02955  0.752502  0.750687   -0.181511
12.5  2.03708  0.740687  0.738824   -0.186316
12.51  2.04448  0.728824  0.726914   -0.191043
12.52  2.05177  0.716914  0.714957   -0.195693
12.53  2.05894  0.704957  0.702954   -0.200264
12.54  2.06599  0.692954  0.690906   -0.204756
12.55  2.07292  0.680906  0.678815   -0.209169
12.56  2.07973  0.668815  0.66668   -0.213503
12.57  2.08642  0.65668  0.654502   -0.217757
12.58  2.09298  0.644502  0.642283   -0.221932
12.59  2.09943  0.632283  0.630023   -0.226026
12.6  2.10575  0.620023  0.617722   -0.23004
12.61  2.11195  0.607722  0.605382   -0.233973
12.62  2.11803  0.595382  0.593004   -0.237825
12.63  2.12398  0.583004  0.580588   -0.241597
12.64  2.12981  0.570588  0.568135   -0.245287
12.65  2.13552  0.558135  0.555646   -0.248895
12.66  2.1411  0.545646  0.543122   -0.252422
12.67  2.14656  0.533122  0.530564   -0.255866
12.68  2.15189  0.520564  0.517971   -0.259229
12.69  2.15709  0.507971  0.505346   -0.262508
12.7  2.16217  0.495346  0.492689   -0.265706
12.71  2.16713  0.482689  0.480001   -0.268821
12.72  2.17195  0.470001  0.467282   -0.271852
12.73  2.17665  0.457282  0.454534   -0.274801
12.74  2.18123  0.444534  0.441758   -0.277666
12.75  2.18567  0.431758  0.428953   -0.280448
12.76  2.18999  0.418953  0.416122   -0.283147
12.77  2.19418  0.406122  0.403264   -0.285761
12.78  2.19824  0.393264  0.390381   -0.288292
12.79  2.20217  0.380381  0.377474   -0.290739
12.8  2.20598  0.367474  0.364543   -0.293102
12.81  2.20965  0.354543  0.351589   -0.295381
12.82  2.2132  0.341589  0.338613   -0.297576
12.83  2.21661  0.328613  0.325616   -0.299686
12.84  2.2199  0.315616  0.312599   -0.301712
12.85  2.22306  0.302599  0.299563   -0.303653
12.86  2.22608  0.289563  0.286508   -0.30551
12.87  2.22898  0.276508  0.273435   -0.307282
12.88  2.23174  0.263435  0.260345   -0.30897
12.89  2.23438  0.250345  0.247239   -0.310573
12.9  2.23688  0.237239  0.234119   -0.312091
12.91  2.23925  0.224119  0.220983   -0.313524
12.92  2.24149  0.210983  0.207835   -0.314873
12.93  2.2436  0.197835  0.194673   -0.316136
12.94  2.24558  0.184673  0.1815   -0.317315
12.95  2.24743  0.1715  0.168316   -0.318409
12.96  2.24914  0.158316  0.155122   -0.319418
12.97  2.25073  0.145122  0.141918   -0.320342
12.98  2.25218  0.131918  0.128707   -0.321182
12.99  2.2535  0.118707  0.115487   -0.321937
13  2.25468  0.105487  0.102261   -0.322607
13.01  2.25574  0.0922611  0.0890292   -0.323192
13.02  2.25666  0.0790292  0.0757922   -0.323692
13.03  2.25745  0.0657922  0.0625512   -0.324108
13.04  2.25811  0.0525512  0.0493068   -0.32444
13.05  2.25864  0.0393068  0.0360599   -0.324687
13.06  2.25903  0.0260599  0.0228114   -0.32485
13.07  2.25929  0.0128114  0.00956211   -0.324928

==> friction_shaw_s1.txt <==
0  2  0  0   0
0.01  2  0  -2.49999e-07   -2.49999e-05
0.02  2  0  -9.99992e-07   -9.99992e-05
0.03  2  0  -2.24996e-06   -0.000224996
0.04  2  0  -3.99987e-06   -0.000399987
0.05  2  0  -6.24967e-06   -0.000624967
0.06  2  0  -8.99933e-06   -0.000899933
0.07  2  0  -1.22487e-05   -0.00122487
0.08  2  0  -1.59979e-05   -0.00159979
0.09  2  0  -2.02466e-05   -0.00202466
0.1  2  0  -2.49948e-05   -0.00249948
0.11  2  0  -3.02424e-05   -0.00302424
0.12  2  0  -3.59892e-05   -0.00359892
0.13  2  0  -4.22351e-05   -0.00422351
0.14  2  0  -4.898e-05   -0.004898
0.15  2  0  -5.62236e-05   -0.00562236
0.16  2  0  -6.39659e-05   -0.00639659
0.17  2  0  -7.22065e-05   -0.00722065
0.18  2  0  -8.09453e-05   -0.00809453
0.19  2  0  -9.01821e-05   -0.00901821
0.2  2  0  -9.99167e-05   -0.00999167
0.21  2  0  -0.000110149   -0.0110149
0.22  2  0  -0.000120878   -0.0120878
0.23  2  0  -0.000132104   -0.0132104
0.24  2  0  -0.000143827   -0.0143827
0.25  2  0  -0.000156047   -0.0156047
0.26  2  0  -0.000168762   -0.0168762
0.27  2  0  -0.000181973   -0.0181973
0.28  2  0  -0.00019568   -0.019568
0.29  2  0  -0.000209882   -0.0209882
0.3  2  0  -0.000224578   -0.0224578
0.31  2  0  -0.000239769   -0.0239769
0.32  2  0  -0.000255454   -0.0255454
0.33  2  0  -0.000271633   -0.0271633
0.34  2  0  -0.000288305   -0.0288305
0.35  2  0  -0.000305469   -0.0305469
0.36  2  0  -0.000323126   -0.0323126
0.37  2  0  -0.000341275   -0.0341275
0.38  2  0  -0.000359915   -0.0359915
0.39  2  0  -0.000379047   -0.0379047
0.4  2  0  -0.000398668   -0.0398668
0.41  2  0  -0.00041878   -0.041878
0.42  2  0  -0.000439382   -0.0439382
0.43  2  0  -0.000460472   -0.0460472
0.44  2  0  -0.000482051   -0.0482051
0.45  2  0  -0.000504118   -0.0504118
0.46  2  0  -0.000526672   -0.0526672
0.47  2  0  -0.000549713   -0.0549713
0.48  2  0  -0.000573241   -0.0573241
0.49  2  0  -0.000597254   -0.0597254
0.5  2  0  -0.000621752   -0.0621752
0.51  2  0  -0.000646734   -0.0646734
0.52  2  0  -0.0006722   -0.06722
0.53  2  0  -0.00069815   -0.069815
0.54  2  0  -0.000724582   -0.0724582
0.55  2  0  -0.000751496   -0.0751496
0.56  2  0  -0.000778891   -0.0778891
0.57  2  0  -0.000806767   -0.0806767
0.58  2  0  -0.000835122   -0.0835122
0.59  2  0  -0.000863957   -0.0863957
0.6  2  0  -0.00089327   -0.089327
0.61  2  0  -0.000923061   -0.0923061
0.62  2  0  -0.000953329   -0.0953329
0.63  2  0  -0.000984072   -0.0984072
0.64  2  0  -0.00101529   -0.101529
0.65  2  0  -0.00104699   -0.104699
0.66  2  0  -0.00107915   -0.107915
0.67  2  0  -0.00111179   -0.111179
0.68  2  0  -0.00114491   -0.114491
0.69  2  0  -0.00117849   -0.117849
0.7  2  0  -0.00121255   -0.121255
0.71  2  0  -0.00124707   -0.124707
0.72  2  0  -0.00128206   -0.128206
0.73  2  0  -0.00131752   -0.131752
0.74  2  0  -0.00135345   -0.135345
0.75  2  0  -0.00138985   -0.138985
0.76  2  0  -0.00142671   -0.142671
0.77  2  0  -0.00146403   -0.146403
0.78  2  0  -0.00150182   -0.150182
0.79  2  0  -0.00154007   -0.154007
0.8  2  0  -0.00157878   -0.157878
0.81  2  0  -0.00161795   -0.161795
0.82  2  0  -0.00165758   -0.165758
0.83  2  0  -0.00169767   -0.169767
0.84  2  0  -0.00173822   -0.173822
0.85  2  0  -0.00177923   -0.177923
0.86  2  0  -0.00182069   -0.182069
0.87  2  0  -0.0018626   -0.18626
0.88  2  0  -0.00190497   -0.190497
0.89  2  0  -0.00194779   -0.194779
0.9  2  0  -0.00199106   -0.199106
0.91  2  0  -0.00203478   -0.203478
0.92  2  0  -0.00207895   -0.207895
0.93  2  0  -0.00212357   -0.212357
0.94  2  0  -0.00216863   -0.216863
0.95  2  0  -0.00221415   -0.221415
0.96  2  0  -0.0022601   -0.22601
0.97  2  0  -0.0023065   -0.23065
0.98  2  0  -0.00235334   -0.235334
0.99  2  0  -0.00240063   -0.240063
1  2  0  -0.00244835   -0.244835
1.01  2  0  -0.00249651   -0.249651
1.02  2  0  -0.00254511   -0.254511
1.03  2  0  -0.00259415   -0.259415
1.04  2  0  -0.00264362   -0.264362
1.05  2  0  -0.00269352   -0.269352
1.06  2  0  -0.00274386   -0.274386
1.07  2  0  -0.00279463   -0.279463
1.08  2  0  -0.00284583   -0.284583
1.09  2  0  -0.00289745   -0.289745
1.1  2  0  -0.00294951   -0.294951
1.11  2  0  -0.00300199   -0.300199
1.12  2  0  -0.0030549   -0.30549
1.13  2  0  -0.00310823   -0.310823
1.14  2  0  -0.00316198   -0.316198
1.15  2  0  -0.00321615   -0.321615
1.16  2  0  -0.00327075   -0.327075
1.17  2  0  -0.00332576   -0.332576
1.18  2  0  -0.00338119   -0.338119
1.19  2  0  -0.00343703   -0.343703
1.2  2  0  -0.00349329   -0.349329
1.21  2  0  -0.00354996   -0.354996
1.22  2  0  -0.00360704   -0.360704
1.23  2  0  -0.00366453   -0.366453
1.24  2  0  -0.00372243   -0.372243
1.25  2  0  -0.00378074   -0.378074
1.26  2  0  -0.00383945   -0.383945
1.27  2  0  -0.00389857   -0.389857
1.28  2  0  -0.00395808   -0.395808
1.29  2  0  -0.004018   -0.4018
1.3  2  0  -0.00407832   -0.407832
1.31  2  0  -0.00413904   -0.413904
1.32  2  0  -0.00420016   -0.420016
1.33  2  0  -0.00426166   -0.426166
1.34  2  0  -0.00432357   -0.432357
1.35  2  0  -0.00438586   -0.438586
1.36  2  0  -0.00444855   -0.444855
1.37  2  0  -0.00451162   -0.451162
1.38  2  0  -0.00457508   -0.457508
1.39  2  0  -0.00463893   -0.463893
1.4  2  0  -0.00470316   -0.470316
1.41  2  0  -0.00476777   -0.476777
1.42  2  0  -0.00483276   -0.483276
1.43  2  0  -0.00489814   -0.489814
1.44  2  0  -0.00496389   -0.496389
1.45  2  0  -0.00503001   -0.503001
1.46  2  0  -0.00509651   -0.509651
1.47  2  0  -0.00516338   -0.516338
1.48  2  0  -0.00523063   -0.523063
1.49  2  0  -0.00529824   -0.529824
1.5  2  0  -0.00536622   -0.536622
1.51  2  0  -0.00543457   -0.543457
1.52  2  0  -0.00550328   -0.550328
1.53  2  0  -0.00557235   -0.557235
1.54  2  0  -0.00564179   -0.564179
1.55  2  0  -0.00571158   -0.571158
1.56  2  0  -0.00578173   -0.578173
1.57  2  0  -0.00585223   -0.585223
1.58  2  0  -0.00592309   -0.592309
1.59  2  0  -0.0059943   -0.59943
1.6  2  0  -0.00606587   -0.606587
1.61  2  0  -0.00613778   -0.613778
1.62  2  0  -0.00621003   -0.621003
1.63  2  0  -0.00628263   -0.628263
1.64  2  0  -0.00635558   -0.635558
1.65  2  0  -0.00642886   -0.642886
1.66  2  0  -0.00650248   -0.650248
1.67  2  0  -0.00657645   -0.657645
1.68  2  0  -0.00665074   -0.665074
1.69  2  0  -0.00672537   -0.672537
1.7  2  0  -0.00680034   -0.680034
1.71  2  0  -0.00687563   -0.687563
1.72  2  0  -0.00695125   -0.695125
1.73  2  0  -0.0070272   -0.70272
1.74  2  0  -0.00710347   -0.710347
1.75  2  0  -0.00718006   -0.718006
1.76  2  0  -0.00725698   -0.725698
1.77  2  0  -0.00733421   -0.733421
1.78  2  0  -0.00741176   -0.741176
1.79  2  0  -0.00748962   -0.748962
1.8  2  0  -0.0075678   -0.75678
1.81  2  0  -0.00764629   -0.764629
1.82  2  0  -0.00772509   -0.772509
1.83  2  0  -0.00780419   -0.780419
1.84  2  0  -0.0078836   -0.78836
1.85  2  0  -0.00796331   -0.796331
1.86  2  0  -0.00804332   -0.804332
1.87  2  0  -0.00812363   -0.812363
1.88  2  0  -0.00820424   -0.820424
1.89  2  0  -0.00828514   -0.828514
1.9  2  0  -0.00836634   -0.836634
1.91  2  0  -0.00844782   -0.844782
1.92  2  0  -0.0085296   -0.85296
1.93  2  0  -0.00861166   -0.861166
1.94  2  0  -0.00869401   -0.869401
1.95  2  0  -0.00877664   -0.877664
1.96  2  0  -0.00885955   -0.885955
1.97  2  0  -0.00894274   -0.894274
1.98  2  0  -0.0090262   -0.90262
1.99  2  0  -0.00910994   -0.910994
2  2  0  -0.00919395   -0.919395
2.01  2  0  -0.00927824   -0.927824
2.02  2  0  -0.00936279   -0.936279
2.03  2  0  -0.0094476   -0.94476
2.04  2  0  -0.00953268   -0.953268
2.05  2  0  -0.00961802   -0.961802
2.06  2  0  -0.00970362   -0.970362
2.07  2  0  -0.00978948   -0.978948
2.08  2  0  -0.00987559   -0.987559
2.09  2  0  -0.00996196   -0.996196
2.1  2  0  -0.0100486   -1.00486
2.11  2  0  -0.0101354   -1.01354
2.12  2  0  -0.0102226   -1.02226
2.13  2  0  -0.0103099   -1.03099
2.14  2  0  -0.0103975   -1.03975
2.15  2  0  -0.0104854   -1.04854
2.16  2  0  -0.0105734   -1.05734
2.17  2  0  -0.0106617   -1.06617
2.18  2  0  -0.0107503   -1.07503
2.19  2  0  -0.0108391   -1.08391
2.2  2  0  -0.0109281   -1.09281
2.21  2  0  -0.0110173   -1.10173
2.22  2  0  -0.0111068   -1.11068
2.23  2  0  -0.0111965   -1.11965
2.24  2  0  -0.0112864   -1.12864
2.25  2  0  -0.0113765   -1.13765
2.26  2  0  -0.0114668   -1.14668
2.27  2  0  -0.0115574   -1.15574
2.28  2  0  -0.0116481   -1.16481
2.29  2  0  -0.0117391   -1.17391
2.3  2  0  -0.0118303   -1.18303
2.31  2  0  -0.0119216   -1.19216
2.32  2  0  -0.0120132   -1.20132
2.33  2  -0.00201321  -0.0141142   -1.2101

==> friction_shaw_s2.txt <==
6.93  -2.27442  0  0.00378104   0.378104
6.94  -2.27442  0  0.00381306   0.381306
6.95  -2.27442  0  0.00384555   0.384555
6.96  -2.27442  0  0.00387851   0.387851
6.97  -2.27442  0  0.00391195   0.391195
6.98  -2.27442  0  0.00394585   0.394585
6.99  -2.27442  0  0.00398023   0.398023
7  -2.27442  0  0.00401507   0.401507
7.01  -2.27442  0  0.00405038   0.405038
7.02  -2.27442  0  0.00408616   0.408616
7.03  -2.27442  0  0.00412241   0.412241
7.04  -2.27442  0  0.00415912   0.415912
7.05  -2.27442  0  0.0041963   0.41963
7.06  -2.27442  0  0.00423394   0.423394
7.07  -2.27442  0  0.00427204   0.427204
7.08  -2.27442  0  0.0043106   0.43106
7.09  -2.27442  0  0.00434963   0.434963
7.1  -2.27442  0  0.00438911   0.438911
7.11  -2.27442  0  0.00442906   0.442906
7.12  -2.27442  0  0.00446946   0.446946
7.13  -2.27442  0  0.00451032   0.451032
7.14  -2.27442  0  0.00455163   0.455163
7.15  -2.27442  0  0.0045934   0.45934
7.16  -2.27442  0  0.00463563   0.463563
7.17  -2.27442  0  0.0046783   0.46783
7.18  -2.27442  0  0.00472143   0.472143
7.19  -2.27442  0  0.00476501   0.476501
7.2  -2.27442  0  0.00480904   0.480904
7.21  -2.27442  0  0.00485351   0.485351
7.22  -2.27442  0  0.00489844   0.489844
7.23  -2.27442  0  0.00494381   0.494381
7.24  -2.27442  0  0.00498962   0.498962
7.25  -2.27442  0  0.00503588   0.503588
7.26  -2.27442  0  0.00508258   0.508258
7.27  -2.27442  0  0.00512972   0.512972
7.28  -2.27442  0  0.0051773   0.51773
7.29  -2.27442  0  0.00522533   0.522533
7.3  -2.27442  0  0.00527379   0.527379
7.31  -2.27442  0  0.00532268   0.532268
7.32  -2.27442  0  0.00537202   0.537202
7.33  -2.27442  0  0.00542178   0.542178
7.34  -2.27442  0  0.00547198   0.547198
7.35  -2.27442  0  0.00552261   0.552261
7.36  -2.27442  0  0.00557368   0.557368
7.37  -2.27442  0  0.00562517   0.562517
7.38  -2.27442  0  0.00567709   0.567709
7.39  -2.27442  0  0.00572943   0.572943
7.4  -2.27442  0  0.0057822   0.57822
7.41  -2.27442  0  0.0058354   0.58354
7.42  -2.27442  0  0.00588902   0.588902
7.43  -2.27442  0  0.00594306   0.594306
7.44  -2.27442  0  0.00599752   0.599752
7.45  -2.27442  0  0.00605239   0.605239
7.46  -2.27442  0  0.00610769   0.610769
7.47  -2.27442  0  0.0061634   0.61634
7.48  -2.27442  0  0.00621953   0.621953
7.49  -2.27442  0  0.00627607   0.627607
7.5  -2.27442  0  0.00633302   0.633302
7.51  -2.27442  0  0.00639038   0.639038
7.52  -2.27442  0  0.00644815   0.644815
7.53  -2.27442  0  0.00650633   0.650633
7.54  -2.27442  0  0.00656491   0.656491
7.55  -2.27442  0  0.0066239   0.66239
7.56  -2.27442  0  0.00668329   0.668329
7.57  -2.27442  0  0.00674308   0.674308
7.58  -2.27442  0  0.00680327   0.680327
7.59  -2.27442  0  0.00686386   0.686386
7.6  -2.27442  0  0.00692485   0.692485
7.61  -2.27442  0  0.00698623   0.698623
7.62  -2.27442  0  0.00704801   0.704801
7.63  -2.27442  0  0.00711018   0.711018
7.64  -2.27442  0  0.00717274   0.717274
7.65  -2.27442  0  0.00723569   0.723569
7.66  -2.27442  0  0.00729903   0.729903
7.67  -2.27442  0  0.00736275   0.736275
7.68  -2.27442  0  0.00742686   0.742686
7.69  -2.27442  0  0.00749135   0.749135
7.7  -2.27442  0  0.00755622   0.755622
7.71  -2.27442  0  0.00762148   0.762148
7.72  -2.27442  0  0.00768711   0.768711
7.73  -2.27442  0  0.00775311   0.775311
7.74  -2.27442  0  0.00781949   0.781949
7.75  -2.27442  0  0.00788625   0.788625
7.76  -2.27442  0  0.00795337   0.795337
7.77  -2.27442  0  0.00802087   0.802087
7.78  -2.27442  0  0.00808873   0.808873
7.79  -2.27442  0  0.00815696   0.815696
7.8  -2.27442  0  0.00822556   0.822556
7.81  -2.27442  0  0.00829452   0.829452
7.82  -2.27442  0  0.00836384   0.836384
7.83  -2.27442  0  0.00843351   0.843351
7.84  -2.27442  0  0.00850355   0.850355
7.85  -2.27442  0  0.00857394   0.857394
7.86  -2.27442  0  0.00864469   0.864469
7.87  -2.27442  0  0.00871579   0.871579
7.88  -2.27442  0  0.00878724   0.878724
7.89  -2.27442  0  0.00885904   0.885904
7.9  -2.27442  0  0.00893118   0.893118
7.91  -2.27442  0  0.00900367   0.900367
7.92  -2.27442  0  0.00907651   0.907651
7.93  -2.27442  0  0.00914968   0.914968
7.94  -2.27442  0  0.0092232   0.92232
7.95  -2.27442  0  0.00929706   0.929706
7.96  -2.27442  0  0.00937125   0.937125
7.97  -2.27442  0  0.00944577   0.944577
7.98  -2.27442  0  0.00952063   0.952063
7.99  -2.27442  0  0.00959582   0.959582
8  -2.27442  0  0.00967133   0.967133
8.01  -2.27442  0  0.00974718   0.974718
8.02  -2.27442  0  0.00982334   0.982334
8.03  -2.27442  0  0.00989984   0.989984
8.04  -2.27442  0  0.00997665   0.997665
8.05  -2.27442  0  0.0100538   1.00538
8.06  -2.27442  0  0.0101312   1.01312
8.07  -2.27442  0  0.010209   1.0209
8.08  -2.27442  0  0.0102871   1.02871
8.09  -2.27442  0  0.0103655   1.03655
8.1  -2.27442  0  0.0104442   1.04442
8.11  -2.27442  0  0.0105232   1.05232
8.12  -2.27442  0  0.0106025   1.06025
8.13  -2.27442  0  0.0106821   1.06821
8.14  -2.27442  0  0.010762   1.0762
8.15  -2.27442  0  0.0108422   1.08422
8.16  -2.27442  0  0.0109227   1.09227
8.17  -2.27442  0  0.0110035   1.10035
8.18  -2.27442  0  0.0110846   1.10846
8.19  -2.27442  0  0.011166   1.1166
8.2  -2.27442  0  0.0112477   1.12477
8.21  -2.27442  0  0.0113297   1.13297
8.22  -2.27442  0  0.011412   1.1412
8.23  -2.27442  0  0.0114945   1.14945
8.24  -2.27442  0  0.0115773   1.15773
8.25  -2.27442  0  0.0116604   1.16604
8.26  -2.27442  0  0.0117438   1.17438
8.27  -2.27442  0  0.0118274   1.18274
8.28  -2.27442  0  0.0119114   1.19114
8.29  -2.27442  0  0.0119956   1.19956
8.3  -2.27442  0  0.01208   1.208


==> stochastic_friction_shaw_d1.txt <==
6.63  1  -0.00221678  -0.0144231  -1.22063
6.64  0.999978  -0.00442307  -0.0163125  -1.18894
6.65  0.999934  -0.0063125  -0.0192617  -1.29492
6.66  0.99987  -0.0092617  -0.0229685  -1.37068
6.67  0.999778  -0.0129685  -0.0269921  -1.40236
6.68  0.999648  -0.0169921  -0.0303616  -1.33695
6.69  0.999478  -0.0203616  -0.0338572  -1.34956
6.7  0.999275  -0.0238572  -0.0373873  -1.35301
6.71  0.999036  -0.0273873  -0.041287  -1.38997
6.72  0.998762  -0.031287  -0.0456671  -1.438
6.73  0.998449  -0.0356671  -0.0504823  -1.48153
6.74  0.998093  -0.0404823  -0.0554309  -1.49485
6.75  0.997688  -0.0454309  -0.0595625  -1.41316
6.76  0.997234  -0.0495625  -0.0639551  -1.43926
6.77  0.996738  -0.0539551  -0.0676884  -1.37334
6.78  0.996198  -0.0576884  -0.0718565  -1.4168
6.79  0.995621  -0.0618565  -0.0760792  -1.42228
6.8  0.995003  -0.0660792  -0.0807565  -1.46772
6.81  0.994342  -0.0707565  -0.0848194  -1.40629
6.82  0.993635  -0.0748194  -0.0893241  -1.45047
6.83  0.992886  -0.0793241  -0.0942915  -1.49674
6.84  0.992093  -0.0842915  -0.0996391  -1.53476
6.85  0.99125  -0.0896391  -0.105219  -1.55801
6.86  0.990354  -0.0952193  -0.110667  -1.54478
6.87  0.989402  -0.100667  -0.11562  -1.49525
6.88  0.988395  -0.10562  -0.12061  -1.49908
6.89  0.987339  -0.11061  -0.125284  -1.46736
6.9  0.986233  -0.115284  -0.12937  -1.40862
6.91  0.98508  -0.11937  -0.132889  -1.35189
6.92  0.983886  -0.122889  -0.135996  -1.31066
6.93  0.982657  -0.125996  -0.139134  -1.31379
6.94  0.981397  -0.129134  -0.141686  -1.25521
6.95  0.980106  -0.131686  -0.144705  -1.30197
6.96  0.978789  -0.134705  -0.147268  -1.25631
6.97  0.977442  -0.137268  -0.149495  -1.22262
6.98  0.976069  -0.139495  -0.151931  -1.24361
6.99  0.974674  -0.141931  -0.154464  -1.2533
7  0.973255  -0.144464  -0.156736  -1.22721
7.01  0.97181  -0.146736  -0.158824  -1.2088
7.02  0.970343  -0.148824  -0.16104  -1.22164
7.03  0.968855  -0.15104  -0.163825  -1.27843
7.04  0.967344  -0.153825  -0.166521  -1.26963
7.05  0.965806  -0.156521  -0.169175  -1.26541
7.06  0.964241  -0.159175  -0.171977  -1.28017
7.07  0.962649  -0.161977  -0.174939  -1.29622
7.08  0.961029  -0.164939  -0.177523  -1.25837
7.09  0.95938  -0.167523  -0.179724  -1.22017
7.1  0.957705  -0.169724  -0.18098  -1.12557
7.11  0.956008  -0.17098  -0.18184  -1.08603
7.12  0.954298  -0.17184  -0.183157  -1.13172
7.13  0.952579  -0.173157  -0.184926  -1.17686
7.14  0.950848  -0.174926  -0.187435  -1.25094
7.15  0.949099  -0.177435  -0.189316  -1.18804
7.16  0.947324  -0.179316  -0.191448  -1.21326
7.17  0.945531  -0.181448  -0.194147  -1.26987
7.18  0.943717  -0.184147  -0.196714  -1.25668
7.19  0.941875  -0.186714  -0.199148  -1.24337
7.2  0.940008  -0.189148  -0.200643  -1.14958
7.21  0.938116  -0.190643  -0.201412  -1.07687
7.22  0.93621  -0.191412  -0.202857  -1.14446
7.23  0.934296  -0.192857  -0.204305  -1.14483
7.24  0.932367  -0.194305  -0.204418  -1.01133
7.25  0.930424  -0.194418  -0.204367  -0.994822
7.26  0.92848  -0.194367  -0.204541  -1.01742
7.27  0.926536  -0.194541  -0.205669  -1.11285
7.28  0.924591  -0.195669  -0.206513  -1.08437
7.29  0.922634  -0.196513  -0.207865  -1.13521
7.3  0.920669  -0.197865  -0.209213  -1.13475
7.31  0.918691  -0.199213  -0.210221  -1.10081
7.32  0.916698  -0.200221  -0.211662  -1.14418
7.33  0.914696  -0.201662  -0.212811  -1.11483
7.34  0.91268  -0.202811  -0.214488  -1.16768
7.35  0.910652  -0.204488  -0.215684  -1.11964
7.36  0.908607  -0.205684  -0.21689  -1.12061
7.37  0.90655  -0.20689  -0.217895  -1.10052
7.38  0.904481  -0.207895  -0.219081  -1.11852
7.39  0.902402  -0.209081  -0.220937  -1.18565
7.4  0.900311  -0.210937  -0.22232  -1.13827
7.41  0.898202  -0.21232  -0.223574  -1.12544
7.42  0.896079  -0.213574  -0.225126  -1.15521
7.43  0.893943  -0.215126  -0.226645  -1.15186
7.44  0.891792  -0.216645  -0.228467  -1.1822
7.45  0.889625  -0.218467  -0.229868  -1.14008
7.46  0.88744  -0.219868  -0.232157  -1.22899
7.47  0.885242  -0.222157  -0.234151  -1.19934
7.48  0.88302  -0.224151  -0.236309  -1.21581
7.49  0.880779  -0.226309  -0.237811  -1.15018
7.5  0.878516  -0.227811  -0.238785  -1.09738
7.51  0.876237  -0.228785  -0.240264  -1.14798
7.52  0.87395  -0.230264  -0.242215  -1.19507
7.53  0.871647  -0.232215  -0.244582  -1.2367
7.54  0.869325  -0.234582  -0.247383  -1.28007
7.55  0.866979  -0.237383  -0.249684  -1.23014
7.56  0.864605  -0.239684  -0.251329  -1.16444
7.57  0.862208  -0.241329  -0.253525  -1.21964
7.58  0.859795  -0.243525  -0.25573  -1.22053
7.59  0.85736  -0.24573  -0.258279  -1.25488
7.6  0.854903  -0.248279  -0.26007  -1.17912
7.61  0.85242  -0.25007  -0.261766  -1.16951
7.62  0.849919  -0.251766  -0.262733  -1.09675
7.63  0.847401  -0.252733  -0.263339  -1.06064
7.64  0.844874  -0.253339  -0.263892  -1.05529
7.65  0.842341  -0.253892  -0.263234  -0.934151
7.66  0.839802  -0.253234  -0.262534  -0.929969
7.67  0.837269  -0.252534  -0.261887  -0.935327
7.68  0.834744  -0.251887  -0.261234  -0.934747
7.69  0.832225  -0.251234  -0.261361  -1.01272
7.7  0.829713  -0.251361  -0.261354  -0.999273
7.71  0.827199  -0.251354  -0.261781  -1.04269
7.72  0.824686  -0.251781  -0.261916  -1.01346
7.73  0.822168  -0.251916  -0.262048  -1.01319
7.74  0.819649  -0.252048  -0.261342  -0.929418
7.75  0.817128  -0.251342  -0.261238  -0.989637
7.76  0.814615  -0.251238  -0.261173  -0.993501
7.77  0.812102  -0.251173  -0.261118  -0.994484
7.78  0.809591  -0.251118  -0.261489  -1.03707
7.79  0.80708  -0.251489  -0.261376  -0.988691
7.8  0.804565  -0.251376  -0.260676  -0.93003
7.81  0.802051  -0.250676  -0.259467  -0.879123
7.82  0.799544  -0.249467  -0.258345  -0.887821
7.83  0.797049  -0.248345  -0.256775  -0.842947
7.84  0.794566  -0.246775  -0.254968  -0.819309
7.85  0.792098  -0.244968  -0.252749  -0.778077
7.86  0.789649  -0.242749  -0.250557  -0.780827
7.87  0.787221  -0.240557  -0.248145  -0.758778
7.88  0.784816  -0.238145  -0.246179  -0.803462
7.89  0.782434  -0.236179  -0.244207  -0.802744
7.9  0.780072  -0.234207  -0.242975  -0.876842
7.91  0.77773  -0.232975  -0.241995  -0.902014
7.92  0.7754  -0.231995  -0.240855  -0.885949
7.93  0.773081  -0.230855  -0.239836  -0.898112
7.94  0.770772  -0.229836  -0.237939  -0.810353
7.95  0.768474  -0.227939  -0.234932  -0.699228
7.96  0.766194  -0.224932  -0.232781  -0.784894
7.97  0.763945  -0.222781  -0.230673  -0.789236
7.98  0.761717  -0.220673  -0.228667  -0.799369
7.99  0.75951  -0.218667  -0.226596  -0.792971
8  0.757324  -0.216596  -0.22463  -0.803407
8.01  0.755158  -0.21463  -0.222191  -0.756028
8.02  0.753011  -0.212191  -0.220132  -0.794166
8.03  0.75089  -0.210132  -0.217341  -0.720898
8.04  0.748788  -0.207341  -0.21544  -0.80987
8.05  0.746715  -0.20544  -0.213635  -0.819498
8.06  0.74466  -0.203635  -0.211838  -0.820336
8.07  0.742624  -0.201838  -0.210313  -0.847494
8.08  0.740606  -0.200313  -0.209369  -0.905522
8.09  0.738603  -0.199369  -0.208702  -0.93333
8.1  0.736609  -0.198702  -0.207479  -0.877727
8.11  0.734622  -0.197479  -0.206963  -0.948377
8.12  0.732647  -0.196963  -0.206475  -0.951207
8.13  0.730677  -0.196475  -0.205994  -0.951865
8.14  0.728713  -0.195994  -0.206062  -1.00679
8.15  0.726753  -0.196062  -0.206397  -1.03356
8.16  0.724792  -0.196397  -0.207215  -1.08177
8.17  0.722828  -0.197215  -0.208155  -1.09405
8.18  0.720856  -0.198155  -0.209339  -1.11837
8.19  0.718874  -0.199339  -0.210117  -1.07777
8.2  0.716881  -0.200117  -0.210617  -1.05005
8.21  0.71488  -0.200617  -0.209766  -0.914924
8.22  0.712874  -0.199766  -0.209965  -1.01983
8.23  0.710876  -0.199965  -0.20991  -0.994484
8.24  0.708876  -0.19991  -0.211072  -1.11621
8.25  0.706877  -0.201072  -0.212086  -1.10146
8.26  0.704867  -0.202086  -0.212617  -1.05303
8.27  0.702846  -0.202617  -0.213564  -1.09471
8.28  0.70082  -0.203564  -0.214989  -1.14254
8.29  0.698784  -0.204989  -0.217043  -1.20539
8.3  0.696734  -0.207043  -0.219151  -1.21076
8.31  0.694664  -0.209151  -0.220744  -1.1593
8.32  0.692572  -0.210744  -0.222944  -1.22
8.33  0.690465  -0.212944  -0.225491  -1.25475
8.34  0.688335  -0.215491  -0.228095  -1.26038
8.35  0.68618  -0.218095  -0.230145  -1.20501
8.36  0.683999  -0.220145  -0.231935  -1.17895
8.37  0.681798  -0.221935  -0.233432  -1.14976
8.38  0.679579  -0.223432  -0.235329  -1.18964
8.39  0.677344  -0.225329  -0.236718  -1.13891
8.4  0.675091  -0.226718  -0.238555  -1.18374
8.41  0.672824  -0.228555  -0.241466  -1.29106
8.42  0.670538  -0.231466  -0.244152  -1.26867
8.43  0.668224  -0.234152  -0.247216  -1.30637
8.44  0.665882  -0.237216  -0.250222  -1.30057
8.45  0.66351  -0.240222  -0.253885  -1.36635
8.46  0.661108  -0.243885  -0.257197  -1.33118
8.47  0.658669  -0.247197  -0.261177  -1.398
8.48  0.656197  -0.251177  -0.264793  -1.36158
8.49  0.653685  -0.254793  -0.26897  -1.41769
8.5  0.651137  -0.25897  -0.272774  -1.38039
8.51  0.648547  -0.262774  -0.276146  -1.33721
8.52  0.64592  -0.266146  -0.279984  -1.38382
8.53  0.643258  -0.269984  -0.28338  -1.33955
8.54  0.640558  -0.27338  -0.286745  -1.33652
8.55  0.637825  -0.276745  -0.290027  -1.32822
8.56  0.635057  -0.280027  -0.293288  -1.32609
8.57  0.632257  -0.283288  -0.297281  -1.39934
8.58  0.629424  -0.287281  -0.301649  -1.43678
8.59  0.626551  -0.291649  -0.306341  -1.46921
8.6  0.623635  -0.296341  -0.311231  -1.48894
8.61  0.620671  -0.301231  -0.314876  -1.36451
8.62  0.617659  -0.304876  -0.318623  -1.3747
8.63  0.61461  -0.308623  -0.322366  -1.37432
8.64  0.611524  -0.312366  -0.3259  -1.35338
8.65  0.6084  -0.3159  -0.32876  -1.28601
8.66  0.605241  -0.31876  -0.331221  -1.24607
8.67  0.602054  -0.321221  -0.333146  -1.19249
8.68  0.598841  -0.323146  -0.33494  -1.17943
8.69  0.59561  -0.32494  -0.336461  -1.15211
8.7  0.592361  -0.326461  -0.338241  -1.17805
8.71  0.589096  -0.328241  -0.339903  -1.16616
8.72  0.585814  -0.329903  -0.34181  -1.19067
8.73  0.582515  -0.33181  -0.343205  -1.13952
8.74  0.579196  -0.333205  -0.344725  -1.15202
8.75  0.575864  -0.334725  -0.346088  -1.13629
8.76  0.572517  -0.336088  -0.346978  -1.08901
8.77  0.569156  -0.336978  -0.347603  -1.06249
8.78  0.565787  -0.337603  -0.347987  -1.03845
8.79  0.56241  -0.337987  -0.34808  -1.00925
8.8  0.559031  -0.33808  -0.348155  -1.00751
8.81  0.55565  -0.338155  -0.348597  -1.04425
8.82  0.552268  -0.338597  -0.348574  -0.997678
8.83  0.548882  -0.338574  -0.349161  -1.05868
8.84  0.545497  -0.339161  -0.349391  -1.02304
8.85  0.542105  -0.339391  -0.349552  -1.0161
8.86  0.538711  -0.339552  -0.34985  -1.02976
8.87  0.535315  -0.33985  -0.350348  -1.0498
8.88  0.531917  -0.340348  -0.35113  -1.07818
8.89  0.528513  -0.34113  -0.352357  -1.12271
8.9  0.525102  -0.342357  -0.3539  -1.15434
8.91  0.521679  -0.3439  -0.35526  -1.13595
8.92  0.51824  -0.34526  -0.356756  -1.14962
8.93  0.514787  -0.346756  -0.358745  -1.19889
8.94  0.511319  -0.348745  -0.360921  -1.21757
8.95  0.507832  -0.350921  -0.363872  -1.29514
8.96  0.504323  -0.353872  -0.368021  -1.41491
8.97  0.500784  -0.358021  -0.373136  -1.51142
8.98  0.497204  -0.363136  -0.378412  -1.52768
8.99  0.493573  -0.368412  -0.383852  -1.54399
9  0.489888  -0.373852  -0.38925  -1.53978
9.01  0.48615  -0.37925  -0.394238  -1.49879
9.02  0.482357  -0.384238  -0.398139  -1.39013
9.03  0.478515  -0.388139  -0.401951  -1.38117
9.04  0.474634  -0.391951  -0.405724  -1.37734
9.05  0.470714  -0.395724  -0.40951  -1.37856
9.06  0.466757  -0.39951  -0.414018  -1.45075
9.07  0.462762  -0.404018  -0.418278  -1.426
9.08  0.458722  -0.408278  -0.422485  -1.42076
9.09  0.454639  -0.412485  -0.426791  -1.43062
9.1  0.450514  -0.416791  -0.43165  -1.48588
9.11  0.446346  -0.42165  -0.437332  -1.56817
9.12  0.44213  -0.427332  -0.442825  -1.5493
9.13  0.437856  -0.432825  -0.448105  -1.52805
9.14  0.433528  -0.438105  -0.453195  -1.50898
9.15  0.429147  -0.443195  -0.458868  -1.56733
9.16  0.424715  -0.448868  -0.464422  -1.55531
9.17  0.420226  -0.454422  -0.470243  -1.58217
9.18  0.415682  -0.460243  -0.47642  -1.61771
9.19  0.41108  -0.46642  -0.48254  -1.61193
9.2  0.406415  -0.47254  -0.48862  -1.608
9.21  0.40169  -0.47862  -0.494468  -1.58487
9.22  0.396904  -0.484468  -0.499995  -1.55263
9.23  0.392059  -0.489995  -0.505386  -1.53912
9.24  0.387159  -0.495386  -0.510345  -1.49588
9.25  0.382205  -0.500345  -0.51478  -1.44349
9.26  0.377202  -0.50478  -0.518532  -1.37525
9.27  0.372154  -0.508532  -0.522461  -1.39287
9.28  0.367069  -0.512461  -0.525926  -1.34651
9.29  0.361944  -0.515926  -0.529159  -1.32332
9.3  0.356785  -0.519159  -0.531631  -1.24715
9.31  0.351593  -0.521631  -0.532846  -1.12156
9.32  0.346377  -0.522846  -0.533808  -1.09619
9.33  0.341149  -0.523808  -0.534729  -1.09212
9.34  0.33591  -0.524729  -0.535636  -1.09061
9.35  0.330663  -0.525636  -0.537226  -1.15902
9.36  0.325407  -0.527226  -0.539449  -1.22237
9.37  0.320135  -0.529449  -0.54131  -1.18604
9.38  0.31484  -0.53131  -0.542811  -1.15013
9.39  0.309527  -0.532811  -0.544038  -1.12272
9.4  0.304199  -0.534038  -0.545494  -1.14559
9.41  0.298858  -0.535494  -0.54695  -1.14561
9.42  0.293503  -0.53695  -0.548894  -1.19437
9.43  0.288134  -0.538894  -0.55119  -1.22955
9.44  0.282745  -0.54119  -0.552977  -1.17878
9.45  0.277333  -0.542977  -0.554321  -1.1344
9.46  0.271903  -0.544321  -0.555283  -1.09615
9.47  0.26646  -0.545283  -0.556299  -1.1016
9.48  0.261007  -0.546299  -0.557204  -1.09053
9.49  0.255544  -0.547204  -0.558327  -1.11226
9.5  0.250072  -0.548327  -0.558898  -1.05717
9.51  0.244589  -0.548898  -0.559765  -1.08664
9.52  0.2391  -0.549765  -0.560197  -1.04321
9.53  0.233602  -0.550197  -0.560509  -1.03126
9.54  0.2281  -0.550509  -0.560872  -1.03629
9.55  0.222595  -0.550872  -0.560854  -0.998149
9.56  0.217087  -0.550854  -0.560817  -0.996329
9.57  0.211578  -0.550817  -0.560543  -0.972572
9.58  0.20607  -0.550543  -0.559487  -0.894377
9.59  0.200564  -0.549487  -0.558325  -0.883784
9.6  0.19507  -0.548325  -0.557215  -0.889044
9.61  0.189586  -0.547215  -0.555845  -0.862993
9.62  0.184114  -0.545845  -0.555319  -0.947437
9.63  0.178656  -0.545319  -0.555214  -0.989515
9.64  0.173203  -0.545214  -0.555228  -1.00135
9.65  0.16775  -0.545228  -0.556409  -1.11813
9.66  0.162298  -0.546409  -0.557087  -1.06774
9.67  0.156834  -0.547087  -0.558144  -1.10577
9.68  0.151363  -0.548144  -0.55908  -1.09363
9.69  0.145882  -0.54908  -0.560463  -1.13822
9.7  0.140391  -0.550463  -0.562455  -1.1992
9.71  0.134886  -0.552455  -0.564059  -1.1604
9.72  0.129362  -0.554059  -0.565246  -1.11869
9.73  0.123821  -0.555246  -0.567273  -1.20278
9.74  0.118269  -0.557273  -0.569387  -1.21131
9.75  0.112696  -0.559387  -0.570998  -1.16115
9.76  0.107102  -0.560998  -0.572603  -1.16049
9.77  0.101492  -0.562603  -0.574231  -1.16283
9.78  0.0958661  -0.564231  -0.575631  -1.13993
9.79  0.0902238  -0.565631  -0.576686  -1.10555
9.8  0.0845675  -0.566686  -0.578209  -1.1523
9.81  0.0789007  -0.568209  -0.579774  -1.15644
9.82  0.0732186  -0.569774  -0.581255  -1.14819
9.83  0.0675208  -0.571255  -0.58259  -1.13345
9.84  0.0618083  -0.57259  -0.583708  -1.11181
9.85  0.0560824  -0.573708  -0.584301  -1.05931
9.86  0.0503453  -0.574301  -0.584341  -1.00402
9.87  0.0446023  -0.574341  -0.584696  -1.03547
9.88  0.0388589  -0.574696  -0.585052  -1.03557
9.89  0.0331119  -0.575052  -0.585142  -1.00905
9.9  0.0273614  -0.575142  -0.585266  -1.01234
9.91  0.02161  -0.575266  -0.585069  -0.980291
9.92  0.0158573  -0.575069  -0.584155  -0.908629
9.93  0.0101066  -0.574155  -0.584346  -1.01909
9.94  0.00436507  -0.574346  -0.584392  -1.00462
9.95  -0.00137839  -0.574392  -0.584247  -0.985534
9.96  -0.00712231  -0.574247  -0.585191  -1.09434
9.97  -0.0128648  -0.575191  -0.585797  -1.06059
9.98  -0.0186167  -0.575797  -0.586742  -1.09455
9.99  -0.0243747  -0.576742  -0.587971  -1.12285
10  -0.0301421  -0.577971  -0.58826  -1.0289
10.01  -0.0359218  -0.57826  -0.588138  -0.987812
10.02  -0.0417044  -0.578138  -0.587847  -0.970946
10.03  -0.0474858  -0.577847  -0.587722  -0.987425
10.04  -0.0532642  -0.577722  -0.586825  -0.910336
10.05  -0.0590414  -0.576825  -0.586026  -0.920149
10.06  -0.0648097  -0.576026  -0.584757  -0.873015
10.07  -0.07057  -0.574757  -0.583958  -0.92016
10.08  -0.0763175  -0.573958  -0.583258  -0.929987
10.09  -0.0820571  -0.573258  -0.582812  -0.955361
10.1  -0.0877897  -0.572812  -0.582094  -0.92825
10.11  -0.0935178  -0.572094  -0.580569  -0.847518
10.12  -0.0992387  -0.570569  -0.578771  -0.820128
10.13  -0.104944  -0.568771  -0.577091  -0.831995
10.14  -0.110632  -0.567091  -0.57583  -0.873921
10.15  -0.116303  -0.56583  -0.574521  -0.869101
10.16  -0.121961  -0.564521  -0.574199  -0.967795
10.17  -0.127607  -0.564199  -0.574437  -1.02378
10.18  -0.133249  -0.564437  -0.575073  -1.06368
10.19  -0.138893  -0.565073  -0.57578  -1.07064
10.2  -0.144544  -0.56578  -0.576725  -1.09452
10.21  -0.150201  -0.566725  -0.577082  -1.03572
10.22  -0.155869  -0.567082  -0.577351  -1.02685
10.23  -0.16154  -0.567351  -0.578031  -1.06803
10.24  -0.167213  -0.568031  -0.578305  -1.02738
10.25  -0.172893  -0.568305  -0.578082  -0.977694
10.26  -0.178576  -0.568082  -0.577582  -0.95001
10.27  -0.184257  -0.567582  -0.576224  -0.864182
10.28  -0.189933  -0.566224  -0.574637  -0.84136
10.29  -0.195595  -0.564637  -0.57338  -0.874254
10.3  -0.201242  -0.56338  -0.571822  -0.844279
10.31  -0.206875  -0.561822  -0.570813  -0.899048
10.32  -0.212494  -0.560813  -0.56913  -0.831733
10.33  -0.218102  -0.55913  -0.567812  -0.868169
10.34  -0.223693  -0.557812  -0.566281  -0.846865
10.35  -0.229271  -0.556281  -0.564831  -0.855005
10.36  -0.234834  -0.554831  -0.563702  -0.887149
10.37  -0.240382  -0.553702  -0.562086  -0.838384
10.38  -0.245919  -0.552086  -0.560149  -0.806253
10.39  -0.25144  -0.550149  -0.559436  -0.928724
10.4  -0.256942  -0.549436  -0.55876  -0.932407
10.41  -0.262436  -0.54876  -0.558464  -0.970456
10.42  -0.267924  -0.548464  -0.558245  -0.978034
10.43  -0.273408  -0.548245  -0.558049  -0.980461
10.44  -0.278891  -0.548049  -0.557803  -0.975394
10.45  -0.284371  -0.547803  -0.557598  -0.979501
10.46  -0.289849  -0.547598  -0.557118  -0.952015
10.47  -0.295325  -0.547118  -0.556758  -0.963982
10.48  -0.300796  -0.546758  -0.55645  -0.969155
10.49  -0.306264  -0.54645  -0.556344  -0.989412
10.5  -0.311728  -0.546344  -0.55601  -0.966565
10.51  -0.317192  -0.54601  -0.555529  -0.951907
10.52  -0.322652  -0.545529  -0.556315  -1.07859
10.53  -0.328107  -0.546315  -0.557144  -1.08295
10.54  -0.33357  -0.547144  -0.558162  -1.10179
10.55  -0.339042  -0.548162  -0.559832  -1.16701
10.56  -0.344523  -0.549832  -0.561087  -1.1255
10.57  -0.350022  -0.551087  -0.561618  -1.05314
10.58  -0.355533  -0.551618  -0.561867  -1.02489
10.59  -0.361049  -0.551867  -0.5619  -1.00326
10.6  -0.366568  -0.5519  -0.561529  -0.962909
10.61  -0.372087  -0.551529  -0.561088  -0.955893
10.62  -0.377602  -0.551088  -0.560241  -0.915302
10.63  -0.383113  -0.550241  -0.559248  -0.900721
10.64  -0.388615  -0.549248  -0.557737  -0.848918
10.65  -0.394108  -0.547737  -0.55565  -0.791263
10.66  -0.399585  -0.54565  -0.553873  -0.822334
10.67  -0.405041  -0.543873  -0.552525  -0.865195
10.68  -0.41048  -0.542525  -0.551321  -0.879598
10.69  -0.415905  -0.541321  -0.549853  -0.853126
10.7  -0.421319  -0.539853  -0.548335  -0.848253
10.71  -0.426717  -0.538335  -0.54644  -0.810479
10.72  -0.432101  -0.53644  -0.544619  -0.817951
10.73  -0.437465  -0.534619  -0.541377  -0.675719
10.74  -0.442811  -0.531377  -0.537674  -0.629769
10.75  -0.448125  -0.527674  -0.534569  -0.689472
10.76  -0.453402  -0.524569  -0.53079  -0.622061
10.77  -0.458647  -0.52079  -0.527739  -0.694926
10.78  -0.463855  -0.517739  -0.524452  -0.671341
10.79  -0.469033  -0.514452  -0.521512  -0.705991
10.8  -0.474177  -0.511512  -0.518194  -0.668196
10.81  -0.479292  -0.508194  -0.514894  -0.669984
10.82  -0.484374  -0.504894  -0.511598  -0.670361
10.83  -0.489423  -0.501598  -0.508238  -0.664
10.84  -0.494439  -0.498238  -0.504482  -0.624404
10.85  -0.499422  -0.494482  -0.500723  -0.624136
10.86  -0.504366  -0.490723  -0.495762  -0.503867
10.87  -0.509274  -0.485762  -0.490617  -0.485557
10.88  -0.514131  -0.480617  -0.48533  -0.471271
10.89  -0.518937  -0.47533  -0.479844  -0.451377
10.9  -0.523691  -0.469844  -0.474573  -0.472945
10.91  -0.528389  -0.464573  -0.469587  -0.501345
10.92  -0.533035  -0.459587  -0.463187  -0.360076
10.93  -0.537631  -0.453187  -0.457205  -0.40176
10.94  -0.542163  -0.447205  -0.450402  -0.319672
10.95  -0.546635  -0.440402  -0.443303  -0.290117
10.96  -0.551039  -0.433303  -0.436636  -0.333362
10.97  -0.555372  -0.426636  -0.42965  -0.30139
10.98  -0.559638  -0.41965  -0.422655  -0.300488
10.99  -0.563835  -0.412655  -0.41508  -0.242482
11  -0.567961  -0.40508  -0.408276  -0.319604
11.01  -0.572012  -0.398276  -0.401265  -0.298895
11.02  -0.575995  -0.391265  -0.393841  -0.257588
11.03  -0.579907  -0.383841  -0.3859  -0.205894
11.04  -0.583746  -0.3759  -0.377377  -0.147749
11.05  -0.587505  -0.367377  -0.36873  -0.13531
11.06  -0.591178  -0.35873  -0.359836  -0.110598
11.07  -0.594766  -0.349836  -0.351775  -0.193904
11.08  -0.598264  -0.341775  -0.343332  -0.155641
11.09  -0.601682  -0.333332  -0.334513  -0.118132
11.1  -0.605015  -0.324513  -0.325801  -0.128746
11.11  -0.60826  -0.315801  -0.317677  -0.187659
11.12  -0.611418  -0.307677  -0.309866  -0.218911
11.13  -0.614495  -0.299866  -0.300968  -0.110117
11.14  -0.617494  -0.290968  -0.292042  -0.107429
11.15  -0.620403  -0.282042  -0.283821  -0.177883
11.16  -0.623224  -0.273821  -0.276004  -0.218361
11.17  -0.625962  -0.266004  -0.268244  -0.223987
11.18  -0.628622  -0.258244  -0.260563  -0.231929
11.19  -0.631205  -0.250563  -0.253073  -0.250952
11.2  -0.63371  -0.243073  -0.245261  -0.218788
11.21  -0.636141  -0.235261  -0.237281  -0.202039
11.22  -0.638494  -0.227281  -0.229412  -0.213073
11.23  -0.640766  -0.219412  -0.221769  -0.235699
11.24  -0.64296  -0.211769  -0.21312  -0.13507
11.25  -0.645078  -0.20312  -0.204328  -0.120857
11.26  -0.647109  -0.194328  -0.196186  -0.185774
11.27  -0.649053  -0.186186  -0.188768  -0.258205
11.28  -0.650914  -0.178768  -0.181412  -0.264396
11.29  -0.652702  -0.171412  -0.172484  -0.107218
11.3  -0.654416  -0.162484  -0.163918  -0.143363
11.31  -0.656041  -0.153918  -0.155184  -0.126635
11.32  -0.65758  -0.145184  -0.146085  -0.0901281
11.33  -0.659032  -0.136085  -0.136425  -0.0340029
11.34  -0.660393  -0.126425  -0.127572  -0.114653
11.35  -0.661657  -0.117572  -0.118644  -0.107217
11.36  -0.662833  -0.108644  -0.109612  -0.0967899
11.37  -0.663919  -0.099612  -0.100477  -0.0864663
11.38  -0.664916  -0.0904767  -0.0920327  -0.155605
11.39  -0.66582  -0.0820327  -0.0831666  -0.113387
11.4  -0.666641  -0.0731666  -0.074063  -0.0896342
11.41  -0.667372  -0.064063  -0.0650037  -0.0940777
11.42  -0.668013  -0.0550037  -0.0563686  -0.136484
11.43  -0.668563  -0.0463686  -0.0483354  -0.196678
11.44  -0.669027  -0.0383354  -0.0402099  -0.187459
11.45  -0.66941  -0.0302099  -0.0321691  -0.195913
11.46  -0.669712  -0.0221691  -0.0247833  -0.261426
11.47  -0.669934  -0.0147833  -0.0172575  -0.247416
11.48  -0.670082  -0.00725749  -0.00946458  -0.220709


==> stochastic_friction_shaw_d2.txt <==
20.27  -0.670154  0.00237582  0.0142766  1.19008
20.28  -0.67013  0.00427663  0.0167563  1.24796
20.29  -0.670088  0.00675628  0.0198761  1.31199
20.3  -0.67002  0.00987613  0.0233905  1.35143
20.31  -0.669921  0.0133905  0.0266131  1.32227
20.32  -0.669787  0.0166131  0.0299738  1.33606
20.33  -0.669621  0.0199738  0.0326288  1.2655
20.34  -0.669422  0.0226288  0.0348243  1.21956
20.35  -0.669195  0.0248243  0.0372275  1.24032
20.36  -0.668947  0.0272275  0.0396246  1.2397
20.37  -0.668675  0.0296246  0.0423821  1.27576
20.38  -0.668379  0.0323821  0.0449461  1.2564
20.39  -0.668055  0.0349461  0.047824  1.28779
20.4  -0.667705  0.037824  0.0510571  1.32331
20.41  -0.667327  0.0410571  0.054459  1.34019
20.42  -0.666916  0.044459  0.0574453  1.29863
20.43  -0.666472  0.0474453  0.0610623  1.3617
20.44  -0.665997  0.0510623  0.0643304  1.32681
20.45  -0.665487  0.0543304  0.0668033  1.24729
20.46  -0.664943  0.0568033  0.0697088  1.29055
20.47  -0.664375  0.0597088  0.0727421  1.30333
20.48  -0.663778  0.0627421  0.0762977  1.35556
20.49  -0.663151  0.0662977  0.0796516  1.33539
20.5  -0.662488  0.0696516  0.0834967  1.38451
20.51  -0.661791  0.0734967  0.087245  1.37483
20.52  -0.661056  0.077245  0.0902035  1.29585
20.53  -0.660284  0.0802035  0.091103  1.08996
20.54  -0.659482  0.081103  0.0921124  1.10094
20.55  -0.658671  0.0821124  0.0931863  1.10739
20.56  -0.65785  0.0831863  0.0938262  1.06399
20.57  -0.657018  0.0838262  0.0947147  1.08884
20.58  -0.65618  0.0847147  0.0951979  1.04833
20.59  -0.655333  0.0851979  0.0955223  1.03244
20.6  -0.654481  0.0855223  0.096322  1.07997
20.61  -0.653625  0.086322  0.0977356  1.14136
20.62  -0.652762  0.0877356  0.0984119  1.06763
20.63  -0.651885  0.0884119  0.0993388  1.09268
20.64  -0.651001  0.0893388  0.10061  1.12712
20.65  -0.650107  0.0906099  0.101618  1.10079
20.66  -0.649201  0.0916179  0.103035  1.1417
20.67  -0.648285  0.0930349  0.103532  1.04973
20.68  -0.647355  0.0935322  0.103433  0.990095
20.69  -0.646419  0.0934331  0.102911  0.947776
20.7  -0.645485  0.0929109  0.102198  0.928688
20.71  -0.644556  0.0921978  0.101451  0.925307
20.72  -0.643634  0.0914508  0.100565  0.911462
20.73  -0.642719  0.0905655  0.0987269  0.816145
20.74  -0.641814  0.0887269  0.0968354  0.810847
20.75  -0.640926  0.0868354  0.0952019  0.836646
20.76  -0.640058  0.0852019  0.0932469  0.804509
20.77  -0.639206  0.0832469  0.0909901  0.774315
20.78  -0.638374  0.0809901  0.0881225  0.71324
20.79  -0.637564  0.0781225  0.0862494  0.812692
20.8  -0.636782  0.0762494  0.0839647  0.771531
20.81  -0.63602  0.0739647  0.0819504  0.798567
20.82  -0.63528  0.0719504  0.0800689  0.81185
20.83  -0.634561  0.0700689  0.0781749  0.810599
20.84  -0.63386  0.0681749  0.0752131  0.703825
20.85  -0.633178  0.0652131  0.0736189  0.840572
20.86  -0.632526  0.0636189  0.0717596  0.814078
20.87  -0.63189  0.0617596  0.0699255  0.816591
20.88  -0.631272  0.0599255  0.0671266  0.720109
20.89  -0.630673  0.0571266  0.0644083  0.728162
20.9  -0.630102  0.0544083  0.0618286  0.742032
20.91  -0.629558  0.0518286  0.0587927  0.696416
20.92  -0.62904  0.0487927  0.0560992  0.730641
20.93  -0.628552  0.0460992  0.053569  0.746984
20.94  -0.628091  0.043569  0.0514928  0.792377
20.95  -0.627655  0.0414928  0.0490667  0.757389
20.96  -0.62724  0.0390667  0.0461553  0.708867
20.97  -0.626849  0.0361553  0.0429964  0.684107
20.98  -0.626488  0.0329964  0.0405671  0.757069
20.99  -0.626158  0.0305671  0.038991  0.842397
21  -0.625852  0.028991  0.0377586  0.876757
21.01  -0.625562  0.0277586  0.0361165  0.835791
21.02  -0.625285  0.0261165  0.0346673  0.85508
21.03  -0.625024  0.0246673  0.0336088  0.89415
21.04  -0.624777  0.0236088  0.0326828  0.907395
21.05  -0.624541  0.0226828  0.0318061  0.912327
21.06  -0.624314  0.0218061  0.0310651  0.925906
21.07  -0.624096  0.0210651  0.0318566  1.07915
21.08  -0.623885  0.0218566  0.0331845  1.13279
21.09  -0.623667  0.0231845  0.0342588  1.10742
21.1  -0.623435  0.0242588  0.0356654  1.14066
21.11  -0.623192  0.0256654  0.0369391  1.12737
21.12  -0.622936  0.0269391  0.0373238  1.03847
21.13  -0.622666  0.0273238  0.0388547  1.15309
21.14  -0.622393  0.0288547  0.0409906  1.21359
21.15  -0.622104  0.0309906  0.0432935  1.23028
21.16  -0.621795  0.0332935  0.0467047  1.34113
21.17  -0.621462  0.0367047  0.0500401  1.33354
21.18  -0.621095  0.0400401  0.0540075  1.39674
21.19  -0.620694  0.0440075  0.05831  1.43026
21.2  -0.620254  0.04831  0.0614331  1.3123
21.21  -0.619771  0.0514331  0.0646028  1.31698
21.22  -0.619257  0.0546028  0.066961  1.23582
21.23  -0.618711  0.056961  0.0701241  1.31631
21.24  -0.618141  0.0601241  0.0738797  1.37556
21.25  -0.61754  0.0638797  0.0777027  1.3823
21.26  -0.616901  0.0677027  0.0820665  1.43637
21.27  -0.616224  0.0720665  0.0867292  1.46627
21.28  -0.615503  0.0767292  0.0918676  1.51384
21.29  -0.614736  0.0818676  0.0963209  1.44533
21.3  -0.613917  0.0863209  0.101729  1.54079
21.31  -0.613054  0.0917288  0.1064  1.46711
21.32  -0.612137  0.0963999  0.110579  1.41787
21.33  -0.611173  0.100579  0.114123  1.35444
21.34  -0.610167  0.104123  0.117273  1.31495
21.35  -0.609126  0.107273  0.120149  1.28762
21.36  -0.608053  0.110149  0.123372  1.32237
21.37  -0.606952  0.113372  0.126728  1.33551
21.38  -0.605818  0.116728  0.130161  1.34329
21.39  -0.604651  0.120161  0.132783  1.26221
21.4  -0.603449  0.122783  0.13468  1.18971
21.41  -0.602221  0.12468  0.137203  1.25229
21.42  -0.600974  0.127203  0.140652  1.34498
21.43  -0.599702  0.130652  0.143894  1.32421
21.44  -0.598396  0.133894  0.14773  1.38356
21.45  -0.597057  0.13773  0.151855  1.41253
21.46  -0.59568  0.141855  0.156015  1.41596
21.47  -0.594261  0.146015  0.159747  1.37317
21.48  -0.592801  0.149747  0.163755  1.40084
21.49  -0.591303  0.153755  0.167467  1.3712
21.5  -0.589766  0.157467  0.170692  1.32249
21.51  -0.588191  0.160692  0.174004  1.33126
21.52  -0.586584  0.164004  0.177384  1.33791
21.53  -0.584944  0.167384  0.181049  1.36655
21.54  -0.58327  0.171049  0.184468  1.34186
21.55  -0.58156  0.174468  0.187899  1.34317
21.56  -0.579815  0.177899  0.191408  1.35085
21.57  -0.578036  0.181408  0.195282  1.38745
21.58  -0.576222  0.185282  0.199205  1.39227
21.59  -0.574369  0.189205  0.20265  1.3445
21.6  -0.572477  0.19265  0.206313  1.36632
21.61  -0.570551  0.196313  0.20886  1.2547
21.62  -0.568588  0.19886  0.211684  1.28233
21.63  -0.566599  0.201684  0.214987  1.3303
21.64  -0.564582  0.204987  0.219073  1.40862
21.65  -0.562532  0.209073  0.222096  1.30234
21.66  -0.560442  0.212096  0.22542  1.3324
21.67  -0.558321  0.21542  0.229568  1.4148
21.68  -0.556166  0.219568  0.233556  1.3988
21.69  -0.553971  0.223556  0.237515  1.3959
21.7  -0.551735  0.227515  0.241428  1.3913
21.71  -0.54946  0.231428  0.245187  1.37583
21.72  -0.547146  0.235187  0.248373  1.31868
21.73  -0.544794  0.238373  0.250694  1.23208
21.74  -0.54241  0.240694  0.252465  1.17706
21.75  -0.540003  0.242465  0.254025  1.15603
21.76  -0.537579  0.244025  0.256541  1.25159
21.77  -0.535138  0.246541  0.258516  1.19748
21.78  -0.532673  0.248516  0.260925  1.24094
21.79  -0.530188  0.250925  0.263656  1.27309
21.8  -0.527678  0.253656  0.266028  1.23718
21.81  -0.525142  0.256028  0.268229  1.22017
21.82  -0.522582  0.258229  0.270708  1.24784
21.83  -0.519999  0.260708  0.273822  1.31144
21.84  -0.517392  0.263822  0.276689  1.2867
21.85  -0.514754  0.266689  0.279429  1.27395
21.86  -0.512087  0.269429  0.282997  1.3568
21.87  -0.509393  0.272997  0.286985  1.39884
21.88  -0.506663  0.276985  0.291624  1.46394
21.89  -0.503893  0.281624  0.296009  1.43846
21.9  -0.501077  0.286009  0.300904  1.4895
21.91  -0.498217  0.290904  0.306928  1.60238
21.92  -0.495308  0.296928  0.312832  1.59039
21.93  -0.492338  0.302832  0.31864  1.58084
21.94  -0.48931  0.30864  0.324446  1.5806
21.95  -0.486224  0.314446  0.329677  1.52311
21.96  -0.483079  0.319677  0.334554  1.48764
21.97  -0.479882  0.324554  0.339154  1.46
21.98  -0.476637  0.329154  0.343245  1.40916
21.99  -0.473345  0.333245  0.346843  1.35978
22  -0.470013  0.336843  0.350624  1.37807
22.01  -0.466644  0.340624  0.354233  1.36091
22.02  -0.463238  0.344233  0.358843  1.46103
22.03  -0.459796  0.348843  0.363321  1.44782
22.04  -0.456307  0.353321  0.36718  1.38585
22.05  -0.452774  0.35718  0.371762  1.45819
22.06  -0.449202  0.361762  0.376899  1.51373
22.07  -0.445585  0.366899  0.382474  1.55753
22.08  -0.441916  0.372474  0.387736  1.52615
22.09  -0.438191  0.377736  0.392066  1.43305
22.1  -0.434414  0.382066  0.395623  1.35563
22.11  -0.430593  0.385623  0.398675  1.30518
22.12  -0.426737  0.388675  0.401662  1.29877
22.13  -0.42285  0.391662  0.403702  1.204
22.14  -0.418933  0.393702  0.405235  1.15334
22.15  -0.414996  0.395235  0.406725  1.149
22.16  -0.411044  0.396725  0.408033  1.13077
22.17  -0.407077  0.398033  0.409326  1.1293
22.18  -0.403097  0.399326  0.410483  1.11564
22.19  -0.399103  0.400483  0.411712  1.12291
22.2  -0.395098  0.401712  0.412649  1.09371
22.21  -0.391081  0.402649  0.413804  1.11552
22.22  -0.387055  0.403804  0.415047  1.1243
22.23  -0.383017  0.405047  0.415878  1.08306
22.24  -0.378966  0.405878  0.417372  1.14941
22.25  -0.374908  0.407372  0.419431  1.20593
22.26  -0.370834  0.409431  0.421858  1.24272
22.27  -0.36674  0.411858  0.423815  1.19569
22.28  -0.362621  0.413815  0.42446  1.06453
22.29  -0.358483  0.41446  0.424854  1.0394
22.3  -0.354338  0.414854  0.424682  0.982755
22.31  -0.35019  0.414682  0.424783  1.01013
22.32  -0.346043  0.414783  0.424459  0.967544
22.33  -0.341895  0.414459  0.423791  0.933251
22.34  -0.33775  0.413791  0.422443  0.865194
22.35  -0.333612  0.412443  0.421319  0.887545
22.36  -0.329488  0.411319  0.420074  0.875587
22.37  -0.325375  0.410074  0.419044  0.896961
22.38  -0.321274  0.409044  0.417723  0.867852
22.39  -0.317184  0.407723  0.416688  0.896562
22.4  -0.313106  0.406688  0.41595  0.926209
22.41  -0.30904  0.40595  0.414994  0.904353
22.42  -0.30498  0.404994  0.414236  0.924255
22.43  -0.30093  0.404236  0.413218  0.898125
22.44  -0.296888  0.403218  0.411368  0.815026
22.45  -0.292856  0.401368  0.409133  0.776494
22.46  -0.288842  0.399133  0.406736  0.760332
22.47  -0.284851  0.396736  0.404708  0.797205
22.48  -0.280883  0.394708  0.403203  0.849512
22.49  -0.276936  0.393203  0.402071  0.886818
22.5  -0.273004  0.392071  0.400813  0.874203
22.51  -0.269083  0.390813  0.400198  0.938431
22.52  -0.265175  0.390198  0.400045  0.984716
22.53  -0.261273  0.390045  0.399684  0.963866
22.54  -0.257373  0.389684  0.399537  0.985384
22.55  -0.253476  0.389537  0.400018  1.04808
22.56  -0.249581  0.390018  0.399719  0.970045
22.57  -0.24568  0.389719  0.39898  0.926167
22.58  -0.241783  0.38898  0.398462  0.948204
22.59  -0.237893  0.388462  0.398676  1.02133
22.6  -0.234009  0.388676  0.39912  1.0444
22.61  -0.230122  0.38912  0.399215  1.00958
22.62  -0.226231  0.389215  0.399299  1.00836
22.63  -0.222339  0.389299  0.399682  1.03833
22.64  -0.218446  0.389682  0.400541  1.08588
22.65  -0.214549  0.390541  0.401738  1.11973
22.66  -0.210644  0.391738  0.402845  1.11071
22.67  -0.206726  0.392845  0.404451  1.16058
22.68  -0.202798  0.394451  0.407627  1.31757
22.69  -0.198853  0.397627  0.410678  1.30508
22.7  -0.194877  0.400678  0.413833  1.31557
22.71  -0.19087  0.403833  0.416075  1.22414
22.72  -0.186832  0.406075  0.418547  1.24724
22.73  -0.182771  0.408547  0.420404  1.18564
22.74  -0.178686  0.410404  0.422217  1.18137
22.75  -0.174582  0.412217  0.424003  1.17855
22.76  -0.170459  0.414003  0.426036  1.20336
22.77  -0.166319  0.416036  0.428457  1.24208
22.78  -0.162159  0.418457  0.430839  1.23819
22.79  -0.157974  0.420839  0.433417  1.25776
22.8  -0.153766  0.423417  0.436838  1.34208
22.81  -0.149532  0.426838  0.439881  1.3043
22.82  -0.145263  0.429881  0.442917  1.3036
22.83  -0.140965  0.432917  0.444998  1.20814
22.84  -0.136635  0.434998  0.447045  1.20468
22.85  -0.132285  0.437045  0.449152  1.21073
22.86  -0.127915  0.439152  0.451058  1.19059
22.87  -0.123524  0.441058  0.451954  1.08963
22.88  -0.119113  0.441954  0.453269  1.13142
22.89  -0.114693  0.443269  0.454796  1.15273
22.9  -0.110261  0.444796  0.456247  1.14513
22.91  -0.105813  0.446247  0.457799  1.15523
22.92  -0.10135  0.447799  0.458824  1.10245
22.93  -0.0968723  0.448824  0.458798  0.997372
22.94  -0.0923841  0.448798  0.459359  1.05611
22.95  -0.0878961  0.449359  0.460114  1.07549
22.96  -0.0834025  0.450114  0.460407  1.02932
22.97  -0.0789014  0.450407  0.46082  1.04133
22.98  -0.0743973  0.45082  0.460488  0.966749
22.99  -0.0698891  0.450488  0.459909  0.942135
23  -0.0653842  0.449909  0.459615  0.970601
23.01  -0.0608851  0.449615  0.459396  0.978077
23.02  -0.056389  0.449396  0.45872  0.932398
23.03  -0.051895  0.44872  0.457556  0.883652
23.04  -0.0474078  0.447556  0.45696  0.940359
23.05  -0.0429322  0.44696  0.455734  0.877402
23.06  -0.0384626  0.445734  0.454746  0.901172
23.07  -0.0340053  0.444746  0.454069  0.932371
23.08  -0.0295578  0.444069  0.453321  0.925186
23.09  -0.0251171  0.443321  0.453045  0.972381
23.1  -0.0206839  0.443045  0.452996  0.995057
23.11  -0.0162535  0.442996  0.452106  0.911013
23.12  -0.0118235  0.442106  0.451002  0.889578
23.13  -0.00740247  0.441002  0.450715  0.971295
23.14  -0.00299245  0.440715  0.44971  0.899561
23.15  0.00141469  0.43971  0.44816  0.844943
23.16  0.0058118  0.43816  0.447176  0.901627
23.17  0.0101934  0.437176  0.446553  0.937713
23.18  0.0145651  0.436553  0.446238  0.968472
23.19  0.0189307  0.436238  0.445936  0.96978
23.2  0.0232931  0.435936  0.44566  0.972441
23.21  0.0276524  0.43566  0.445765  1.01048
23.22  0.032009  0.435765  0.44555  0.978495
23.23  0.0363667  0.43555  0.445148  0.959848
23.24  0.0407222  0.435148  0.444557  0.940905
23.25  0.0450736  0.434557  0.444634  1.0077
23.26  0.0494192  0.434634  0.445085  1.04504
23.27  0.0537655  0.435085  0.445417  1.03323
23.28  0.0581164  0.435417  0.444147  0.873046
23.29  0.0624706  0.434147  0.443049  0.890184
23.3  0.066812  0.433049  0.442911  0.986175
23.31  0.0711425  0.432911  0.443079  1.01677
23.32  0.0754716  0.433079  0.442473  0.939448
23.33  0.0798024  0.432473  0.44203  0.955729
23.34  0.0841272  0.43203  0.440753  0.872286
23.35  0.0884475  0.430753  0.439596  0.884279
23.36  0.092755  0.429596  0.438103  0.850733
23.37  0.097051  0.428103  0.436662  0.8559
23.38  0.101332  0.426662  0.435199  0.853608
23.39  0.105599  0.425199  0.433974  0.877547
23.4  0.109851  0.423974  0.432974  0.899976
23.41  0.11409  0.422974  0.432113  0.913916
23.42  0.11832  0.422113  0.430935  0.882206
23.43  0.122541  0.420935  0.428982  0.804695
23.44  0.126751  0.418982  0.426575  0.759326
23.45  0.13094  0.416575  0.424197  0.762145
23.46  0.135106  0.414197  0.422182  0.798574
23.47  0.139248  0.412182  0.419508  0.732532
23.48  0.14337  0.409508  0.416891  0.738284
23.49  0.147465  0.406891  0.414933  0.804217
23.5  0.151534  0.404933  0.4129  0.796755
23.51  0.155583  0.4029  0.410707  0.78068
23.52  0.159612  0.400707  0.407993  0.728608
23.53  0.163619  0.397993  0.406348  0.835505
23.54  0.167599  0.396348  0.405036  0.868738
23.55  0.171563  0.395036  0.402918  0.788264
23.56  0.175513  0.392918  0.401043  0.812446
23.57  0.179442  0.391043  0.398979  0.79361
23.58  0.183353  0.388979  0.396316  0.733683
23.59  0.187242  0.386316  0.392934  0.661891
23.6  0.191106  0.382934  0.390783  0.784827
23.61  0.194935  0.380783  0.388798  0.801542
23.62  0.198743  0.378798  0.386939  0.81412
23.63  0.202531  0.376939  0.384813  0.787393
23.64  0.2063  0.374813  0.382589  0.777546
23.65  0.210048  0.372589  0.3798  0.721111
23.66  0.213774  0.3698  0.376873  0.707339
23.67  0.217472  0.366873  0.3738  0.69271
23.68  0.221141  0.3638  0.371541  0.774028
23.69  0.224779  0.361541  0.369493  0.795246
23.7  0.228394  0.359493  0.36773  0.823727
23.71  0.231989  0.35773  0.365605  0.78745
23.72  0.235567  0.355605  0.363422  0.78175
23.73  0.239123  0.353422  0.361019  0.759685
23.74  0.242657  0.351019  0.359021  0.800197
23.75  0.246167  0.349021  0.356359  0.733805
23.76  0.249657  0.346359  0.353904  0.754475
23.77  0.253121  0.343904  0.351356  0.745202
23.78  0.25656  0.341356  0.3489  0.754382
23.79  0.259973  0.3389  0.346395  0.749469
23.8  0.263362  0.336395  0.344662  0.826715
23.81  0.266726  0.334662  0.343075  0.841368
23.82  0.270073  0.333075  0.342057  0.898134
23.83  0.273404  0.332057  0.340758  0.870106
23.84  0.276724  0.330758  0.339357  0.859975
23.85  0.280032  0.329357  0.337629  0.82716
23.86  0.283325  0.327629  0.33567  0.804112
23.87  0.286602  0.32567  0.333862  0.819172
23.88  0.289858  0.323862  0.331329  0.746663
23.89  0.293097  0.321329  0.329218  0.788983
23.9  0.29631  0.319218  0.327157  0.793875
23.91  0.299503  0.317157  0.32471  0.755275
23.92  0.302674  0.31471  0.321626  0.691602
23.93  0.305821  0.311626  0.318414  0.678797
23.94  0.308937  0.308414  0.314913  0.649873
23.95  0.312022  0.304913  0.310194  0.52809
23.96  0.315071  0.300194  0.305667  0.547321
23.97  0.318073  0.295667  0.300897  0.523017
23.98  0.321029  0.290897  0.296473  0.557564
23.99  0.323938  0.286473  0.291804  0.533171
24  0.326803  0.281804  0.287055  0.525047
24.01  0.329621  0.277055  0.282488  0.543354
24.02  0.332392  0.272488  0.277675  0.51867
24.03  0.335117  0.267675  0.272904  0.522876
24.04  0.337793  0.262904  0.268073  0.51692
24.05  0.340422  0.258073  0.263061  0.498773
24.06  0.343003  0.253061  0.257837  0.477624
24.07  0.345534  0.247837  0.252786  0.494895
24.08  0.348012  0.242786  0.247404  0.461841
24.09  0.35044  0.237404  0.241791  0.438642
24.1  0.352814  0.231791  0.236859  0.506847
24.11  0.355132  0.226859  0.232122  0.526262
24.12  0.3574  0.222122  0.228089  0.596717
24.13  0.359622  0.218089  0.224466  0.637678
24.14  0.361803  0.214466  0.221396  0.693057
24.15  0.363947  0.211396  0.217487  0.609054
24.16  0.366061  0.207487  0.21386  0.637347
24.17  0.368136  0.20386  0.210105  0.624453
24.18  0.370175  0.200105  0.206383  0.627844
24.19  0.372176  0.196383  0.202833  0.644961
24.2  0.374139  0.192833  0.199641  0.680807
24.21  0.376068  0.189641  0.196161  0.651997
24.22  0.377964  0.186161  0.192043  0.588245
24.23  0.379826  0.182043  0.188152  0.610903
24.24  0.381646  0.178152  0.18416  0.600724
24.25  0.383428  0.17416  0.179279  0.511893
24.26  0.385169  0.169279  0.174558  0.527964
24.27  0.386862  0.164558  0.169196  0.463791
24.28  0.388508  0.159196  0.162636  0.343995
24.29  0.3901  0.152636  0.156543  0.39069
24.3  0.391626  0.146543  0.151414  0.48714
24.31  0.393092  0.141414  0.146582  0.516763
24.32  0.394506  0.136582  0.141602  0.502021
24.33  0.395871  0.131602  0.137721  0.611913
24.34  0.397187  0.127721  0.134427  0.670527
24.35  0.398465  0.124427  0.130712  0.628531
24.36  0.399709  0.120712  0.127166  0.645364
24.37  0.400916  0.117166  0.123066  0.590052
24.38  0.402088  0.113066  0.118735  0.56694
24.39  0.403218  0.108735  0.114962  0.622622
24.4  0.404306  0.104962  0.111243  0.628151
24.41  0.405355  0.101243  0.107697  0.645383
24.42  0.406368  0.097697  0.10419  0.649288
24.43  0.407345  0.0941899  0.101043  0.685289
24.44  0.408287  0.0910428  0.0979635  0.692074
24.45  0.409197  0.0879635  0.0949476  0.698409
24.46  0.410077  0.0849476  0.0919378  0.699022
24.47  0.410926  0.0819378  0.0881782  0.624038
24.48  0.411746  0.0781782  0.0844661  0.628784
24.49  0.412527  0.0744661  0.0805131  0.604703
24.5  0.413272  0.0705131  0.0763794  0.58663
24.51  0.413977  0.0663794  0.0716744  0.529501
24.52  0.414641  0.0616744  0.0671361  0.546171
24.53  0.415258  0.0571361  0.063112  0.597593
24.54  0.415829  0.053112  0.0583744  0.526237
24.55  0.41636  0.0483744  0.0530275  0.465311
24.56  0.416844  0.0430275  0.0472895  0.426198
24.57  0.417274  0.0372895  0.0406917  0.340215
24.58  0.417647  0.0306917  0.0342465  0.355481
24.59  0.417954  0.0242465  0.0287584  0.451192
24.6  0.418196  0.0187584  0.0231035  0.434515
24.61  0.418384  0.0131035  0.0177589  0.465535
24.62  0.418515  0.00775888  0.0123935  0.463464
24.63  0.418593  0.00239352  0.00695876  0.456525


==> stochastic_friction_shaw_d3.txt <==
26.39  0.418617  0.00205737  0.013461  1.14037
26.4  0.418637  0.00346102  0.0155162  1.20552
26.41  0.418672  0.00551621  0.017888  1.23717
26.42  0.418727  0.00788796  0.0200506  1.21627
26.43  0.418806  0.0100506  0.0222122  1.21615
26.44  0.418906  0.0122122  0.0240989  1.18867
26.45  0.419028  0.0140989  0.0264426  1.23437
26.46  0.419169  0.0164426  0.0294867  1.30442
26.47  0.419334  0.0194867  0.0324987  1.30119
26.48  0.419529  0.0224987  0.0353135  1.28148
26.49  0.419754  0.0253135  0.0377575  1.2444
26.5  0.420007  0.0277575  0.040882  1.31244
26.51  0.420284  0.030882  0.0432405  1.23585
26.52  0.420593  0.0332405  0.0449578  1.17174
26.53  0.420926  0.0349578  0.0469491  1.19913
26.54  0.421275  0.0369491  0.0500005  1.30514
26.55  0.421645  0.0400005  0.053572  1.35715
26.56  0.422045  0.043572  0.0582864  1.47144
26.57  0.42248  0.0482864  0.0631905  1.49041
26.58  0.422963  0.0531905  0.0677461  1.45555
26.59  0.423495  0.0577461  0.0725431  1.4797
26.6  0.424073  0.0625431  0.0778772  1.53341
26.61  0.424698  0.0678772  0.0832704  1.53933
26.62  0.425377  0.0732704  0.0885761  1.53057
26.63  0.42611  0.0785761  0.0935147  1.49386
26.64  0.426895  0.0835147  0.0978107  1.4296
26.65  0.427731  0.0878107  0.102754  1.49434
26.66  0.428609  0.0927541  0.107188  1.44337
26.67  0.429536  0.0971878  0.110936  1.37481
26.68  0.430508  0.100936  0.114092  1.3156
26.69  0.431517  0.104092  0.117244  1.31523
26.7  0.432558  0.107244  0.120536  1.32915
26.71  0.433631  0.110536  0.122976  1.24406
26.72  0.434736  0.112976  0.125938  1.29618
26.73  0.435866  0.115938  0.128342  1.24039
26.74  0.437025  0.118342  0.13127  1.29284
26.75  0.438209  0.12127  0.135041  1.37711
26.76  0.439421  0.125041  0.139304  1.42624
26.77  0.440672  0.129304  0.143239  1.39355
26.78  0.441965  0.133239  0.146724  1.34851
26.79  0.443297  0.136724  0.149818  1.30939
26.8  0.444664  0.139818  0.151728  1.19095
26.81  0.446063  0.141728  0.15324  1.15121
26.82  0.44748  0.14324  0.154433  1.11934
26.83  0.448912  0.144433  0.155771  1.1338
26.84  0.450357  0.145771  0.157478  1.17065
26.85  0.451814  0.147478  0.159075  1.15971
26.86  0.453289  0.149075  0.160165  1.10907
26.87  0.45478  0.150165  0.160806  1.06401
26.88  0.456282  0.150806  0.161601  1.07952
26.89  0.45779  0.151601  0.162331  1.07302
26.9  0.459306  0.152331  0.162753  1.0422
26.91  0.460829  0.152753  0.162999  1.02462
26.92  0.462356  0.152999  0.163977  1.0978
26.93  0.463886  0.153977  0.164466  1.04889
26.94  0.465426  0.154466  0.165149  1.06834
26.95  0.466971  0.155149  0.164837  0.968737
26.96  0.468522  0.154837  0.163173  0.833643
26.97  0.470071  0.153173  0.161906  0.873273
26.98  0.471602  0.151906  0.160728  0.882227
26.99  0.473122  0.150728  0.159501  0.877269
27  0.474629  0.149501  0.158141  0.863984
27.01  0.476124  0.148141  0.15686  0.8719
27.02  0.477605  0.14686  0.15491  0.804978
27.03  0.479074  0.14491  0.152078  0.716798
27.04  0.480523  0.142078  0.149006  0.692853
27.05  0.481944  0.139006  0.145567  0.656136
27.06  0.483334  0.135567  0.142781  0.721373
27.07  0.484689  0.132781  0.140042  0.726113
27.08  0.486017  0.130042  0.137514  0.747171
27.09  0.487318  0.127514  0.134981  0.746711
27.1  0.488593  0.124981  0.132068  0.708717
27.11  0.489843  0.122068  0.129893  0.782464
27.12  0.491063  0.119893  0.128477  0.858427
27.13  0.492262  0.118477  0.127557  0.907931
27.14  0.493447  0.117557  0.126742  0.918544
27.15  0.494623  0.116742  0.125566  0.882359
27.16  0.49579  0.115566  0.124464  0.889893
27.17  0.496946  0.114464  0.123335  0.887065
27.18  0.49809  0.113335  0.122479  0.914415
27.19  0.499224  0.112479  0.122193  0.971375
27.2  0.500348  0.112193  0.121711  0.951844
27.21  0.50147  0.111711  0.120186  0.847409
27.22  0.502587  0.110186  0.119469  0.928362
27.23  0.503689  0.109469  0.118634  0.916453
27.24  0.504784  0.108634  0.118043  0.940939
27.25  0.50587  0.108043  0.116995  0.895166
27.26  0.506951  0.106995  0.114598  0.760336
27.27  0.508021  0.104598  0.112321  0.772314
27.28  0.509067  0.102321  0.110005  0.768405
27.29  0.51009  0.100005  0.107504  0.749879
27.3  0.51109  0.0975041  0.10521  0.770578
27.31  0.512065  0.0952099  0.103855  0.864491
27.32  0.513017  0.0938548  0.102491  0.863638
27.33  0.513956  0.0924912  0.101629  0.913807
27.34  0.514881  0.0916293  0.100709  0.907954
27.35  0.515797  0.0907088  0.100277  0.956787
27.36  0.516704  0.0902767  0.100067  0.979075
27.37  0.517607  0.0900674  0.0999301  0.986263
27.38  0.518507  0.0899301  0.0997354  0.980533
27.39  0.519407  0.0897354  0.0989784  0.924298
27.4  0.520304  0.0889784  0.0978419  0.886351
27.41  0.521194  0.0878419  0.097198  0.93561
27.42  0.522072  0.087198  0.0970628  0.986478
27.43  0.522944  0.0870628  0.0973056  1.02428
27.44  0.523815  0.0873056  0.0980016  1.06961
27.45  0.524688  0.0880016  0.0990467  1.10451
27.46  0.525568  0.0890467  0.0998692  1.08225
27.47  0.526458  0.0898692  0.100815  1.09457
27.48  0.527357  0.0908149  0.101806  1.09909
27.49  0.528265  0.0918058  0.102827  1.10213
27.5  0.529183  0.0928271  0.104064  1.12365
27.51  0.530112  0.0940636  0.105142  1.10788
27.52  0.531052  0.0951424  0.105962  1.08196
27.53  0.532004  0.095962  0.105785  0.982329
27.54  0.532963  0.0957853  0.105268  0.948258
27.55  0.533921  0.0952679  0.104543  0.927511
27.56  0.534874  0.094543  0.103835  0.929219
27.57  0.535819  0.0938352  0.10386  1.00249
27.58  0.536758  0.0938601  0.103037  0.917692
27.59  0.537696  0.093037  0.102305  0.926766
27.6  0.538627  0.0923047  0.101484  0.917908
27.61  0.53955  0.0914837  0.101036  0.955179
27.62  0.540464  0.0910355  0.100736  0.970041
27.63  0.541375  0.0907359  0.0993377  0.86018
27.64  0.542282  0.0893377  0.0966364  0.729872
27.65  0.543176  0.0866364  0.0944021  0.77657
27.66  0.544042  0.0844021  0.0920177  0.761558
27.67  0.544886  0.0820177  0.089522  0.750423
27.68  0.545706  0.079522  0.0870508  0.752885
27.69  0.546501  0.0770508  0.0847856  0.773483
27.7  0.547272  0.0747856  0.0821762  0.739058
27.71  0.54802  0.0721762  0.0802622  0.808596
27.72  0.548741  0.0702622  0.0771214  0.685922
27.73  0.549444  0.0671214  0.0739087  0.678726
27.74  0.550115  0.0639087  0.0710298  0.712115
27.75  0.550754  0.0610298  0.0681345  0.710468
27.76  0.551365  0.0581345  0.0650723  0.693777
27.77  0.551946  0.0550723  0.0618356  0.676328
27.78  0.552497  0.0518356  0.0583264  0.649084
27.79  0.553015  0.0483264  0.0553639  0.70375
27.8  0.553498  0.0453639  0.0525438  0.717993
27.81  0.553952  0.0425438  0.0499574  0.741355
27.82  0.554377  0.0399574  0.0471555  0.719812
27.83  0.554777  0.0371555  0.0441887  0.703318
27.84  0.555149  0.0341887  0.0407655  0.657686
27.85  0.55549  0.0307655  0.0372946  0.65291
27.86  0.555798  0.0272946  0.0346867  0.739203
27.87  0.556071  0.0246867  0.0325882  0.79015
27.88  0.556318  0.0225882  0.0302635  0.767534
27.89  0.556544  0.0202635  0.0271349  0.687137
27.9  0.556746  0.0171349  0.0246154  0.748057
27.91  0.556918  0.0146154  0.0215571  0.694166
27.92  0.557064  0.0115571  0.0182421  0.668499
27.93  0.55718  0.0082421  0.0145638  0.632166
27.94  0.557262  0.00456376  0.0112979  0.673418

==> stochastic_friction_shaw_d4.txt <==
32.95  0.557308  -0.00240992  -0.0134217  -1.10118
32.96  0.557283  -0.0034217  -0.0152688  -1.18471
32.97  0.557249  -0.00526884  -0.0170375  -1.17686
32.98  0.557197  -0.00703747  -0.0188604  -1.18229
32.99  0.557126  -0.00886036  -0.0210297  -1.21693
33  0.557038  -0.0110297  -0.0234417  -1.2412
33.01  0.556927  -0.0134417  -0.0253283  -1.18866
33.02  0.556793  -0.0153283  -0.0274658  -1.21374
33.03  0.55664  -0.0174658  -0.0291248  -1.1659
33.04  0.556465  -0.0191248  -0.0313893  -1.22645
33.05  0.556274  -0.0213893  -0.0342069  -1.28176
33.06  0.55606  -0.0242069  -0.036763  -1.25561
33.07  0.555818  -0.026763  -0.0388003  -1.20372
33.08  0.55555  -0.0288003  -0.040626  -1.18257
33.09  0.555262  -0.030626  -0.0423705  -1.17445
33.1  0.554956  -0.0323705  -0.0436098  -1.12393
33.11  0.554632  -0.0336098  -0.0453081  -1.16984
33.12  0.554296  -0.0353081  -0.0470138  -1.17057
33.13  0.553943  -0.0370138  -0.0495447  -1.25309
33.14  0.553573  -0.0395447  -0.0516957  -1.2151
33.15  0.553177  -0.0416957  -0.0536442  -1.19485
33.16  0.55276  -0.0436442  -0.0551388  -1.14946
33.17  0.552324  -0.0451388  -0.0565908  -1.1452
33.18  0.551873  -0.0465908  -0.0577264  -1.11356
33.19  0.551407  -0.0477264  -0.0577932  -1.00668
33.2  0.550929  -0.0477932  -0.0574408  -0.964766
33.21  0.550451  -0.0474408  -0.0578511  -1.04103
33.22  0.549977  -0.0478511  -0.0587335  -1.08824
33.23  0.549499  -0.0487335  -0.0593732  -1.06396
33.24  0.549011  -0.0493732  -0.0590494  -0.967621
33.25  0.548517  -0.0490494  -0.0594159  -1.03665
33.26  0.548027  -0.0494159  -0.0594748  -1.00589
33.27  0.547533  -0.0494748  -0.0589719  -0.949714
33.28  0.547038  -0.0489719  -0.0583682  -0.93963
33.29  0.546548  -0.0483682  -0.0579146  -0.954642
33.3  0.546065  -0.0479146  -0.0577349  -0.982025
33.31  0.545586  -0.0477349  -0.0574848  -0.974994
33.32  0.545108  -0.0474848  -0.0579244  -1.04396
33.33  0.544633  -0.0479244  -0.0582878  -1.03633
33.34  0.544154  -0.0482878  -0.0577668  -0.947906
33.35  0.543671  -0.0477668  -0.0577162  -0.994939
33.36  0.543194  -0.0477162  -0.057932  -1.02158
33.37  0.542716  -0.047932  -0.0580573  -1.01253
33.38  0.542237  -0.0480573  -0.0581181  -1.00608
33.39  0.541756  -0.0481181  -0.0587251  -1.0607
33.4  0.541275  -0.0487251  -0.0589257  -1.02006
33.41  0.540788  -0.0489257  -0.059976  -1.10503
33.42  0.540299  -0.049976  -0.0605248  -1.05488
33.43  0.539799  -0.0505248  -0.0606755  -1.01507
33.44  0.539294  -0.0506755  -0.0605628  -0.988731
33.45  0.538787  -0.0505628  -0.0605054  -0.994256
33.46  0.538281  -0.0505054  -0.0611581  -1.06527
33.47  0.537776  -0.0511581  -0.0620225  -1.08644
33.48  0.537265  -0.0520225  -0.0631882  -1.11657
33.49  0.536745  -0.0531882  -0.0644674  -1.12792
33.5  0.536213  -0.0544674  -0.0660141  -1.15467
33.51  0.535668  -0.0560141  -0.0680666  -1.20525
33.52  0.535108  -0.0580666  -0.0696115  -1.15449
33.53  0.534527  -0.0596115  -0.0719576  -1.23461
33.54  0.533931  -0.0619576  -0.0741978  -1.22401
33.55  0.533312  -0.0641978  -0.0767761  -1.25783
33.56  0.53267  -0.0667761  -0.080721  -1.39449
33.57  0.532002  -0.070721  -0.0849275  -1.42066
33.58  0.531295  -0.0749275  -0.0895715  -1.46439
33.59  0.530545  -0.0795715  -0.094978  -1.54066
33.6  0.52975  -0.084978  -0.0994994  -1.45214
33.61  0.5289  -0.0894994  -0.103986  -1.44869
33.62  0.528005  -0.0939863  -0.108651  -1.46649
33.63  0.527065  -0.0986513  -0.113612  -1.49608
33.64  0.526078  -0.103612  -0.118001  -1.43894
33.65  0.525042  -0.108001  -0.122838  -1.48363
33.66  0.523962  -0.112838  -0.128486  -1.5648
33.67  0.522834  -0.118486  -0.133746  -1.52601
33.68  0.521649  -0.123746  -0.13897  -1.52238
33.69  0.520412  -0.12897  -0.144443  -1.54735
33.7  0.519122  -0.134443  -0.149713  -1.52701
33.71  0.517777  -0.139713  -0.154458  -1.47443
33.72  0.51638  -0.144458  -0.158855  -1.43972
33.73  0.514936  -0.148855  -0.162724  -1.38688
33.74  0.513447  -0.152724  -0.167853  -1.51294
33.75  0.51192  -0.157853  -0.172762  -1.49084
33.76  0.510341  -0.162762  -0.178347  -1.55854
33.77  0.508714  -0.168347  -0.18372  -1.53729
33.78  0.50703  -0.17372  -0.188628  -1.49085
33.79  0.505293  -0.178628  -0.193355  -1.47266
33.8  0.503507  -0.183355  -0.197668  -1.43136
33.81  0.501673  -0.187668  -0.201619  -1.39509
33.82  0.499797  -0.191619  -0.205808  -1.41883
33.83  0.49788  -0.195808  -0.209873  -1.40655
33.84  0.495922  -0.199873  -0.213447  -1.35738
33.85  0.493924  -0.203447  -0.216459  -1.30123
33.86  0.491889  -0.206459  -0.219704  -1.32446
33.87  0.489825  -0.209704  -0.222464  -1.27601
33.88  0.487728  -0.212464  -0.225255  -1.27907
33.89  0.485603  -0.215255  -0.228016  -1.2761
33.9  0.48345  -0.218016  -0.230676  -1.26601
33.91  0.48127  -0.220676  -0.232892  -1.22163
33.92  0.479063  -0.222892  -0.235199  -1.23071
33.93  0.476834  -0.225199  -0.237254  -1.20543
33.94  0.474582  -0.227254  -0.239155  -1.19017
33.95  0.47231  -0.229155  -0.241183  -1.20274
33.96  0.470018  -0.231183  -0.242984  -1.18009
33.97  0.467707  -0.232984  -0.245331  -1.23472
33.98  0.465377  -0.235331  -0.247677  -1.23462
33.99  0.463023  -0.237677  -0.249542  -1.18655
34  0.460647  -0.239542  -0.250815  -1.12727
34.01  0.458251  -0.240815  -0.25169  -1.08744
34.02  0.455843  -0.24169  -0.25279  -1.11004
34.03  0.453426  -0.24279  -0.253009  -1.02195
34.04  0.450998  -0.243009  -0.25439  -1.13802
34.05  0.448568  -0.24439  -0.255738  -1.13488
34.06  0.446124  -0.245738  -0.257222  -1.14832
34.07  0.443667  -0.247222  -0.258499  -1.12769
34.08  0.441195  -0.248499  -0.259835  -1.1336
34.09  0.43871  -0.249835  -0.261014  -1.11789
34.1  0.436211  -0.251014  -0.261374  -1.03603
34.11  0.433701  -0.251374  -0.261341  -0.996712
34.12  0.431188  -0.251341  -0.261761  -1.042
34.13  0.428674  -0.251761  -0.261771  -1.00103
34.14  0.426156  -0.251771  -0.261288  -0.951625
34.15  0.423639  -0.251288  -0.260228  -0.893998
34.16  0.421126  -0.250228  -0.259816  -0.958809
34.17  0.418624  -0.249816  -0.259814  -0.999843
34.18  0.416125  -0.249814  -0.260292  -1.04778
34.19  0.413627  -0.250292  -0.260273  -0.998089
34.2  0.411124  -0.250273  -0.25998  -0.970745
34.21  0.408622  -0.24998  -0.260569  -1.05883
34.22  0.406122  -0.250569  -0.261234  -1.06651
34.23  0.403616  -0.251234  -0.261412  -1.0178
34.24  0.401104  -0.251412  -0.260282  -0.887022
34.25  0.39859  -0.250282  -0.258907  -0.862563
34.26  0.396087  -0.248907  -0.257487  -0.857987
34.27  0.393598  -0.247487  -0.255764  -0.827676
34.28  0.391123  -0.245764  -0.254256  -0.849189
34.29  0.388665  -0.244256  -0.252364  -0.810759
34.3  0.386223  -0.242364  -0.250249  -0.788573
34.31  0.383799  -0.240249  -0.247489  -0.723989
34.32  0.381397  -0.237489  -0.245131  -0.764137
34.33  0.379022  -0.235131  -0.242376  -0.724508
34.34  0.37667  -0.232376  -0.238986  -0.660991
34.35  0.374347  -0.228986  -0.235042  -0.605615
34.36  0.372057  -0.225042  -0.232165  -0.712363
34.37  0.369806  -0.222165  -0.229117  -0.695187
34.38  0.367585  -0.219117  -0.225566  -0.644894
34.39  0.365394  -0.215566  -0.22158  -0.601344
34.4  0.363238  -0.21158  -0.21763  -0.605084
34.41  0.361122  -0.20763  -0.213612  -0.598116
34.42  0.359046  -0.203612  -0.209949  -0.633757
34.43  0.35701  -0.199949  -0.206608  -0.665852
34.44  0.35501  -0.196608  -0.202948  -0.634072
34.45  0.353044  -0.192948  -0.199664  -0.671581
34.46  0.351115  -0.189664  -0.196298  -0.663347
34.47  0.349218  -0.186298  -0.192286  -0.598832
34.48  0.347355  -0.182286  -0.190133  -0.784667
34.49  0.345532  -0.180133  -0.187747  -0.76148
34.5  0.343731  -0.177747  -0.185738  -0.79906
34.51  0.341953  -0.175738  -0.183976  -0.823786
34.52  0.340196  -0.173976  -0.182789  -0.881272
34.53  0.338456  -0.172789  -0.180617  -0.782849
34.54  0.336728  -0.170617  -0.179136  -0.851877
34.55  0.335022  -0.169136  -0.177706  -0.856998
34.56  0.333331  -0.167706  -0.175642  -0.793582
34.57  0.331654  -0.165642  -0.174343  -0.870106
34.58  0.329997  -0.164343  -0.173328  -0.898486
34.59  0.328354  -0.163328  -0.172045  -0.871704
34.6  0.326721  -0.162045  -0.171447  -0.940224
34.61  0.3251  -0.161447  -0.171512  -1.00652
34.62  0.323486  -0.161512  -0.171702  -1.01894
34.63  0.321871  -0.161702  -0.171673  -0.997167
34.64  0.320254  -0.161673  -0.171611  -0.993767
34.65  0.318637  -0.161611  -0.171821  -1.02099
34.66  0.317021  -0.161821  -0.172062  -1.02411
34.67  0.315403  -0.162062  -0.171994  -0.993216
34.68  0.313782  -0.161994  -0.171452  -0.945761
34.69  0.312162  -0.161452  -0.170672  -0.921996
34.7  0.310547  -0.160672  -0.171275  -1.0603
34.71  0.308941  -0.161275  -0.172769  -1.14948
34.72  0.307328  -0.162769  -0.173551  -1.07814
34.73  0.3057  -0.163551  -0.175148  -1.15967
34.74  0.304065  -0.165148  -0.176099  -1.09516
34.75  0.302413  -0.166099  -0.176859  -1.07602
34.76  0.300752  -0.166859  -0.177561  -1.07016
34.77  0.299084  -0.167561  -0.178825  -1.12636
34.78  0.297408  -0.168825  -0.180022  -1.1197
34.79  0.29572  -0.170022  -0.180901  -1.08795
34.8  0.29402  -0.170901  -0.181578  -1.06773
34.81  0.292311  -0.171578  -0.181722  -1.01439
34.82  0.290595  -0.171722  -0.181866  -1.01438
34.83  0.288878  -0.171866  -0.182444  -1.05781
34.84  0.287159  -0.172444  -0.18331  -1.08658
34.85  0.285435  -0.17331  -0.183437  -1.01266
34.86  0.283701  -0.173437  -0.183755  -1.03188
34.87  0.281967  -0.173755  -0.183838  -1.00822
34.88  0.28023  -0.173838  -0.184092  -1.02543
34.89  0.278491  -0.174092  -0.184687  -1.05953
34.9  0.27675  -0.174687  -0.184911  -1.02238
34.91  0.275003  -0.174911  -0.185523  -1.06117
34.92  0.273254  -0.175523  -0.185988  -1.04657
34.93  0.271499  -0.175988  -0.186375  -1.03871
34.94  0.269739  -0.176375  -0.186782  -1.0407
34.95  0.267975  -0.176782  -0.187122  -1.03394
34.96  0.266208  -0.177122  -0.187294  -1.01723
34.97  0.264436  -0.177294  -0.187407  -1.01132
34.98  0.262663  -0.177407  -0.187564  -1.01567
34.99  0.260889  -0.177564  -0.187673  -1.01086
35  0.259114  -0.177673  -0.188032  -1.03597
35.01  0.257337  -0.178032  -0.188772  -1.07391
35.02  0.255557  -0.178772  -0.188748  -0.997691
35.03  0.253769  -0.178748  -0.189311  -1.05627
35.04  0.251981  -0.179311  -0.190394  -1.10825
35.05  0.250188  -0.180394  -0.191179  -1.0785
35.06  0.248384  -0.181179  -0.191856  -1.06771
35.07  0.246573  -0.181856  -0.194012  -1.21562
35.08  0.244754  -0.184012  -0.19514  -1.11282
35.09  0.242914  -0.18514  -0.196697  -1.15567
35.1  0.241063  -0.186697  -0.197113  -1.04158
35.11  0.239196  -0.187113  -0.197504  -1.03917
35.12  0.237324  -0.187504  -0.197184  -0.967984
35.13  0.235449  -0.187184  -0.195623  -0.843889
35.14  0.233578  -0.185623  -0.19351  -0.788746
35.15  0.231721  -0.18351  -0.190532  -0.702156
35.16  0.229886  -0.180532  -0.187581  -0.704903
35.17  0.228081  -0.177581  -0.185379  -0.779797
35.18  0.226305  -0.175379  -0.183057  -0.767802
35.19  0.224551  -0.173057  -0.180721  -0.766404
35.2  0.222821  -0.170721  -0.179137  -0.841639
35.21  0.221114  -0.169137  -0.177978  -0.884013
35.22  0.219422  -0.167978  -0.17662  -0.864272
35.23  0.217742  -0.16662  -0.175238  -0.861763
35.24  0.216076  -0.165238  -0.173218  -0.798044
35.25  0.214424  -0.163218  -0.171285  -0.80662
35.26  0.212792  -0.161285  -0.170496  -0.921094
35.27  0.211179  -0.160496  -0.169147  -0.865118
35.28  0.209574  -0.159147  -0.168138  -0.899137
35.29  0.207982  -0.158138  -0.167201  -0.906318
35.3  0.206401  -0.157201  -0.166537  -0.933529
35.31  0.204829  -0.156537  -0.165801  -0.92648
35.32  0.203264  -0.155801  -0.164297  -0.849519
35.33  0.201706  -0.154297  -0.162792  -0.849574
35.34  0.200163  -0.152792  -0.161409  -0.861653
35.35  0.198635  -0.151409  -0.159677  -0.826859
35.36  0.197121  -0.149677  -0.157618  -0.794067
35.37  0.195624  -0.147618  -0.156716  -0.909844
35.38  0.194148  -0.146716  -0.156348  -0.963164
35.39  0.19268  -0.146348  -0.155579  -0.923062
35.4  0.191217  -0.145579  -0.155028  -0.944932
35.41  0.189761  -0.145028  -0.154174  -0.914544
35.42  0.188311  -0.144174  -0.153854  -0.968094
35.43  0.186869  -0.143854  -0.153057  -0.920218
35.44  0.185431  -0.143057  -0.152162  -0.910496
35.45  0.184  -0.142162  -0.151132  -0.897013
35.46  0.182578  -0.141132  -0.150859  -0.972778
35.47  0.181167  -0.140859  -0.150241  -0.938172
35.48  0.179759  -0.140241  -0.148944  -0.870233
35.49  0.178356  -0.138944  -0.147382  -0.843864
35.5  0.176967  -0.137382  -0.145422  -0.803986
35.51  0.175593  -0.135422  -0.144436  -0.9014
35.52  0.174239  -0.134436  -0.143287  -0.885116
35.53  0.172894  -0.133287  -0.141933  -0.86457
35.54  0.171561  -0.131933  -0.140191  -0.825775
35.55  0.170242  -0.130191  -0.138656  -0.846509
35.56  0.16894  -0.128656  -0.137303  -0.864708
35.57  0.167654  -0.127303  -0.135703  -0.840042
35.58  0.166381  -0.125703  -0.133857  -0.815353
35.59  0.165124  -0.123857  -0.132394  -0.85371
35.6  0.163885  -0.122394  -0.130953  -0.855944
35.61  0.162661  -0.120953  -0.129746  -0.879242
35.62  0.161452  -0.119746  -0.128319  -0.857321
35.63  0.160254  -0.118319  -0.126756  -0.843692
35.64  0.159071  -0.116756  -0.125503  -0.874705
35.65  0.157903  -0.115503  -0.124515  -0.901205
35.66  0.156748  -0.114515  -0.124566  -1.00506
35.67  0.155603  -0.114566  -0.124339  -0.977335
35.68  0.154457  -0.114339  -0.124172  -0.983337
35.69  0.153314  -0.114172  -0.124606  -1.04337
35.7  0.152172  -0.114606  -0.124445  -0.983899
35.71  0.151026  -0.114445  -0.122674  -0.822874
35.72  0.149882  -0.112674  -0.120807  -0.813335
35.73  0.148755  -0.110807  -0.118685  -0.787824
35.74  0.147647  -0.108685  -0.115963  -0.727752
35.75  0.14656  -0.105963  -0.113223  -0.725985
35.76  0.145501  -0.103223  -0.110573  -0.735032
35.77  0.144468  -0.100573  -0.107458  -0.688475
35.78  0.143463  -0.0974578  -0.104499  -0.704164
35.79  0.142488  -0.0944994  -0.101527  -0.702784
35.8  0.141543  -0.0915273  -0.0988963  -0.7369
35.81  0.140628  -0.0888963  -0.0963195  -0.742321
35.82  0.139739  -0.0863195  -0.0928909  -0.657148
35.83  0.138876  -0.0828909  -0.0893137  -0.64228
35.84  0.138047  -0.0793137  -0.0857638  -0.645002
35.85  0.137254  -0.0757638  -0.0826152  -0.685145
35.86  0.136496  -0.0726152  -0.0792786  -0.666343
35.87  0.13577  -0.0692786  -0.0755765  -0.629784
35.88  0.135077  -0.0655765  -0.071491  -0.591452
35.89  0.134421  -0.061491  -0.0681971  -0.670612
35.9  0.133806  -0.0581971  -0.0650929  -0.689573
35.91  0.133224  -0.0550929  -0.0619166  -0.682375
35.92  0.132673  -0.0519166  -0.0587078  -0.679117
35.93  0.132154  -0.0487078  -0.0563564  -0.764864
35.94  0.131667  -0.0463564  -0.053901  -0.754458
35.95  0.131204  -0.043901  -0.0522984  -0.83974
35.96  0.130765  -0.0422984  -0.0509157  -0.861737
35.97  0.130342  -0.0409157  -0.0499235  -0.900772
35.98  0.129932  -0.0399235  -0.0487092  -0.878578
35.99  0.129533  -0.0387092  -0.0480491  -0.933986
36  0.129146  -0.0380491  -0.0472283  -0.917918
36.01  0.128766  -0.0372283  -0.0464808  -0.92525
36.02  0.128393  -0.0364808  -0.0456964  -0.921558
36.03  0.128029  -0.0356964  -0.0456331  -0.993669
36.04  0.127672  -0.0356331  -0.0459948  -1.03618
36.05  0.127315  -0.0359948  -0.0468459  -1.0851
36.06  0.126955  -0.0368459  -0.047846  -1.10001
36.07  0.126587  -0.037846  -0.0490115  -1.11656
36.08  0.126208  -0.0390115  -0.0499288  -1.09173
36.09  0.125818  -0.0399288  -0.050617  -1.06882
36.1  0.125419  -0.040617  -0.0508742  -1.02572
36.11  0.125013  -0.0408742  -0.0501031  -0.922893
36.12  0.124604  -0.0401031  -0.0490168  -0.89137
36.13  0.124203  -0.0390168  -0.0482542  -0.923734
36.14  0.123813  -0.0382542  -0.0479309  -0.967671
36.15  0.12343  -0.0379309  -0.0480792  -1.01483
36.16  0.123051  -0.0380792  -0.0486568  -1.05776
36.17  0.12267  -0.0386568  -0.0502222  -1.15654
36.18  0.122284  -0.0402222  -0.0521878  -1.19656
36.19  0.121881  -0.0421878  -0.0540048  -1.1817
36.2  0.12146  -0.0440048  -0.0571489  -1.3144
36.21  0.12102  -0.0471489  -0.0596198  -1.2471
36.22  0.120548  -0.0496198  -0.0609848  -1.1365
36.23  0.120052  -0.0509848  -0.0615504  -1.05656
36.24  0.119542  -0.0515504  -0.0618871  -1.03367
36.25  0.119026  -0.0518871  -0.0610308  -0.914368
36.26  0.118508  -0.0510308  -0.060233  -0.920219
36.27  0.117997  -0.050233  -0.0598612  -0.962824
36.28  0.117495  -0.0498612  -0.0588822  -0.902095
36.29  0.116996  -0.0488822  -0.0572566  -0.837449
36.3  0.116508  -0.0472566  -0.055052  -0.779533
36.31  0.116035  -0.045052  -0.0533863  -0.833435
36.32  0.115584  -0.0433863  -0.0522148  -0.882846
36.33  0.115151  -0.0422148  -0.0512811  -0.90663
36.34  0.114728  -0.0412811  -0.0502077  -0.892657
36.35  0.114316  -0.0402077  -0.0496141  -0.940643
36.36  0.113914  -0.0396141  -0.0492671  -0.965298
36.37  0.113517  -0.0392671  -0.049204  -0.993693
36.38  0.113125  -0.039204  -0.048479  -0.927505
36.39  0.112733  -0.038479  -0.0469976  -0.851858
36.4  0.112348  -0.0369976  -0.0454307  -0.843309
36.41  0.111978  -0.0354307  -0.0440597  -0.862903
36.42  0.111624  -0.0340597  -0.0423991  -0.833938
36.43  0.111283  -0.0323991  -0.0402812  -0.788207
36.44  0.110959  -0.0302812  -0.0380599  -0.777878
36.45  0.110656  -0.0280599  -0.0367481  -0.868818
36.46  0.110376  -0.0267481  -0.0349508  -0.820269
36.47  0.110108  -0.0249508  -0.0331896  -0.823875
36.48  0.109859  -0.0231896  -0.0304787  -0.728915
36.49  0.109627  -0.0204787  -0.0286126  -0.813389
36.5  0.109422  -0.0186126  -0.0263211  -0.770854
36.51  0.109236  -0.0163211  -0.022948  -0.66269
36.52  0.109073  -0.012948  -0.019851  -0.690293
36.53  0.108943  -0.00985097  -0.0167798  -0.692881
36.54  0.108845  -0.00677979  -0.0136424  -0.686266
36.55  0.108777  -0.00364245  -0.0112456  -0.760316

==> stochastic_friction_shaw_s1.txt <==
0  1  0  0  0
0.01  1  0  0.00164261  0.164261
0.02  1  0  0.00126433  0.126433
0.03  1  0  0.00136027  0.136027
0.04  1  0  0.000812106  0.0812106
0.05  1  0  0.00120691  0.120691
0.06  1  0  0.000507389  0.0507389
0.07  1  0  0.000799022  0.0799022
0.08  1  0  -0.000398565  -0.0398565
0.09  1  0  5.08695e-05  0.00508695
0.1  1  0  0.000681904  0.0681904
0.11  1  0  0.000418705  0.0418705
0.12  1  0  0.000879871  0.0879871
0.13  1  0  0.000585376  0.0585376
0.14  1  0  -4.14741e-05  -0.00414741
0.15  1  0  -0.000241947  -0.0241947
0.16  1  0  -0.00022397  -0.022397
0.17  1  0  0.000558886  0.0558886
0.18  1  0  0.000367364  0.0367364
0.19  1  0  0.000381699  0.0381699
0.2  1  0  0.000332075  0.0332075
0.21  1  0  0.00115845  0.115845
0.22  1  0  0.00115388  0.115388
0.23  1  0  0.0015562  0.15562
0.24  1  0  0.00189794  0.189794
0.25  1  0  0.00113471  0.113471
0.26  1  0  0.000760497  0.0760497
0.27  1  0  0.000618941  0.0618941
0.28  1  0  0.000969145  0.0969145
0.29  1  0  0.00143775  0.143775
0.3  1  0  0.00162382  0.162382
0.31  1  0  0.00138165  0.138165
0.32  1  0  0.00112394  0.112394
0.33  1  0  0.00102841  0.102841
0.34  1  0  0.00170058  0.170058
0.35  1  0  0.00182757  0.182757
0.36  1  0  0.00136766  0.136766
0.37  1  0  0.00203777  0.203777
0.38  1  0  0.001465  0.1465
0.39  1  0  0.00161334  0.161334
0.4  1  0  0.00164099  0.164099
0.41  1  0  0.0018384  0.18384
0.42  1  0  0.00127408  0.127408
0.43  1  0  0.00107564  0.107564
0.44  1  0  0.00100139  0.100139
0.45  1  0  0.00100059  0.100059
0.46  1  0  0.000691444  0.0691444
0.47  1  0  -4.00235e-05  -0.00400235
0.48  1  0  0.000247522  0.0247522
0.49  1  0  0.000603368  0.0603368
0.5  1  0  -0.000104633  -0.0104633
0.51  1  0  -0.000653541  -0.0653541
0.52  1  0  -0.000307261  -0.0307261
0.53  1  0  -0.00117951  -0.117951
0.54  1  0  -0.000847288  -0.0847288
0.55  1  0  -0.00140279  -0.140279
0.56  1  0  -0.00139479  -0.139479
0.57  1  0  -0.000965405  -0.0965405
0.58  1  0  -0.000695301  -0.0695301
0.59  1  0  -0.000470963  -0.0470963
0.6  1  0  -0.000191317  -0.0191317
0.61  1  0  -0.000362753  -0.0362753
0.62  1  0  -0.00182721  -0.182721
0.63  1  0  -0.00214992  -0.214992
0.64  1  0  -0.00212227  -0.212227
0.65  1  0  -0.00248704  -0.248704
0.66  1  0  -0.00260892  -0.260892
0.67  1  0  -0.0029953  -0.29953
0.68  1  0  -0.00349631  -0.349631
0.69  1  0  -0.00311355  -0.311355
0.7  1  0  -0.00279667  -0.279667
0.71  1  0  -0.0022811  -0.22811
0.72  1  0  -0.00194087  -0.194087
0.73  1  0  -0.00200467  -0.200467
0.74  1  0  -0.00289805  -0.289805
0.75  1  0  -0.00370325  -0.370325
0.76  1  0  -0.00307149  -0.307149
0.77  1  0  -0.00273138  -0.273138
0.78  1  0  -0.00323047  -0.323047
0.79  1  0  -0.00379582  -0.379582
0.8  1  0  -0.00360516  -0.360516
0.81  1  0  -0.00440211  -0.440211
0.82  1  0  -0.00416635  -0.416635
0.83  1  0  -0.00304401  -0.304401
0.84  1  0  -0.00261124  -0.261124
0.85  1  0  -0.0027314  -0.27314
0.86  1  0  -0.001953  -0.1953
0.87  1  0  -0.00136891  -0.136891
0.88  1  0  -0.00212523  -0.212523
0.89  1  0  -0.00156414  -0.156414
0.9  1  0  -0.00189241  -0.189241
0.91  1  0  -0.00257428  -0.257428
0.92  1  0  -0.00226073  -0.226073
0.93  1  0  -0.00214625  -0.214625
0.94  1  0  -0.00176381  -0.176381
0.95  1  0  -0.00122072  -0.122072
0.96  1  0  -0.00183013  -0.183013
0.97  1  0  -0.00161266  -0.161266
0.98  1  0  -0.00196912  -0.196912
0.99  1  0  -0.0020646  -0.20646
1  1  0  -0.0017631  -0.17631
1.01  1  0  -0.00188246  -0.188246
1.02  1  0  -0.00179593  -0.179593
1.03  1  0  -0.00185692  -0.185692
1.04  1  0  -0.00240297  -0.240297
1.05  1  0  -0.00330219  -0.330219
1.06  1  0  -0.00290454  -0.290454
1.07  1  0  -0.00296686  -0.296686
1.08  1  0  -0.00300409  -0.300409
1.09  1  0  -0.00307427  -0.307427
1.1  1  0  -0.00267024  -0.267024
1.11  1  0  -0.00289706  -0.289706
1.12  1  0  -0.00230989  -0.230989
1.13  1  0  -0.00270754  -0.270754
1.14  1  0  -0.00287752  -0.287752
1.15  1  0  -0.00208252  -0.208252
1.16  1  0  -0.00186614  -0.186614
1.17  1  0  -0.00150498  -0.150498
1.18  1  0  -0.000871264  -0.0871264
1.19  1  0  -0.00170024  -0.170024
1.2  1  0  -0.002451  -0.2451
1.21  1  0  -0.00267171  -0.267171
1.22  1  0  -0.00244215  -0.244215
1.23  1  0  -0.00225995  -0.225995
1.24  1  0  -0.00223767  -0.223767
1.25  1  0  -0.00258524  -0.258524
1.26  1  0  -0.000644951  -0.0644951
1.27  1  0  -0.000702076  -0.0702076
1.28  1  0  -0.00136479  -0.136479
1.29  1  0  -0.0015488  -0.15488
1.3  1  0  -0.00108666  -0.108666
1.31  1  0  -0.000892199  -0.0892199
1.32  1  0  4.92059e-05  0.00492059
1.33  1  0  -0.000216668  -0.0216668
1.34  1  0  -2.87774e-05  -0.00287774
1.35  1  0  -0.000900612  -0.0900612
1.36  1  0  -0.000757421  -0.0757421
1.37  1  0  -0.000846592  -0.0846592
1.38  1  0  -0.000943384  -0.0943384
1.39  1  0  -0.000873293  -0.0873293
1.4  1  0  -0.0010108  -0.10108
1.41  1  0  -0.000112083  -0.0112083
1.42  1  0  0.000777812  0.0777812
1.43  1  0  0.00111132  0.111132
1.44  1  0  0.000284654  0.0284654
1.45  1  0  0.000490295  0.0490295
1.46  1  0  0.000638094  0.0638094
1.47  1  0  0.000612665  0.0612665
1.48  1  0  0.00127549  0.127549
1.49  1  0  0.000669831  0.0669831
1.5  1  0  0.000765315  0.0765315
1.51  1  0  0.000749387  0.0749387
1.52  1  0  0.000426119  0.0426119
1.53  1  0  -0.000572316  -0.0572316
1.54  1  0  -0.000943798  -0.0943798
1.55  1  0  -0.000638536  -0.0638536
1.56  1  0  -0.00101224  -0.101224
1.57  1  0  -0.00148168  -0.148168
1.58  1  0  -0.00170089  -0.170089
1.59  1  0  -0.00118174  -0.118174
1.6  1  0  -0.000803533  -0.0803533
1.61  1  0  -0.00111435  -0.111435
1.62  1  0  -0.00127772  -0.127772
1.63  1  0  -0.00226688  -0.226688
1.64  1  0  -0.00291258  -0.291258
1.65  1  0  -0.00342188  -0.342188
1.66  1  0  -0.00396968  -0.396968
1.67  1  0  -0.00459419  -0.459419
1.68  1  0  -0.00503116  -0.503116
1.69  1  0  -0.0042958  -0.42958
1.7  1  0  -0.00428929  -0.428929
1.71  1  0  -0.00446501  -0.446501
1.72  1  0  -0.00451706  -0.451706
1.73  1  0  -0.00411096  -0.411096
1.74  1  0  -0.00351054  -0.351054
1.75  1  0  -0.00422534  -0.422534
1.76  1  0  -0.00450667  -0.450667
1.77  1  0  -0.00501362  -0.501362
1.78  1  0  -0.00493557  -0.493557
1.79  1  0  -0.00515546  -0.515546
1.8  1  0  -0.00567256  -0.567256
1.81  1  0  -0.00533206  -0.533206
1.82  1  0  -0.00580077  -0.580077
1.83  1  0  -0.00528565  -0.528565
1.84  1  0  -0.00445546  -0.445546
1.85  1  0  -0.00396671  -0.396671
1.86  1  0  -0.00435967  -0.435967
1.87  1  0  -0.00402318  -0.402318
1.88  1  0  -0.00426043  -0.426043
1.89  1  0  -0.00462318  -0.462318
1.9  1  0  -0.00459372  -0.459372
1.91  1  0  -0.00459214  -0.459214
1.92  1  0  -0.00454955  -0.454955
1.93  1  0  -0.00358783  -0.358783
1.94  1  0  -0.00305575  -0.305575
1.95  1  0  -0.00226659  -0.226659
1.96  1  0  -0.00227461  -0.227461
1.97  1  0  -0.00163206  -0.163206
1.98  1  0  -0.00215392  -0.215392
1.99  1  0  -0.00327512  -0.327512
2  1  0  -0.00312019  -0.312019
2.01  1  0  -0.00359549  -0.359549
2.02  1  0  -0.0036994  -0.36994
2.03  1  0  -0.00379222  -0.379222
2.04  1  0  -0.00400017  -0.400017
2.05  1  0  -0.00414532  -0.414532
2.06  1  0  -0.00291421  -0.291421
2.07  1  0  -0.00281793  -0.281793
2.08  1  0  -0.00199795  -0.199795
2.09  1  0  -0.0013885  -0.13885
2.1  1  0  -0.00151752  -0.151752
2.11  1  0  -0.00273794  -0.273794
2.12  1  0  -0.00335742  -0.335742
2.13  1  0  -0.00297802  -0.297802
2.14  1  0  -0.00257771  -0.257771
2.15  1  0  -0.0029548  -0.29548
2.16  1  0  -0.00316609  -0.316609
2.17  1  0  -0.00197052  -0.197052
2.18  1  0  -0.00142507  -0.142507
2.19  1  0  -0.0011644  -0.11644
2.2  1  0  -0.00187681  -0.187681
2.21  1  0  -0.00192228  -0.192228
2.22  1  0  -0.0023594  -0.23594
2.23  1  0  -0.00143662  -0.143662
2.24  1  0  -0.00140671  -0.140671
2.25  1  0  -0.00196633  -0.196633
2.26  1  0  -0.00162458  -0.162458
2.27  1  0  -0.00111549  -0.111549
2.28  1  0  -0.000756155  -0.0756155
2.29  1  0  -0.000784385  -0.0784385
2.3  1  0  -0.00154466  -0.154466
2.31  1  0  -0.00130116  -0.130116
2.32  1  0  -0.00126211  -0.126211
2.33  1  0  -0.00168683  -0.168683
2.34  1  0  -0.00211363  -0.211363
2.35  1  0  -0.00186239  -0.186239
2.36  1  0  -0.00287202  -0.287202
2.37  1  0  -0.0021577  -0.21577
2.38  1  0  -0.00262746  -0.262746
2.39  1  0  -0.00306038  -0.306038
2.4  1  0  -0.00270031  -0.270031
2.41  1  0  -0.00169686  -0.169686
2.42  1  0  -0.000550765  -0.0550765
2.43  1  0  -0.000504936  -0.0504936
2.44  1  0  -0.000532255  -0.0532255
2.45  1  0  -0.000473646  -0.0473646
2.46  1  0  -0.000504255  -0.0504255
2.47  1  0  -0.000717603  -0.0717603
2.48  1  0  -0.000379805  -0.0379805
2.49  1  0  -0.0002575  -0.02575
2.5  1  0  -0.00059631  -0.059631
2.51  1  0  -0.000963775  -0.0963775
2.52  1  0  -0.000899525  -0.0899525
2.53  1  0  -0.000691824  -0.0691824
2.54  1  0  -0.000512573  -0.0512573
2.55  1  0  -0.00118975  -0.118975
2.56  1  0  -0.000244221  -0.0244221
2.57  1  0  -0.000712794  -0.0712794
2.58  1  0  -0.000529946  -0.0529946
2.59  1  0  -0.000649582  -0.0649582
2.6  1  0  -0.000120171  -0.0120171
2.61  1  0  -0.00078913  -0.078913
2.62  1  0  -0.000487143  -0.0487143
2.63  1  0  0.000113454  0.0113454
2.64  1  0  -0.000217564  -0.0217564
2.65  1  0  -0.000278589  -0.0278589
2.66  1  0  0.000109477  0.0109477
2.67  1  0  0.000724494  0.0724494
2.68  1  0  0.00067612  0.067612
2.69  1  0  0.00145269  0.145269
2.7  1  0  0.00170408  0.170408
2.71  1  0  0.0021024  0.21024
2.72  1  0  0.00184451  0.184451
2.73  1  0  0.00148253  0.148253
2.74  1  0  0.00106559  0.106559
2.75  1  0  0.0010301  0.10301
2.76  1  0  0.000888523  0.0888523
2.77  1  0  0.00147176  0.147176
2.78  1  0  0.0010938  0.10938
2.79  1  0  0.000510146  0.0510146
2.8  1  0  0.000506145  0.0506145
2.81  1  0  -0.000521206  -0.0521206
2.82  1  0  -0.000707266  -0.0707266
2.83  1  0  -0.000517702  -0.0517702
2.84  1  0  -0.000880007  -0.0880007
2.85  1  0  -0.000617995  -0.0617995
2.86  1  0  -0.00085343  -0.085343
2.87  1  0  -0.00149076  -0.149076
2.88  1  0  -0.00260232  -0.260232
2.89  1  0  -0.00237766  -0.237766
2.9  1  0  -0.00179947  -0.179947
2.91  1  0  -0.00223874  -0.223874
2.92  1  0  -0.00200551  -0.200551
2.93  1  0  -0.00193682  -0.193682
2.94  1  0  -0.00164119  -0.164119
2.95  1  0  -0.00240606  -0.240606
2.96  1  0  -0.00309926  -0.309926
2.97  1  0  -0.00389389  -0.389389
2.98  1  0  -0.00374185  -0.374185
2.99  1  0  -0.00393923  -0.393923
3  1  0  -0.00416814  -0.416814
3.01  1  0  -0.00296854  -0.296854
3.02  1  0  -0.00287934  -0.287934
3.03  1  0  -0.00406624  -0.406624
3.04  1  0  -0.00403481  -0.403481
3.05  1  0  -0.00328413  -0.328413
3.06  1  0  -0.00341043  -0.341043
3.07  1  0  -0.00346539  -0.346539
3.08  1  0  -0.00377392  -0.377392
3.09  1  0  -0.00368408  -0.368408
3.1  1  0  -0.00432546  -0.432546
3.11  1  0  -0.00405772  -0.405772
3.12  1  0  -0.00344142  -0.344142
3.13  1  0  -0.00289608  -0.289608
3.14  1  0  -0.00322969  -0.322969
3.15  1  0  -0.00339402  -0.339402
3.16  1  0  -0.00423945  -0.423945
3.17  1  0  -0.00477799  -0.477799
3.18  1  0  -0.00469969  -0.469969
3.19  1  0  -0.00450903  -0.450903
3.2  1  0  -0.00405697  -0.405697
3.21  1  0  -0.00408687  -0.408687
3.22  1  0  -0.00353394  -0.353394
3.23  1  0  -0.00337552  -0.337552
3.24  1  0  -0.00388756  -0.388756
3.25  1  0  -0.00299551  -0.299551
3.26  1  0  -0.0028393  -0.28393
3.27  1  0  -0.00356154  -0.356154
3.28  1  0  -0.00271268  -0.271268
3.29  1  0  -0.00216846  -0.216846
3.3  1  0  -0.00186284  -0.186284
3.31  1  0  -0.00215704  -0.215704
3.32  1  0  -0.00231048  -0.231048
3.33  1  0  -0.00184817  -0.184817
3.34  1  0  -0.00213397  -0.213397
3.35  1  0  -0.00142559  -0.142559
3.36  1  0  -0.00142709  -0.142709
3.37  1  0  -0.00206103  -0.206103
3.38  1  0  -0.00115997  -0.115997
3.39  1  0  -0.00116742  -0.116742
3.4  1  0  -0.000845173  -0.0845173
3.41  1  0  -0.000431002  -0.0431002
3.42  1  0  -0.000652696  -0.0652696
3.43  1  0  -0.000414232  -0.0414232
3.44  1  0  -0.000628341  -0.0628341
3.45  1  0  -0.00107481  -0.107481
3.46  1  0  -0.000802881  -0.0802881
3.47  1  0  -0.000947195  -0.0947195
3.48  1  0  -0.00178189  -0.178189
3.49  1  0  -0.0020296  -0.20296
3.5  1  0  -0.00309301  -0.309301
3.51  1  0  -0.00336194  -0.336194
3.52  1  0  -0.00391755  -0.391755
3.53  1  0  -0.00441391  -0.441391
3.54  1  0  -0.00539734  -0.539734
3.55  1  0  -0.0050117  -0.50117
3.56  1  0  -0.00622353  -0.622353
3.57  1  0  -0.00548189  -0.548189
3.58  1  0  -0.00482843  -0.482843
3.59  1  0  -0.00549346  -0.549346
3.6  1  0  -0.00588467  -0.588467
3.61  1  0  -0.00585802  -0.585802
3.62  1  0  -0.00643267  -0.643267
3.63  1  0  -0.00657794  -0.657794
3.64  1  0  -0.00723796  -0.723796
3.65  1  0  -0.007373  -0.7373
3.66  1  0  -0.00745119  -0.745119
3.67  1  0  -0.0075297  -0.75297
3.68  1  0  -0.00792527  -0.792527
3.69  1  0  -0.00788899  -0.788899
3.7  1  0  -0.00841338  -0.841338
3.71  1  0  -0.00808231  -0.808231
3.72  1  0  -0.00787216  -0.787216
3.73  1  0  -0.00778378  -0.778378
3.74  1  0  -0.00697139  -0.697139
3.75  1  0  -0.00744437  -0.744437
3.76  1  0  -0.00592808  -0.592808
3.77  1  0  -0.00542297  -0.542297
3.78  1  0  -0.00466663  -0.466663
3.79  1  0  -0.00426421  -0.426421
3.8  1  0  -0.00447822  -0.447822
3.81  1  0  -0.00399377  -0.399377
3.82  1  0  -0.00372085  -0.372085
3.83  1  0  -0.00410439  -0.410439
3.84  1  0  -0.00408896  -0.408896
3.85  1  0  -0.00446883  -0.446883
3.86  1  0  -0.00556465  -0.556465
3.87  1  0  -0.00539577  -0.539577
3.88  1  0  -0.00437816  -0.437816
3.89  1  0  -0.00466784  -0.466784
3.9  1  0  -0.00444619  -0.444619
3.91  1  0  -0.00395321  -0.395321
3.92  1  0  -0.00327206  -0.327206
3.93  1  0  -0.00375512  -0.375512
3.94  1  0  -0.0040038  -0.40038
3.95  1  0  -0.00441618  -0.441618
3.96  1  0  -0.00372493  -0.372493
3.97  1  0  -0.00349734  -0.349734
3.98  1  0  -0.00336201  -0.336201
3.99  1  0  -0.00322238  -0.322238
4  1  0  -0.00273905  -0.273905
4.01  1  0  -0.00310642  -0.310642
4.02  1  0  -0.00318903  -0.318903
4.03  1  0  -0.00345067  -0.345067
4.04  1  0  -0.00322346  -0.322346
4.05  1  0  -0.00273217  -0.273217
4.06  1  0  -0.00335047  -0.335047
4.07  1  0  -0.00310716  -0.310716
4.08  1  0  -0.00287181  -0.287181
4.09  1  0  -0.00298684  -0.298684
4.1  1  0  -0.00279857  -0.279857
4.11  1  0  -0.00254015  -0.254015
4.12  1  0  -0.00198015  -0.198015
4.13  1  0  -0.00285824  -0.285824
4.14  1  0  -0.00339268  -0.339268
4.15  1  0  -0.00322229  -0.322229
4.16  1  0  -0.00322985  -0.322985
4.17  1  0  -0.00288935  -0.288935
4.18  1  0  -0.00318533  -0.318533
4.19  1  0  -0.00397456  -0.397456
4.2  1  0  -0.00427142  -0.427142
4.21  1  0  -0.00339176  -0.339176
4.22  1  0  -0.00440592  -0.440592
4.23  1  0  -0.00440309  -0.440309
4.24  1  0  -0.00375435  -0.375435
4.25  1  0  -0.00399154  -0.399154
4.26  1  0  -0.00416681  -0.416681
4.27  1  0  -0.00412293  -0.412293
4.28  1  0  -0.00357294  -0.357294
4.29  1  0  -0.00419799  -0.419799
4.3  1  0  -0.00486141  -0.486141
4.31  1  0  -0.00453385  -0.453385
4.32  1  0  -0.00409235  -0.409235
4.33  1  0  -0.00320682  -0.320682
4.34  1  0  -0.00334894  -0.334894
4.35  1  0  -0.00256678  -0.256678
4.36  1  0  -0.00252008  -0.252008
4.37  1  0  -0.00223617  -0.223617
4.38  1  0  -0.00294374  -0.294374
4.39  1  0  -0.00354062  -0.354062
4.4  1  0  -0.00401947  -0.401947
4.41  1  0  -0.00461681  -0.461681
4.42  1  0  -0.00426173  -0.426173
4.43  1  0  -0.00384942  -0.384942
4.44  1  0  -0.00423582  -0.423582
4.45  1  0  -0.00415048  -0.415048
4.46  1  0  -0.00442658  -0.442658
4.47  1  0  -0.00597247  -0.597247
4.48  1  0  -0.00627792  -0.627792
4.49  1  0  -0.00615207  -0.615207
4.5  1  0  -0.00660679  -0.660679
4.51  1  0  -0.00696711  -0.696711
4.52  1  0  -0.00671478  -0.671478
4.53  1  0  -0.00711931  -0.711931
4.54  1  0  -0.00723925  -0.723925
4.55  1  0  -0.00803523  -0.803523
4.56  1  0  -0.00662032  -0.662032
4.57  1  0  -0.00732506  -0.732506
4.58  1  0  -0.00739777  -0.739777
4.59  1  0  -0.00701111  -0.701111
4.6  1  0  -0.00769966  -0.769966
4.61  1  0  -0.00889144  -0.889144
4.62  1  0  -0.00849528  -0.849528
4.63  1  0  -0.00868128  -0.868128
4.64  1  0  -0.00826154  -0.826154
4.65  1  0  -0.00839123  -0.839123
4.66  1  0  -0.008675  -0.8675
4.67  1  0  -0.00878276  -0.878276
4.68  1  0  -0.00874541  -0.874541
4.69  1  0  -0.00917496  -0.917496
4.7  1  0  -0.00807318  -0.807318
4.71  1  0  -0.00889447  -0.889447
4.72  1  0  -0.00915877  -0.915877
4.73  1  0  -0.00923123  -0.923123
4.74  1  0  -0.00980215  -0.980215
4.75  1  0  -0.0099459  -0.99459
4.76  1  0  -0.0106193  -1.06193
4.77  1  0  -0.0101458  -1.01458
4.78  1  0  -0.00949263  -0.949263
4.79  1  0  -0.0100085  -1.00085
4.8  1  0  -0.00974496  -0.974496
4.81  1  0  -0.00893643  -0.893643
4.82  1  0  -0.0087086  -0.87086
4.83  1  0  -0.00899205  -0.899205
4.84  1  0  -0.00889543  -0.889543
4.85  1  0  -0.00882569  -0.882569
4.86  1  0  -0.00895253  -0.895253
4.87  1  0  -0.00910237  -0.910237
4.88  1  0  -0.00883319  -0.883319
4.89  1  0  -0.00899522  -0.899522
4.9  1  0  -0.0092414  -0.92414
4.91  1  0  -0.00994626  -0.994626
4.92  1  0  -0.0101381  -1.01381
4.93  1  0  -0.0103744  -1.03744
4.94  1  0  -0.0103956  -1.03956
4.95  1  0  -0.0102658  -1.02658
4.96  1  0  -0.00991207  -0.991207
4.97  1  0  -0.00997291  -0.997291
4.98  1  0  -0.0105168  -1.05168
4.99  1  0  -0.0102168  -1.02168
5  1  0  -0.0101873  -1.01873
5.01  1  0  -0.0103202  -1.03202
5.02  1  0  -0.0102901  -1.02901
5.03  1  0  -0.0101986  -1.01986
5.04  1  0  -0.00969962  -0.969962
5.05  1  0  -0.0100557  -1.00557
5.06  1  0  -0.0101888  -1.01888
5.07  1  0  -0.00970797  -0.970797
5.08  1  0  -0.00936871  -0.936871
5.09  1  0  -0.0103771  -1.03771
5.1  1  0  -0.01083  -1.083
5.11  1  0  -0.0103007  -1.03007
5.12  1  0  -0.00984924  -0.984924
5.13  1  0  -0.0102181  -1.02181
5.14  1  0  -0.0097234  -0.97234
5.15  1  0  -0.00979274  -0.979274
5.16  1  0  -0.00950615  -0.950615
5.17  1  0  -0.00863461  -0.863461
5.18  1  0  -0.00869604  -0.869604
5.19  1  0  -0.00917956  -0.917956
5.2  1  0  -0.00972845  -0.972845
5.21  1  0  -0.00994357  -0.994357
5.22  1  0  -0.00981645  -0.981645
5.23  1  0  -0.00990108  -0.990108
5.24  1  0  -0.00989429  -0.989429
5.25  1  0  -0.0100468  -1.00468
5.26  1  0  -0.00905904  -0.905904
5.27  1  0  -0.00901089  -0.901089
5.28  1  0  -0.00870081  -0.870081
5.29  1  0  -0.00752923  -0.752923
5.3  1  0  -0.00797562  -0.797562
5.31  1  0  -0.00730909  -0.730909
5.32  1  0  -0.00764667  -0.764667
5.33  1  0  -0.00812962  -0.812962
5.34  1  0  -0.00773226  -0.773226
5.35  1  0  -0.00786603  -0.786603
5.36  1  0  -0.0084947  -0.84947
5.37  1  0  -0.00817721  -0.817721
5.38  1  0  -0.00759667  -0.759667
5.39  1  0  -0.00786059  -0.786059
5.4  1  0  -0.0073639  -0.73639
5.41  1  0  -0.00630778  -0.630778
5.42  1  0  -0.00693444  -0.693444
5.43  1  0  -0.00703595  -0.703595
5.44  1  0  -0.00746232  -0.746232
5.45  1  0  -0.00709277  -0.709277
5.46  1  0  -0.00674389  -0.674389
5.47  1  0  -0.0071909  -0.71909
5.48  1  0  -0.00671466  -0.671466
5.49  1  0  -0.0070371  -0.70371
5.5  1  0  -0.00727167  -0.727167
5.51  1  0  -0.00722555  -0.722555
5.52  1  0  -0.00731613  -0.731613
5.53  1  0  -0.00695563  -0.695563
5.54  1  0  -0.00648967  -0.648967
5.55  1  0  -0.00653085  -0.653085
5.56  1  0  -0.00604783  -0.604783
5.57  1  0  -0.00599897  -0.599897
5.58  1  0  -0.0068498  -0.68498
5.59  1  0  -0.00570952  -0.570952
5.6  1  0  -0.00586802  -0.586802
5.61  1  0  -0.00575657  -0.575657
5.62  1  0  -0.00562177  -0.562177
5.63  1  0  -0.00625542  -0.625542
5.64  1  0  -0.00550322  -0.550322
5.65  1  0  -0.00582961  -0.582961
5.66  1  0  -0.00620568  -0.620568
5.67  1  0  -0.00618212  -0.618212
5.68  1  0  -0.00596343  -0.596343
5.69  1  0  -0.00559243  -0.559243
5.7  1  0  -0.00535989  -0.535989
5.71  1  0  -0.00554935  -0.554935
5.72  1  0  -0.00614293  -0.614293
5.73  1  0  -0.00662076  -0.662076
5.74  1  0  -0.00544667  -0.544667
5.75  1  0  -0.00577591  -0.577591
5.76  1  0  -0.00563516  -0.563516
5.77  1  0  -0.00551534  -0.551534
5.78  1  0  -0.00488907  -0.488907
5.79  1  0  -0.00537872  -0.537872
5.8  1  0  -0.00644687  -0.644687
5.81  1  0  -0.0062967  -0.62967
5.82  1  0  -0.00610278  -0.610278
5.83  1  0  -0.00658692  -0.658692
5.84  1  0  -0.00705601  -0.705601
5.85  1  0  -0.00640377  -0.640377
5.86  1  0  -0.00647025  -0.647025
5.87  1  0  -0.00636103  -0.636103
5.88  1  0  -0.00704477  -0.704477
5.89  1  0  -0.00719982  -0.719982
5.9  1  0  -0.0068925  -0.68925
5.91  1  0  -0.00646932  -0.646932
5.92  1  0  -0.00594519  -0.594519
5.93  1  0  -0.00599863  -0.599863
5.94  1  0  -0.00716678  -0.716678
5.95  1  0  -0.0071983  -0.71983
5.96  1  0  -0.00760603  -0.760603
5.97  1  0  -0.00696455  -0.696455
5.98  1  0  -0.00630595  -0.630595
5.99  1  0  -0.00605462  -0.605462
6  1  0  -0.00495683  -0.495683
6.01  1  0  -0.00483214  -0.483214
6.02  1  0  -0.004855  -0.4855
6.03  1  0  -0.00547502  -0.547502
6.04  1  0  -0.00510506  -0.510506
6.05  1  0  -0.00514127  -0.514127
6.06  1  0  -0.00455782  -0.455782
6.07  1  0  -0.00359039  -0.359039
6.08  1  0  -0.00380116  -0.380116
6.09  1  0  -0.00386078  -0.386078
6.1  1  0  -0.00428712  -0.428712
6.11  1  0  -0.00424393  -0.424393
6.12  1  0  -0.00602287  -0.602287
6.13  1  0  -0.00547395  -0.547395
6.14  1  0  -0.00691308  -0.691308
6.15  1  0  -0.00652154  -0.652154
6.16  1  0  -0.00684047  -0.684047
6.17  1  0  -0.00742242  -0.742242
6.18  1  0  -0.00775423  -0.775423
6.19  1  0  -0.00698832  -0.698832
6.2  1  0  -0.00701991  -0.701991
6.21  1  0  -0.0075097  -0.75097
6.22  1  0  -0.00705069  -0.705069
6.23  1  0  -0.00669338  -0.669338
6.24  1  0  -0.0072488  -0.72488
6.25  1  0  -0.00684415  -0.684415
6.26  1  0  -0.00762735  -0.762735
6.27  1  0  -0.00800144  -0.800144
6.28  1  0  -0.0077953  -0.77953
6.29  1  0  -0.00754033  -0.754033
6.3  1  0  -0.00749486  -0.749486
6.31  1  0  -0.00782559  -0.782559
6.32  1  0  -0.00803541  -0.803541
6.33  1  0  -0.00839372  -0.839372
6.34  1  0  -0.00917411  -0.917411
6.35  1  0  -0.00939434  -0.939434
6.36  1  0  -0.0101198  -1.01198
6.37  1  0  -0.00945207  -0.945207
6.38  1  0  -0.00942968  -0.942968
6.39  1  0  -0.00969582  -0.969582
6.4  1  0  -0.0103991  -1.03991
6.41  1  0  -0.0100424  -1.00424
6.42  1  0  -0.00979805  -0.979805
6.43  1  0  -0.00987851  -0.987851
6.44  1  0  -0.0102503  -1.02503
6.45  1  0  -0.0103369  -1.03369
6.46  1  0  -0.0107145  -1.07145
6.47  1  0  -0.0104014  -1.04014
6.48  1  0  -0.0107018  -1.07018
6.49  1  0  -0.0113368  -1.13368
6.5  1  0  -0.0115889  -1.15889
6.51  1  0  -0.0114243  -1.14243
6.52  1  0  -0.0119543  -1.19543
6.53  1  0  -0.0116947  -1.16947
6.54  1  0  -0.0116479  -1.16479
6.55  1  0  -0.0109011  -1.09011
6.56  1  0  -0.0109235  -1.09235
6.57  1  0  -0.011173  -1.1173
6.58  1  0  -0.0110871  -1.10871
6.59  1  0  -0.0115952  -1.15952
6.6  1  0  -0.0113632  -1.13632
6.61  1  0  -0.011906  -1.1906
6.62  1  0  -0.0122168  -1.22168

==> stochastic_friction_shaw_s2.txt <==
11.49  -0.670154  0  -0.00265305  -0.265305
11.5  -0.670154  0  -0.00284442  -0.284442
11.51  -0.670154  0  -0.00288112  -0.288112
11.52  -0.670154  0  -0.00294464  -0.294464
11.53  -0.670154  0  -0.00227474  -0.227474
11.54  -0.670154  0  -0.00203982  -0.203982
11.55  -0.670154  0  -0.00125921  -0.125921
11.56  -0.670154  0  -0.0011873  -0.11873
11.57  -0.670154  0  -0.00146847  -0.146847
11.58  -0.670154  0  -0.00102809  -0.102809
11.59  -0.670154  0  -0.000364181  -0.0364181
11.6  -0.670154  0  0.000591111  0.0591111
11.61  -0.670154  0  0.000453344  0.0453344
11.62  -0.670154  0  -0.000552823  -0.0552823
11.63  -0.670154  0  -0.00074435  -0.074435
11.64  -0.670154  0  -0.000259221  -0.0259221
11.65  -0.670154  0  0.000189497  0.0189497
11.66  -0.670154  0  -0.000421617  -0.0421617
11.67  -0.670154  0  -0.000393688  -0.0393688
11.68  -0.670154  0  -0.000103455  -0.0103455
11.69  -0.670154  0  0.000396499  0.0396499
11.7  -0.670154  0  -0.000428018  -0.0428018
11.71  -0.670154  0  -0.000751862  -0.0751862
11.72  -0.670154  0  -0.00111202  -0.111202
11.73  -0.670154  0  -0.000988231  -0.0988231
11.74  -0.670154  0  -0.000479495  -0.0479495
11.75  -0.670154  0  -0.00079218  -0.079218
11.76  -0.670154  0  -0.000697505  -0.0697505
11.77  -0.670154  0  -0.000363424  -0.0363424
11.78  -0.670154  0  7.42074e-05  0.00742074
11.79  -0.670154  0  0.000490143  0.0490143
11.8  -0.670154  0  4.86068e-05  0.00486068
11.81  -0.670154  0  -9.6427e-06  -0.00096427
11.82  -0.670154  0  -0.000598811  -0.0598811
11.83  -0.670154  0  -0.000493097  -0.0493097
11.84  -0.670154  0  -4.15111e-05  -0.00415111
11.85  -0.670154  0  -0.000462254  -0.0462254
11.86  -0.670154  0  -9.97287e-07  -9.97287e-05
11.87  -0.670154  0  -0.000765778  -0.0765778
11.88  -0.670154  0  -0.000492184  -0.0492184
11.89  -0.670154  0  8.07979e-05  0.00807979
11.9  -0.670154  0  6.74785e-05  0.00674785
11.91  -0.670154  0  0.000238368  0.0238368
11.92  -0.670154  0  -0.000644539  -0.0644539
11.93  -0.670154  0  -0.000480031  -0.0480031
11.94  -0.670154  0  -0.000947282  -0.0947282
11.95  -0.670154  0  -0.0011424  -0.11424
11.96  -0.670154  0  -0.00157234  -0.157234
11.97  -0.670154  0  -0.00146393  -0.146393
11.98  -0.670154  0  -0.00242877  -0.242877
11.99  -0.670154  0  -0.00259766  -0.259766
12  -0.670154  0  -0.00265099  -0.265099
12.01  -0.670154  0  -0.00239261  -0.239261
12.02  -0.670154  0  -0.00174719  -0.174719
12.03  -0.670154  0  -0.00078674  -0.078674
12.04  -0.670154  0  -0.000555249  -0.0555249
12.05  -0.670154  0  -0.000722136  -0.0722136
12.06  -0.670154  0  -0.000701066  -0.0701066
12.07  -0.670154  0  -0.00173798  -0.173798
12.08  -0.670154  0  -0.00200485  -0.200485
12.09  -0.670154  0  -0.00141012  -0.141012
12.1  -0.670154  0  -0.00108077  -0.108077
12.11  -0.670154  0  -0.00106118  -0.106118
12.12  -0.670154  0  -0.00117041  -0.117041
12.13  -0.670154  0  -0.00107928  -0.107928
12.14  -0.670154  0  -0.000868592  -0.0868592
12.15  -0.670154  0  -0.00117808  -0.117808
12.16  -0.670154  0  -0.000289652  -0.0289652
12.17  -0.670154  0  0.000571928  0.0571928
12.18  -0.670154  0  0.000622659  0.0622659
12.19  -0.670154  0  0.000761844  0.0761844
12.2  -0.670154  0  0.000186379  0.0186379
12.21  -0.670154  0  0.000333299  0.0333299
12.22  -0.670154  0  0.000128089  0.0128089
12.23  -0.670154  0  0.000199094  0.0199094
12.24  -0.670154  0  0.00101962  0.101962
12.25  -0.670154  0  0.000997319  0.0997319
12.26  -0.670154  0  0.00111738  0.111738
12.27  -0.670154  0  0.00191166  0.191166
12.28  -0.670154  0  0.00230309  0.230309
12.29  -0.670154  0  0.00273451  0.273451
12.3  -0.670154  0  0.00281246  0.281246
12.31  -0.670154  0  0.0024377  0.24377
12.32  -0.670154  0  0.00262914  0.262914
12.33  -0.670154  0  0.0026378  0.26378
12.34  -0.670154  0  0.00298089  0.298089
12.35  -0.670154  0  0.00232641  0.232641
12.36  -0.670154  0  0.00269057  0.269057
12.37  -0.670154  0  0.002828  0.2828
12.38  -0.670154  0  0.00191429  0.191429
12.39  -0.670154  0  0.00226204  0.226204
12.4  -0.670154  0  0.00188641  0.188641
12.41  -0.670154  0  0.00137079  0.137079
12.42  -0.670154  0  0.00124891  0.124891
12.43  -0.670154  0  0.00122912  0.122912
12.44  -0.670154  0  0.00239736  0.239736
12.45  -0.670154  0  0.00182714  0.182714
12.46  -0.670154  0  0.00139197  0.139197
12.47  -0.670154  0  0.000948146  0.0948146
12.48  -0.670154  0  0.000219808  0.0219808
12.49  -0.670154  0  0.000206114  0.0206114
12.5  -0.670154  0  0.000139148  0.0139148
12.51  -0.670154  0  0.000406297  0.0406297
12.52  -0.670154  0  -4.63677e-05  -0.00463677
12.53  -0.670154  0  -0.00015037  -0.015037
12.54  -0.670154  0  0.000565631  0.0565631
12.55  -0.670154  0  0.000410967  0.0410967
12.56  -0.670154  0  0.000395105  0.0395105
12.57  -0.670154  0  0.000804991  0.0804991
12.58  -0.670154  0  0.000584628  0.0584628
12.59  -0.670154  0  0.00113998  0.113998
12.6  -0.670154  0  0.00077921  0.077921
12.61  -0.670154  0  0.0010935  0.10935
12.62  -0.670154  0  0.000298328  0.0298328
12.63  -0.670154  0  0.000143027  0.0143027
12.64  -0.670154  0  0.000330359  0.0330359
12.65  -0.670154  0  0.000655452  0.0655452
12.66  -0.670154  0  0.000818107  0.0818107
12.67  -0.670154  0  0.000992375  0.0992375
12.68  -0.670154  0  -0.000233857  -0.0233857
12.69  -0.670154  0  -0.000547618  -0.0547618
12.7  -0.670154  0  -0.000870529  -0.0870529
12.71  -0.670154  0  -0.000233692  -0.0233692
12.72  -0.670154  0  -0.00103564  -0.103564
12.73  -0.670154  0  -0.000769431  -0.0769431
12.74  -0.670154  0  -1.63863e-05  -0.00163863
12.75  -0.670154  0  -0.000137881  -0.0137881
12.76  -0.670154  0  -0.000395986  -0.0395986
12.77  -0.670154  0  -0.00070369  -0.070369
12.78  -0.670154  0  -0.000721712  -0.0721712
12.79  -0.670154  0  0.000552932  0.0552932
12.8  -0.670154  0  0.00149006  0.149006
12.81  -0.670154  0  0.000500686  0.0500686
12.82  -0.670154  0  0.000403257  0.0403257
12.83  -0.670154  0  -0.000156723  -0.0156723
12.84  -0.670154  0  0.000873073  0.0873073
12.85  -0.670154  0  0.000490918  0.0490918
12.86  -0.670154  0  -9.38666e-05  -0.00938666
12.87  -0.670154  0  -0.000285539  -0.0285539
12.88  -0.670154  0  -0.00071888  -0.071888
12.89  -0.670154  0  -0.00116244  -0.116244
12.9  -0.670154  0  -0.00054795  -0.054795
12.91  -0.670154  0  -0.000306159  -0.0306159
12.92  -0.670154  0  -0.000460325  -0.0460325
12.93  -0.670154  0  -0.000759718  -0.0759718
12.94  -0.670154  0  -0.000356699  -0.0356699
12.95  -0.670154  0  -0.00117095  -0.117095
12.96  -0.670154  0  -0.000908916  -0.0908916
12.97  -0.670154  0  -0.000956977  -0.0956977
12.98  -0.670154  0  -0.00119966  -0.119966
12.99  -0.670154  0  -0.00128455  -0.128455
13  -0.670154  0  -0.000841617  -0.0841617
13.01  -0.670154  0  -4.88781e-05  -0.00488781
13.02  -0.670154  0  -0.000418322  -0.0418322
13.03  -0.670154  0  -0.00038636  -0.038636
13.04  -0.670154  0  -0.000441368  -0.0441368
13.05  -0.670154  0  -0.000672977  -0.0672977
13.06  -0.670154  0  -0.00191746  -0.191746
13.07  -0.670154  0  -0.00194746  -0.194746
13.08  -0.670154  0  -0.00155623  -0.155623
13.09  -0.670154  0  -0.000971024  -0.0971024
13.1  -0.670154  0  -0.000177759  -0.0177759
13.11  -0.670154  0  0.000456404  0.0456404
13.12  -0.670154  0  0.00146823  0.146823
13.13  -0.670154  0  0.000886902  0.0886902
13.14  -0.670154  0  0.0007666  0.07666
13.15  -0.670154  0  0.00116362  0.116362
13.16  -0.670154  0  0.00119316  0.119316
13.17  -0.670154  0  0.00108255  0.108255
13.18  -0.670154  0  0.00122508  0.122508
13.19  -0.670154  0  0.000761193  0.0761193
13.2  -0.670154  0  0.00065423  0.065423
13.21  -0.670154  0  -0.000141355  -0.0141355
13.22  -0.670154  0  -7.02316e-05  -0.00702316
13.23  -0.670154  0  0.000678024  0.0678024
13.24  -0.670154  0  -0.000195091  -0.0195091
13.25  -0.670154  0  0.00018448  0.018448
13.26  -0.670154  0  0.000234812  0.0234812
13.27  -0.670154  0  0.000728161  0.0728161
13.28  -0.670154  0  0.000474811  0.0474811
13.29  -0.670154  0  0.000366208  0.0366208
13.3  -0.670154  0  0.000314947  0.0314947
13.31  -0.670154  0  0.000962705  0.0962705
13.32  -0.670154  0  0.00124394  0.124394
13.33  -0.670154  0  0.00177961  0.177961
13.34  -0.670154  0  0.00201471  0.201471
13.35  -0.670154  0  0.00138105  0.138105
13.36  -0.670154  0  0.00103198  0.103198
13.37  -0.670154  0  0.000898513  0.0898513
13.38  -0.670154  0  0.00122389  0.122389
13.39  -0.670154  0  0.000383151  0.0383151
13.4  -0.670154  0  0.000694879  0.0694879
13.41  -0.670154  0  0.00140112  0.140112
13.42  -0.670154  0  0.00230993  0.230993
13.43  -0.670154  0  0.00298289  0.298289
13.44  -0.670154  0  0.00371293  0.371293
13.45  -0.670154  0  0.00433922  0.433922
13.46  -0.670154  0  0.00357169  0.357169
13.47  -0.670154  0  0.00408415  0.408415
13.48  -0.670154  0  0.00370722  0.370722
13.49  -0.670154  0  0.00295466  0.295466
13.5  -0.670154  0  0.00318011  0.318011
13.51  -0.670154  0  0.0032504  0.32504
13.52  -0.670154  0  0.00410354  0.410354
13.53  -0.670154  0  0.00438959  0.438959
13.54  -0.670154  0  0.00497943  0.497943
13.55  -0.670154  0  0.00519937  0.519937
13.56  -0.670154  0  0.00483309  0.483309
13.57  -0.670154  0  0.00493725  0.493725
13.58  -0.670154  0  0.00423606  0.423606
13.59  -0.670154  0  0.00282823  0.282823
13.6  -0.670154  0  0.00267925  0.267925
13.61  -0.670154  0  0.00245239  0.245239
13.62  -0.670154  0  0.00236514  0.236514
13.63  -0.670154  0  0.00196777  0.196777
13.64  -0.670154  0  0.00216634  0.216634
13.65  -0.670154  0  0.00224733  0.224733
13.66  -0.670154  0  0.00168627  0.168627
13.67  -0.670154  0  0.00237722  0.237722
13.68  -0.670154  0  0.00238258  0.238258
13.69  -0.670154  0  0.00221802  0.221802
13.7  -0.670154  0  0.00223879  0.223879
13.71  -0.670154  0  0.00317401  0.317401
13.72  -0.670154  0  0.00356583  0.356583
13.73  -0.670154  0  0.00341987  0.341987
13.74  -0.670154  0  0.00313321  0.313321
13.75  -0.670154  0  0.00312713  0.312713
13.76  -0.670154  0  0.00345433  0.345433
13.77  -0.670154  0  0.00398311  0.398311
13.78  -0.670154  0  0.00399685  0.399685
13.79  -0.670154  0  0.00399976  0.399976
13.8  -0.670154  0  0.00410276  0.410276
13.81  -0.670154  0  0.00488402  0.488402
13.82  -0.670154  0  0.00539802  0.539802
13.83  -0.670154  0  0.00474572  0.474572
13.84  -0.670154  0  0.00420236  0.420236
13.85  -0.670154  0  0.00401562  0.401562
13.86  -0.670154  0  0.00348331  0.348331
13.87  -0.670154  0  0.00337758  0.337758
13.88  -0.670154  0  0.00356435  0.356435
13.89  -0.670154  0  0.00321557  0.321557
13.9  -0.670154  0  0.00300151  0.300151
13.91  -0.670154  0  0.00319625  0.319625
13.92  -0.670154  0  0.00324211  0.324211
13.93  -0.670154  0  0.00364769  0.364769
13.94  -0.670154  0  0.00387006  0.387006
13.95  -0.670154  0  0.00397024  0.397024
13.96  -0.670154  0  0.00423765  0.423765
13.97  -0.670154  0  0.00400363  0.400363
13.98  -0.670154  0  0.00318637  0.318637
13.99  -0.670154  0  0.00399185  0.399185
14  -0.670154  0  0.0049061  0.49061
14.01  -0.670154  0  0.00404881  0.404881
14.02  -0.670154  0  0.00451553  0.451553
14.03  -0.670154  0  0.00371603  0.371603
14.04  -0.670154  0  0.00325724  0.325724
14.05  -0.670154  0  0.00272  0.272
14.06  -0.670154  0  0.00262159  0.262159
14.07  -0.670154  0  0.00306053  0.306053
14.08  -0.670154  0  0.00319417  0.319417
14.09  -0.670154  0  0.00361634  0.361634
14.1  -0.670154  0  0.00390488  0.390488
14.11  -0.670154  0  0.0041835  0.41835
14.12  -0.670154  0  0.00427736  0.427736
14.13  -0.670154  0  0.00318145  0.318145
14.14  -0.670154  0  0.00355608  0.355608
14.15  -0.670154  0  0.00355901  0.355901
14.16  -0.670154  0  0.00367052  0.367052
14.17  -0.670154  0  0.00432476  0.432476
14.18  -0.670154  0  0.0033137  0.33137
14.19  -0.670154  0  0.00313439  0.313439
14.2  -0.670154  0  0.00346342  0.346342
14.21  -0.670154  0  0.00388528  0.388528
14.22  -0.670154  0  0.00391055  0.391055
14.23  -0.670154  0  0.00386176  0.386176
14.24  -0.670154  0  0.0038712  0.38712
14.25  -0.670154  0  0.00336747  0.336747
14.26  -0.670154  0  0.00345441  0.345441
14.27  -0.670154  0  0.00404229  0.404229
14.28  -0.670154  0  0.00469389  0.469389
14.29  -0.670154  0  0.00480029  0.480029
14.3  -0.670154  0  0.0044143  0.44143
14.31  -0.670154  0  0.00432843  0.432843
14.32  -0.670154  0  0.00481315  0.481315
14.33  -0.670154  0  0.00454595  0.454595
14.34  -0.670154  0  0.00465529  0.465529
14.35  -0.670154  0  0.00544686  0.544686
14.36  -0.670154  0  0.00516107  0.516107
14.37  -0.670154  0  0.00583825  0.583825
14.38  -0.670154  0  0.0066252  0.66252
14.39  -0.670154  0  0.00676416  0.676416
14.4  -0.670154  0  0.00638964  0.638964
14.41  -0.670154  0  0.0074236  0.74236
14.42  -0.670154  0  0.00804338  0.804338
14.43  -0.670154  0  0.00848853  0.848853
14.44  -0.670154  0  0.00776443  0.776443
14.45  -0.670154  0  0.00716834  0.716834
14.46  -0.670154  0  0.00746137  0.746137
14.47  -0.670154  0  0.00778765  0.778765
14.48  -0.670154  0  0.00745016  0.745016
14.49  -0.670154  0  0.00767114  0.767114
14.5  -0.670154  0  0.00737025  0.737025
14.51  -0.670154  0  0.00710533  0.710533
14.52  -0.670154  0  0.00684589  0.684589
14.53  -0.670154  0  0.00595603  0.595603
14.54  -0.670154  0  0.00589253  0.589253
14.55  -0.670154  0  0.00494733  0.494733
14.56  -0.670154  0  0.00561613  0.561613
14.57  -0.670154  0  0.00488609  0.488609
14.58  -0.670154  0  0.00440249  0.440249
14.59  -0.670154  0  0.00383569  0.383569
14.6  -0.670154  0  0.00382294  0.382294
14.61  -0.670154  0  0.00323666  0.323666
14.62  -0.670154  0  0.00276671  0.276671
14.63  -0.670154  0  0.00167867  0.167867
14.64  -0.670154  0  0.00116116  0.116116
14.65  -0.670154  0  0.000655829  0.0655829
14.66  -0.670154  0  0.000655855  0.0655855
14.67  -0.670154  0  -0.000324731  -0.0324731
14.68  -0.670154  0  0.000314533  0.0314533
14.69  -0.670154  0  0.000244406  0.0244406
14.7  -0.670154  0  8.19611e-05  0.00819611
14.71  -0.670154  0  0.000257575  0.0257575
14.72  -0.670154  0  0.000404419  0.0404419
14.73  -0.670154  0  0.000455066  0.0455066
14.74  -0.670154  0  0.0012519  0.12519
14.75  -0.670154  0  0.00114117  0.114117
14.76  -0.670154  0  0.000384714  0.0384714
14.77  -0.670154  0  0.000382761  0.0382761
14.78  -0.670154  0  0.00100033  0.100033
14.79  -0.670154  0  0.000733512  0.0733512
14.8  -0.670154  0  0.00145106  0.145106
14.81  -0.670154  0  0.0015792  0.15792
14.82  -0.670154  0  0.00102823  0.102823
14.83  -0.670154  0  0.00133403  0.133403
14.84  -0.670154  0  0.000932449  0.0932449
14.85  -0.670154  0  0.00142069  0.142069
14.86  -0.670154  0  0.00123164  0.123164
14.87  -0.670154  0  0.00134557  0.134557
14.88  -0.670154  0  0.000158529  0.0158529
14.89  -0.670154  0  -6.0307e-05  -0.0060307
14.9  -0.670154  0  -0.000307432  -0.0307432
14.91  -0.670154  0  0.000366386  0.0366386
14.92  -0.670154  0  0.000746686  0.0746686
14.93  -0.670154  0  0.00106095  0.106095
14.94  -0.670154  0  0.000749302  0.0749302
14.95  -0.670154  0  0.000194265  0.0194265
14.96  -0.670154  0  -0.0010458  -0.10458
14.97  -0.670154  0  -0.00132836  -0.132836
14.98  -0.670154  0  -0.0012019  -0.12019
14.99  -0.670154  0  -0.00144277  -0.144277
15  -0.670154  0  -0.00191268  -0.191268
15.01  -0.670154  0  -0.000705931  -0.0705931
15.02  -0.670154  0  0.000380632  0.0380632
15.03  -0.670154  0  0.00141616  0.141616
15.04  -0.670154  0  0.00144187  0.144187
15.05  -0.670154  0  0.00052006  0.052006
15.06  -0.670154  0  0.000798754  0.0798754
15.07  -0.670154  0  0.000722035  0.0722035
15.08  -0.670154  0  0.000438203  0.0438203
15.09  -0.670154  0  0.000292221  0.0292221
15.1  -0.670154  0  -9.41099e-05  -0.00941099
15.11  -0.670154  0  0.000400879  0.0400879
15.12  -0.670154  0  0.000601951  0.0601951
15.13  -0.670154  0  -7.86313e-05  -0.00786313
15.14  -0.670154  0  -0.000861021  -0.0861021
15.15  -0.670154  0  -0.00164834  -0.164834
15.16  -0.670154  0  -0.00224605  -0.224605
15.17  -0.670154  0  -0.00233785  -0.233785
15.18  -0.670154  0  -0.00227741  -0.227741
15.19  -0.670154  0  -0.00197984  -0.197984
15.2  -0.670154  0  -0.00233475  -0.233475
15.21  -0.670154  0  -0.00232536  -0.232536
15.22  -0.670154  0  -0.00241004  -0.241004
15.23  -0.670154  0  -0.00186524  -0.186524
15.24  -0.670154  0  -0.00195655  -0.195655
15.25  -0.670154  0  -0.00146785  -0.146785
15.26  -0.670154  0  -0.00200682  -0.200682
15.27  -0.670154  0  -0.00207728  -0.207728
15.28  -0.670154  0  -0.00274049  -0.274049
15.29  -0.670154  0  -0.00291393  -0.291393
15.3  -0.670154  0  -0.00268647  -0.268647
15.31  -0.670154  0  -0.00263856  -0.263856
15.32  -0.670154  0  -0.00268922  -0.268922
15.33  -0.670154  0  -0.00157017  -0.157017
15.34  -0.670154  0  -0.00180286  -0.180286
15.35  -0.670154  0  -0.00234591  -0.234591
15.36  -0.670154  0  -0.00265546  -0.265546
15.37  -0.670154  0  -0.00394779  -0.394779
15.38  -0.670154  0  -0.00453838  -0.453838
15.39  -0.670154  0  -0.0048361  -0.48361
15.4  -0.670154  0  -0.00493547  -0.493547
15.41  -0.670154  0  -0.0045239  -0.45239
15.42  -0.670154  0  -0.00482415  -0.482415
15.43  -0.670154  0  -0.00412057  -0.412057
15.44  -0.670154  0  -0.00401152  -0.401152
15.45  -0.670154  0  -0.00316203  -0.316203
15.46  -0.670154  0  -0.0027638  -0.27638
15.47  -0.670154  0  -0.0023203  -0.23203
15.48  -0.670154  0  -0.00200983  -0.200983
15.49  -0.670154  0  -0.00197557  -0.197557
15.5  -0.670154  0  -0.00142863  -0.142863
15.51  -0.670154  0  -0.000467378  -0.0467378
15.52  -0.670154  0  -0.000710634  -0.0710634
15.53  -0.670154  0  -0.00065098  -0.065098
15.54  -0.670154  0  -0.00115048  -0.115048
15.55  -0.670154  0  -0.000484416  -0.0484416
15.56  -0.670154  0  -0.000297495  -0.0297495
15.57  -0.670154  0  0.000329114  0.0329114
15.58  -0.670154  0  -0.000666741  -0.0666741
15.59  -0.670154  0  -0.00134739  -0.134739
15.6  -0.670154  0  -0.00130459  -0.130459
15.61  -0.670154  0  -0.0015766  -0.15766
15.62  -0.670154  0  -0.00253322  -0.253322
15.63  -0.670154  0  -0.00268263  -0.268263
15.64  -0.670154  0  -0.00267961  -0.267961
15.65  -0.670154  0  -0.00278058  -0.278058
15.66  -0.670154  0  -0.00244644  -0.244644
15.67  -0.670154  0  -0.00189064  -0.189064
15.68  -0.670154  0  -0.0016079  -0.16079
15.69  -0.670154  0  -0.0025776  -0.25776
15.7  -0.670154  0  -0.00291698  -0.291698
15.71  -0.670154  0  -0.0044358  -0.44358
15.72  -0.670154  0  -0.0038817  -0.38817
15.73  -0.670154  0  -0.00455815  -0.455815
15.74  -0.670154  0  -0.00365325  -0.365325
15.75  -0.670154  0  -0.00356701  -0.356701
15.76  -0.670154  0  -0.00416354  -0.416354
15.77  -0.670154  0  -0.00310463  -0.310463
15.78  -0.670154  0  -0.00260283  -0.260283
15.79  -0.670154  0  -0.00289553  -0.289553
15.8  -0.670154  0  -0.00349878  -0.349878
15.81  -0.670154  0  -0.00285423  -0.285423
15.82  -0.670154  0  -0.00335407  -0.335407
15.83  -0.670154  0  -0.00388444  -0.388444
15.84  -0.670154  0  -0.00370773  -0.370773
15.85  -0.670154  0  -0.00315639  -0.315639
15.86  -0.670154  0  -0.00201245  -0.201245
15.87  -0.670154  0  -0.00260383  -0.260383
15.88  -0.670154  0  -0.00325379  -0.325379
15.89  -0.670154  0  -0.00317806  -0.317806
15.9  -0.670154  0  -0.00363257  -0.363257
15.91  -0.670154  0  -0.0042095  -0.42095
15.92  -0.670154  0  -0.00400832  -0.400832
15.93  -0.670154  0  -0.00335244  -0.335244
15.94  -0.670154  0  -0.00352042  -0.352042
15.95  -0.670154  0  -0.00344061  -0.344061
15.96  -0.670154  0  -0.00317974  -0.317974
15.97  -0.670154  0  -0.00304412  -0.304412
15.98  -0.670154  0  -0.00298683  -0.298683
15.99  -0.670154  0  -0.00431457  -0.431457
16  -0.670154  0  -0.00430885  -0.430885
16.01  -0.670154  0  -0.00479086  -0.479086
16.02  -0.670154  0  -0.00450448  -0.450448
16.03  -0.670154  0  -0.00383551  -0.383551
16.04  -0.670154  0  -0.00416127  -0.416127
16.05  -0.670154  0  -0.0028114  -0.28114
16.06  -0.670154  0  -0.00346944  -0.346944
16.07  -0.670154  0  -0.00309324  -0.309324
16.08  -0.670154  0  -0.00242648  -0.242648
16.09  -0.670154  0  -0.00198572  -0.198572
16.1  -0.670154  0  -0.000991095  -0.0991095
16.11  -0.670154  0  -0.000670472  -0.0670472
16.12  -0.670154  0  -0.00128336  -0.128336
16.13  -0.670154  0  -0.0023311  -0.23311
16.14  -0.670154  0  -0.00230124  -0.230124
16.15  -0.670154  0  -0.0022752  -0.22752
16.16  -0.670154  0  -0.00273271  -0.273271
16.17  -0.670154  0  -0.00189626  -0.189626
16.18  -0.670154  0  -0.00222836  -0.222836
16.19  -0.670154  0  -0.00224501  -0.224501
16.2  -0.670154  0  -0.00194198  -0.194198
16.21  -0.670154  0  -0.002841  -0.2841
16.22  -0.670154  0  -0.00298031  -0.298031
16.23  -0.670154  0  -0.00282543  -0.282543
16.24  -0.670154  0  -0.00280137  -0.280137
16.25  -0.670154  0  -0.00310039  -0.310039
16.26  -0.670154  0  -0.00292163  -0.292163
16.27  -0.670154  0  -0.00315471  -0.315471
16.28  -0.670154  0  -0.00367325  -0.367325
16.29  -0.670154  0  -0.00366439  -0.366439
16.3  -0.670154  0  -0.00365251  -0.365251
16.31  -0.670154  0  -0.0035962  -0.35962
16.32  -0.670154  0  -0.00391931  -0.391931
16.33  -0.670154  0  -0.00348015  -0.348015
16.34  -0.670154  0  -0.0024432  -0.24432
16.35  -0.670154  0  -0.00248658  -0.248658
16.36  -0.670154  0  -0.00258902  -0.258902
16.37  -0.670154  0  -0.00253268  -0.253268
16.38  -0.670154  0  -0.00269984  -0.269984
16.39  -0.670154  0  -0.00199069  -0.199069
16.4  -0.670154  0  -0.00243246  -0.243246
16.41  -0.670154  0  -0.00184813  -0.184813
16.42  -0.670154  0  -0.00227507  -0.227507
16.43  -0.670154  0  -0.0028715  -0.28715
16.44  -0.670154  0  -0.00298355  -0.298355
16.45  -0.670154  0  -0.00265663  -0.265663
16.46  -0.670154  0  -0.00402753  -0.402753
16.47  -0.670154  0  -0.00437409  -0.437409
16.48  -0.670154  0  -0.00458057  -0.458057
16.49  -0.670154  0  -0.00514236  -0.514236
16.5  -0.670154  0  -0.00478588  -0.478588
16.51  -0.670154  0  -0.00530089  -0.530089
16.52  -0.670154  0  -0.00576934  -0.576934
16.53  -0.670154  0  -0.00439621  -0.439621
16.54  -0.670154  0  -0.00486545  -0.486545
16.55  -0.670154  0  -0.00533653  -0.533653
16.56  -0.670154  0  -0.00519043  -0.519043
16.57  -0.670154  0  -0.00450316  -0.450316
16.58  -0.670154  0  -0.00483971  -0.483971
16.59  -0.670154  0  -0.00455576  -0.455576
16.6  -0.670154  0  -0.00434193  -0.434193
16.61  -0.670154  0  -0.00392148  -0.392148
16.62  -0.670154  0  -0.00315713  -0.315713
16.63  -0.670154  0  -0.00294621  -0.294621
16.64  -0.670154  0  -0.00330162  -0.330162
16.65  -0.670154  0  -0.00350998  -0.350998
16.66  -0.670154  0  -0.0025981  -0.25981
16.67  -0.670154  0  -0.00212627  -0.212627
16.68  -0.670154  0  -0.0020323  -0.20323
16.69  -0.670154  0  -0.00188899  -0.188899
16.7  -0.670154  0  -0.00258194  -0.258194
16.71  -0.670154  0  -0.00205044  -0.205044
16.72  -0.670154  0  -0.00234936  -0.234936
16.73  -0.670154  0  -0.00224943  -0.224943
16.74  -0.670154  0  -0.00202883  -0.202883
16.75  -0.670154  0  -0.00167625  -0.167625
16.76  -0.670154  0  -0.00156196  -0.156196
16.77  -0.670154  0  -0.00236931  -0.236931
16.78  -0.670154  0  -0.00139445  -0.139445
16.79  -0.670154  0  -0.00140285  -0.140285
16.8  -0.670154  0  -0.00221155  -0.221155
16.81  -0.670154  0  -0.00221629  -0.221629
16.82  -0.670154  0  -0.0011825  -0.11825
16.83  -0.670154  0  -0.00105522  -0.105522
16.84  -0.670154  0  -0.00126826  -0.126826
16.85  -0.670154  0  -0.000575725  -0.0575725
16.86  -0.670154  0  -0.000344222  -0.0344222
16.87  -0.670154  0  2.17337e-05  0.00217337
16.88  -0.670154  0  -0.000853631  -0.0853631
16.89  -0.670154  0  -0.000111113  -0.0111113
16.9  -0.670154  0  -0.000375974  -0.0375974
16.91  -0.670154  0  -0.00137546  -0.137546
16.92  -0.670154  0  -0.0013871  -0.13871
16.93  -0.670154  0  -0.00121007  -0.121007
16.94  -0.670154  0  -0.00148184  -0.148184
16.95  -0.670154  0  -0.00216609  -0.216609
16.96  -0.670154  0  -0.0021356  -0.21356
16.97  -0.670154  0  -0.00207402  -0.207402
16.98  -0.670154  0  -0.00326603  -0.326603
16.99  -0.670154  0  -0.00286936  -0.286936
17  -0.670154  0  -0.00256259  -0.256259
17.01  -0.670154  0  -0.00212526  -0.212526
17.02  -0.670154  0  -0.00222843  -0.222843
17.03  -0.670154  0  -0.00234879  -0.234879
17.04  -0.670154  0  -0.00263028  -0.263028
17.05  -0.670154  0  -0.00191803  -0.191803
17.06  -0.670154  0  -0.00147514  -0.147514
17.07  -0.670154  0  -0.0014614  -0.14614
17.08  -0.670154  0  -0.00116206  -0.116206
17.09  -0.670154  0  -0.000998638  -0.0998638
17.1  -0.670154  0  -0.000903656  -0.0903656
17.11  -0.670154  0  -0.00116818  -0.116818
17.12  -0.670154  0  -0.000793166  -0.0793166
17.13  -0.670154  0  -0.000644652  -0.0644652
17.14  -0.670154  0  -0.000505381  -0.0505381
17.15  -0.670154  0  -0.000172504  -0.0172504
17.16  -0.670154  0  0.000436277  0.0436277
17.17  -0.670154  0  -0.000416809  -0.0416809
17.18  -0.670154  0  -7.61659e-05  -0.00761659
17.19  -0.670154  0  -0.000769387  -0.0769387
17.2  -0.670154  0  -0.000602031  -0.0602031
17.21  -0.670154  0  -0.0023184  -0.23184
17.22  -0.670154  0  -0.00278583  -0.278583
17.23  -0.670154  0  -0.00240785  -0.240785
17.24  -0.670154  0  -0.0026107  -0.26107
17.25  -0.670154  0  -0.00280948  -0.280948
17.26  -0.670154  0  -0.00309963  -0.309963
17.27  -0.670154  0  -0.00317926  -0.317926
17.28  -0.670154  0  -0.00362181  -0.362181
17.29  -0.670154  0  -0.0033456  -0.33456
17.3  -0.670154  0  -0.00381286  -0.381286
17.31  -0.670154  0  -0.003184  -0.3184
17.32  -0.670154  0  -0.00332964  -0.332964
17.33  -0.670154  0  -0.00270769  -0.270769
17.34  -0.670154  0  -0.00253939  -0.253939
17.35  -0.670154  0  -0.00273605  -0.273605
17.36  -0.670154  0  -0.00255044  -0.255044
17.37  -0.670154  0  -0.00317768  -0.317768
17.38  -0.670154  0  -0.00291691  -0.291691
17.39  -0.670154  0  -0.00272699  -0.272699
17.4  -0.670154  0  -0.00211777  -0.211777
17.41  -0.670154  0  -0.00288804  -0.288804
17.42  -0.670154  0  -0.00305665  -0.305665
17.43  -0.670154  0  -0.00280484  -0.280484
17.44  -0.670154  0  -0.0024618  -0.24618
17.45  -0.670154  0  -0.00281542  -0.281542
17.46  -0.670154  0  -0.00298784  -0.298784
17.47  -0.670154  0  -0.0034656  -0.34656
17.48  -0.670154  0  -0.00414363  -0.414363
17.49  -0.670154  0  -0.00453199  -0.453199
17.5  -0.670154  0  -0.00399354  -0.399354
17.51  -0.670154  0  -0.00422519  -0.422519
17.52  -0.670154  0  -0.00459495  -0.459495
17.53  -0.670154  0  -0.00441714  -0.441714
17.54  -0.670154  0  -0.00358738  -0.358738
17.55  -0.670154  0  -0.00359664  -0.359664
17.56  -0.670154  0  -0.00372956  -0.372956
17.57  -0.670154  0  -0.00332696  -0.332696
17.58  -0.670154  0  -0.00258957  -0.258957
17.59  -0.670154  0  -0.00244117  -0.244117
17.6  -0.670154  0  -0.00221195  -0.221195
17.61  -0.670154  0  -0.00197124  -0.197124
17.62  -0.670154  0  -0.00283058  -0.283058
17.63  -0.670154  0  -0.00275353  -0.275353
17.64  -0.670154  0  -0.00259391  -0.259391
17.65  -0.670154  0  -0.00313385  -0.313385
17.66  -0.670154  0  -0.00268952  -0.268952
17.67  -0.670154  0  -0.00297477  -0.297477
17.68  -0.670154  0  -0.00337254  -0.337254
17.69  -0.670154  0  -0.00325257  -0.325257
17.7  -0.670154  0  -0.00354548  -0.354548
17.71  -0.670154  0  -0.00375598  -0.375598
17.72  -0.670154  0  -0.00444206  -0.444206
17.73  -0.670154  0  -0.00490389  -0.490389
17.74  -0.670154  0  -0.00496508  -0.496508
17.75  -0.670154  0  -0.00402038  -0.402038
17.76  -0.670154  0  -0.00361609  -0.361609
17.77  -0.670154  0  -0.00330058  -0.330058
17.78  -0.670154  0  -0.00248815  -0.248815
17.79  -0.670154  0  -0.00281022  -0.281022
17.8  -0.670154  0  -0.00183106  -0.183106
17.81  -0.670154  0  -0.00183474  -0.183474
17.82  -0.670154  0  -0.00265697  -0.265697
17.83  -0.670154  0  -0.00250844  -0.250844
17.84  -0.670154  0  -0.00237077  -0.237077
17.85  -0.670154  0  -0.00165635  -0.165635
17.86  -0.670154  0  -0.00146621  -0.146621
17.87  -0.670154  0  -0.00110098  -0.110098
17.88  -0.670154  0  -0.00208523  -0.208523
17.89  -0.670154  0  -0.00215524  -0.215524
17.9  -0.670154  0  -0.00200143  -0.200143
17.91  -0.670154  0  -0.00212453  -0.212453
17.92  -0.670154  0  -0.00180199  -0.180199
17.93  -0.670154  0  -0.00108741  -0.108741
17.94  -0.670154  0  -0.000657127  -0.0657127
17.95  -0.670154  0  -0.00142172  -0.142172
17.96  -0.670154  0  -0.00193648  -0.193648
17.97  -0.670154  0  -0.00227281  -0.227281
17.98  -0.670154  0  -0.00274994  -0.274994
17.99  -0.670154  0  -0.00252322  -0.252322
18  -0.670154  0  -0.0028989  -0.28989
18.01  -0.670154  0  -0.00299642  -0.299642
18.02  -0.670154  0  -0.00311902  -0.311902
18.03  -0.670154  0  -0.00267655  -0.267655
18.04  -0.670154  0  -0.00291055  -0.291055
18.05  -0.670154  0  -0.00231046  -0.231046
18.06  -0.670154  0  -0.00253901  -0.253901
18.07  -0.670154  0  -0.00248056  -0.248056
18.08  -0.670154  0  -0.00219289  -0.219289
18.09  -0.670154  0  -0.00173199  -0.173199
18.1  -0.670154  0  -0.00214884  -0.214884
18.11  -0.670154  0  -0.0018745  -0.18745
18.12  -0.670154  0  -0.00204809  -0.204809
18.13  -0.670154  0  -0.00199239  -0.199239
18.14  -0.670154  0  -0.00185308  -0.185308
18.15  -0.670154  0  -0.0015965  -0.15965
18.16  -0.670154  0  -0.00158815  -0.158815
18.17  -0.670154  0  -0.00175944  -0.175944
18.18  -0.670154  0  -0.00130504  -0.130504
18.19  -0.670154  0  -0.00145895  -0.145895
18.2  -0.670154  0  -0.00100033  -0.100033
18.21  -0.670154  0  -0.00135898  -0.135898
18.22  -0.670154  0  -0.0011289  -0.11289
18.23  -0.670154  0  -0.000307266  -0.0307266
18.24  -0.670154  0  -0.000174075  -0.0174075
18.25  -0.670154  0  0.000172877  0.0172877
18.26  -0.670154  0  0.000590096  0.0590096
18.27  -0.670154  0  0.000802996  0.0802996
18.28  -0.670154  0  0.000504996  0.0504996
18.29  -0.670154  0  0.000619425  0.0619425
18.3  -0.670154  0  0.00117973  0.117973
18.31  -0.670154  0  0.00144127  0.144127
18.32  -0.670154  0  0.00137407  0.137407
18.33  -0.670154  0  0.00131047  0.131047
18.34  -0.670154  0  0.00271224  0.271224
18.35  -0.670154  0  0.00255513  0.255513
18.36  -0.670154  0  0.00330999  0.330999
18.37  -0.670154  0  0.00430029  0.430029
18.38  -0.670154  0  0.00409918  0.409918
18.39  -0.670154  0  0.00490805  0.490805
18.4  -0.670154  0  0.00384757  0.384757
18.41  -0.670154  0  0.0035431  0.35431
18.42  -0.670154  0  0.00326441  0.326441
18.43  -0.670154  0  0.00418552  0.418552
18.44  -0.670154  0  0.00465848  0.465848
18.45  -0.670154  0  0.0047639  0.47639
18.46  -0.670154  0  0.00489961  0.489961
18.47  -0.670154  0  0.00405215  0.405215
18.48  -0.670154  0  0.00410794  0.410794
18.49  -0.670154  0  0.00443216  0.443216
18.5  -0.670154  0  0.00338066  0.338066
18.51  -0.670154  0  0.00393836  0.393836
18.52  -0.670154  0  0.00343983  0.343983
18.53  -0.670154  0  0.0037685  0.37685
18.54  -0.670154  0  0.0029696  0.29696
18.55  -0.670154  0  0.00251989  0.251989
18.56  -0.670154  0  0.00223577  0.223577
18.57  -0.670154  0  0.00161556  0.161556
18.58  -0.670154  0  0.00136301  0.136301
18.59  -0.670154  0  0.00185999  0.185999
18.6  -0.670154  0  0.00211786  0.211786
18.61  -0.670154  0  0.00185889  0.185889
18.62  -0.670154  0  0.00283321  0.283321
18.63  -0.670154  0  0.00174246  0.174246
18.64  -0.670154  0  0.00259947  0.259947
18.65  -0.670154  0  0.00271647  0.271647
18.66  -0.670154  0  0.00275151  0.275151
18.67  -0.670154  0  0.00311185  0.311185
18.68  -0.670154  0  0.00336729  0.336729
18.69  -0.670154  0  0.00375837  0.375837
18.7  -0.670154  0  0.00485805  0.485805
18.71  -0.670154  0  0.00501553  0.501553
18.72  -0.670154  0  0.00468422  0.468422
18.73  -0.670154  0  0.00393252  0.393252
18.74  -0.670154  0  0.00393641  0.393641
18.75  -0.670154  0  0.0039208  0.39208
18.76  -0.670154  0  0.00313797  0.313797
18.77  -0.670154  0  0.0034156  0.34156
18.78  -0.670154  0  0.00347678  0.347678
18.79  -0.670154  0  0.00296806  0.296806
18.8  -0.670154  0  0.00251046  0.251046
18.81  -0.670154  0  0.00292577  0.292577
18.82  -0.670154  0  0.00279668  0.279668
18.83  -0.670154  0  0.00285579  0.285579
18.84  -0.670154  0  0.00318641  0.318641
18.85  -0.670154  0  0.00318826  0.318826
18.86  -0.670154  0  0.00311992  0.311992
18.87  -0.670154  0  0.0029108  0.29108
18.88  -0.670154  0  0.00344772  0.344772
18.89  -0.670154  0  0.00249015  0.249015
18.9  -0.670154  0  0.00234451  0.234451
18.91  -0.670154  0  0.00188486  0.188486
18.92  -0.670154  0  0.00108967  0.108967
18.93  -0.670154  0  0.00130959  0.130959
18.94  -0.670154  0  0.000986995  0.0986995
18.95  -0.670154  0  0.00105575  0.105575
18.96  -0.670154  0  0.000806594  0.0806594
18.97  -0.670154  0  0.00142062  0.142062
18.98  -0.670154  0  0.00122939  0.122939
18.99  -0.670154  0  0.00175859  0.175859
19  -0.670154  0  0.00148605  0.148605
19.01  -0.670154  0  0.00084593  0.084593
19.02  -0.670154  0  0.000883633  0.0883633
19.03  -0.670154  0  0.00130991  0.130991
19.04  -0.670154  0  0.00236515  0.236515
19.05  -0.670154  0  0.00269799  0.269799
19.06  -0.670154  0  0.00297016  0.297016
19.07  -0.670154  0  0.00318296  0.318296
19.08  -0.670154  0  0.00266286  0.266286
19.09  -0.670154  0  0.00293855  0.293855
19.1  -0.670154  0  0.0035046  0.35046
19.11  -0.670154  0  0.00400847  0.400847
19.12  -0.670154  0  0.00396892  0.396892
19.13  -0.670154  0  0.00452391  0.452391
19.14  -0.670154  0  0.00458867  0.458867
19.15  -0.670154  0  0.00523432  0.523432
19.16  -0.670154  0  0.00486015  0.486015
19.17  -0.670154  0  0.00402822  0.402822
19.18  -0.670154  0  0.00388494  0.388494
19.19  -0.670154  0  0.00409167  0.409167
19.2  -0.670154  0  0.00337791  0.337791
19.21  -0.670154  0  0.00422202  0.422202
19.22  -0.670154  0  0.00435481  0.435481
19.23  -0.670154  0  0.00461664  0.461664
19.24  -0.670154  0  0.00434824  0.434824
19.25  -0.670154  0  0.00387788  0.387788
19.26  -0.670154  0  0.00314316  0.314316
19.27  -0.670154  0  0.00394424  0.394424
19.28  -0.670154  0  0.00371913  0.371913
19.29  -0.670154  0  0.00426829  0.426829
19.3  -0.670154  0  0.00458923  0.458923
19.31  -0.670154  0  0.00417313  0.417313
19.32  -0.670154  0  0.00410098  0.410098
19.33  -0.670154  0  0.00558849  0.558849
19.34  -0.670154  0  0.00638144  0.638144
19.35  -0.670154  0  0.00649294  0.649294
19.36  -0.670154  0  0.00716341  0.716341
19.37  -0.670154  0  0.00736494  0.736494
19.38  -0.670154  0  0.00763356  0.763356
19.39  -0.670154  0  0.00728529  0.728529
19.4  -0.670154  0  0.00703628  0.703628
19.41  -0.670154  0  0.00735743  0.735743
19.42  -0.670154  0  0.00816725  0.816725
19.43  -0.670154  0  0.00690916  0.690916
19.44  -0.670154  0  0.00699071  0.699071
19.45  -0.670154  0  0.00678696  0.678696
19.46  -0.670154  0  0.00684657  0.684657
19.47  -0.670154  0  0.00695411  0.695411
19.48  -0.670154  0  0.00657369  0.657369
19.49  -0.670154  0  0.00619877  0.619877
19.5  -0.670154  0  0.00699829  0.699829
19.51  -0.670154  0  0.00704255  0.704255
19.52  -0.670154  0  0.00656035  0.656035
19.53  -0.670154  0  0.0065926  0.65926
19.54  -0.670154  0  0.00609738  0.609738
19.55  -0.670154  0  0.00524515  0.524515
19.56  -0.670154  0  0.00538125  0.538125
19.57  -0.670154  0  0.00553217  0.553217
19.58  -0.670154  0  0.00552439  0.552439
19.59  -0.670154  0  0.00514108  0.514108
19.6  -0.670154  0  0.00568347  0.568347
19.61  -0.670154  0  0.00530467  0.530467
19.62  -0.670154  0  0.00618115  0.618115
19.63  -0.670154  0  0.00614367  0.614367
19.64  -0.670154  0  0.00592096  0.592096
19.65  -0.670154  0  0.00633966  0.633966
19.66  -0.670154  0  0.00613102  0.613102
19.67  -0.670154  0  0.00618535  0.618535
19.68  -0.670154  0  0.00582341  0.582341
19.69  -0.670154  0  0.00587761  0.587761
19.7  -0.670154  0  0.00594357  0.594357
19.71  -0.670154  0  0.00633751  0.633751
19.72  -0.670154  0  0.00670728  0.670728
19.73  -0.670154  0  0.00558113  0.558113
19.74  -0.670154  0  0.00617107  0.617107
19.75  -0.670154  0  0.00537589  0.537589
19.76  -0.670154  0  0.00561631  0.561631
19.77  -0.670154  0  0.0060072  0.60072
19.78  -0.670154  0  0.00586663  0.586663
19.79  -0.670154  0  0.00524574  0.524574
19.8  -0.670154  0  0.00523707  0.523707
19.81  -0.670154  0  0.00523421  0.523421
19.82  -0.670154  0  0.00571502  0.571502
19.83  -0.670154  0  0.00624979  0.624979
19.84  -0.670154  0  0.0062659  0.62659
19.85  -0.670154  0  0.0068986  0.68986
19.86  -0.670154  0  0.00688664  0.688664
19.87  -0.670154  0  0.00767726  0.767726
19.88  -0.670154  0  0.00759634  0.759634
19.89  -0.670154  0  0.00761779  0.761779
19.9  -0.670154  0  0.00784365  0.784365
19.91  -0.670154  0  0.00861634  0.861634
19.92  -0.670154  0  0.00802823  0.802823
19.93  -0.670154  0  0.00841993  0.841993
19.94  -0.670154  0  0.0082761  0.82761
19.95  -0.670154  0  0.00882163  0.882163
19.96  -0.670154  0  0.00879389  0.879389
19.97  -0.670154  0  0.00828213  0.828213
19.98  -0.670154  0  0.00911128  0.911128
19.99  -0.670154  0  0.00908337  0.908337
20  -0.670154  0  0.00940092  0.940092
20.01  -0.670154  0  0.00880934  0.880934
20.02  -0.670154  0  0.00862709  0.862709
20.03  -0.670154  0  0.00949832  0.949832
20.04  -0.670154  0  0.00823228  0.823228
20.05  -0.670154  0  0.0086704  0.86704
20.06  -0.670154  0  0.0077424  0.77424
20.07  -0.670154  0  0.0077089  0.77089
20.08  -0.670154  0  0.00796499  0.796499
20.09  -0.670154  0  0.00775037  0.775037
20.1  -0.670154  0  0.00852141  0.852141
20.11  -0.670154  0  0.00881799  0.881799
20.12  -0.670154  0  0.00972889  0.972889
20.13  -0.670154  0  0.00957854  0.957854
20.14  -0.670154  0  0.0100709  1.00709
20.15  -0.670154  0  0.0101464  1.01464
20.16  -0.670154  0  0.0101551  1.01551
20.17  -0.670154  0  0.00955298  0.955298
20.18  -0.670154  0  0.0092894  0.92894
20.19  -0.670154  0  0.0109495  1.09495
20.2  -0.670154  0  0.0115666  1.15666
20.21  -0.670154  0  0.0111602  1.11602
20.22  -0.670154  0  0.0113413  1.13413
20.23  -0.670154  0  0.0113389  1.13389
20.24  -0.670154  0  0.0113886  1.13886
20.25  -0.670154  0  0.0110099  1.10099
20.26  -0.670154  0  0.0123758  1.23758

==> stochastic_friction_shaw_s3.txt <==
24.64  0.418617  0  0.00508075  0.508075
24.65  0.418617  0  0.00487086  0.487086
24.66  0.418617  0  0.00558282  0.558282
24.67  0.418617  0  0.00548044  0.548044
24.68  0.418617  0  0.00490363  0.490363
24.69  0.418617  0  0.00469674  0.469674
24.7  0.418617  0  0.00426326  0.426326
24.71  0.418617  0  0.00437817  0.437817
24.72  0.418617  0  0.00523488  0.523488
24.73  0.418617  0  0.00525394  0.525394
24.74  0.418617  0  0.00485746  0.485746
24.75  0.418617  0  0.00510471  0.510471
24.76  0.418617  0  0.00488071  0.488071
24.77  0.418617  0  0.00467028  0.467028
24.78  0.418617  0  0.00464643  0.464643
24.79  0.418617  0  0.0041081  0.41081
24.8  0.418617  0  0.00387644  0.387644
24.81  0.418617  0  0.00384281  0.384281
24.82  0.418617  0  0.00293373  0.293373
24.83  0.418617  0  0.00261054  0.261054
24.84  0.418617  0  0.00196631  0.196631
24.85  0.418617  0  0.00249319  0.249319
24.86  0.418617  0  0.00299411  0.299411
24.87  0.418617  0  0.00336991  0.336991
24.88  0.418617  0  0.00414571  0.414571
24.89  0.418617  0  0.00436342  0.436342
24.9  0.418617  0  0.00379535  0.379535
24.91  0.418617  0  0.00410155  0.410155
24.92  0.418617  0  0.00267552  0.267552
24.93  0.418617  0  0.00359245  0.359245
24.94  0.418617  0  0.00348388  0.348388
24.95  0.418617  0  0.00329797  0.329797
24.96  0.418617  0  0.00373504  0.373504
24.97  0.418617  0  0.00357889  0.357889
24.98  0.418617  0  0.00305689  0.305689
24.99  0.418617  0  0.00250651  0.250651
25  0.418617  0  0.00190138  0.190138
25.01  0.418617  0  0.0026303  0.26303
25.02  0.418617  0  0.00270774  0.270774
25.03  0.418617  0  0.00262007  0.262007
25.04  0.418617  0  0.00290635  0.290635
25.05  0.418617  0  0.00303652  0.303652
25.06  0.418617  0  0.00298015  0.298015
25.07  0.418617  0  0.00308528  0.308528
25.08  0.418617  0  0.00150543  0.150543
25.09  0.418617  0  0.00142687  0.142687
25.1  0.418617  0  0.00168281  0.168281
25.11  0.418617  0  0.00211735  0.211735
25.12  0.418617  0  0.00207499  0.207499
25.13  0.418617  0  0.00178364  0.178364
25.14  0.418617  0  0.00228191  0.228191
25.15  0.418617  0  0.00226173  0.226173
25.16  0.418617  0  0.00284339  0.284339
25.17  0.418617  0  0.00302855  0.302855
25.18  0.418617  0  0.00268492  0.268492
25.19  0.418617  0  0.00220187  0.220187
25.2  0.418617  0  0.00268577  0.268577
25.21  0.418617  0  0.00241041  0.241041
25.22  0.418617  0  0.00317659  0.317659
25.23  0.418617  0  0.00350238  0.350238
25.24  0.418617  0  0.0040349  0.40349
25.25  0.418617  0  0.00482888  0.482888
25.26  0.418617  0  0.00485385  0.485385
25.27  0.418617  0  0.00608026  0.608026
25.28  0.418617  0  0.00661402  0.661402
25.29  0.418617  0  0.00644944  0.644944
25.3  0.418617  0  0.00657583  0.657583
25.31  0.418617  0  0.00660976  0.660976
25.32  0.418617  0  0.00704299  0.704299
25.33  0.418617  0  0.00764298  0.764298
25.34  0.418617  0  0.00750216  0.750216
25.35  0.418617  0  0.00754113  0.754113
25.36  0.418617  0  0.00758577  0.758577
25.37  0.418617  0  0.00761974  0.761974
25.38  0.418617  0  0.00785967  0.785967
25.39  0.418617  0  0.00705981  0.705981
25.4  0.418617  0  0.00684363  0.684363
25.41  0.418617  0  0.00737586  0.737586
25.42  0.418617  0  0.00736368  0.736368
25.43  0.418617  0  0.00676126  0.676126
25.44  0.418617  0  0.00605816  0.605816
25.45  0.418617  0  0.00617137  0.617137
25.46  0.418617  0  0.00552485  0.552485
25.47  0.418617  0  0.00488131  0.488131
25.48  0.418617  0  0.00556259  0.556259
25.49  0.418617  0  0.0051209  0.51209
25.5  0.418617  0  0.00518721  0.518721
25.51  0.418617  0  0.00518833  0.518833
25.52  0.418617  0  0.00565971  0.565971
25.53  0.418617  0  0.0056046  0.56046
25.54  0.418617  0  0.00597116  0.597116
25.55  0.418617  0  0.00547161  0.547161
25.56  0.418617  0  0.00479156  0.479156
25.57  0.418617  0  0.0050767  0.50767
25.58  0.418617  0  0.00488345  0.488345
25.59  0.418617  0  0.00483402  0.483402
25.6  0.418617  0  0.00490897  0.490897
25.61  0.418617  0  0.00559558  0.559558
25.62  0.418617  0  0.0062839  0.62839
25.63  0.418617  0  0.00656515  0.656515
25.64  0.418617  0  0.00619998  0.619998
25.65  0.418617  0  0.00642804  0.642804
25.66  0.418617  0  0.00583132  0.583132
25.67  0.418617  0  0.00619823  0.619823
25.68  0.418617  0  0.00593843  0.593843
25.69  0.418617  0  0.00502117  0.502117
25.7  0.418617  0  0.00575952  0.575952
25.71  0.418617  0  0.00686793  0.686793
25.72  0.418617  0  0.00645883  0.645883
25.73  0.418617  0  0.00654962  0.654962
25.74  0.418617  0  0.00662412  0.662412
25.75  0.418617  0  0.00705297  0.705297
25.76  0.418617  0  0.00726913  0.726913
25.77  0.418617  0  0.0064568  0.64568
25.78  0.418617  0  0.00642983  0.642983
25.79  0.418617  0  0.00638791  0.638791
25.8  0.418617  0  0.00604802  0.604802
25.81  0.418617  0  0.0055702  0.55702
25.82  0.418617  0  0.00606711  0.606711
25.83  0.418617  0  0.00660849  0.660849
25.84  0.418617  0  0.00669453  0.669453
25.85  0.418617  0  0.00721428  0.721428
25.86  0.418617  0  0.00721506  0.721506
25.87  0.418617  0  0.00730485  0.730485
25.88  0.418617  0  0.00786384  0.786384
25.89  0.418617  0  0.00858549  0.858549
25.9  0.418617  0  0.00927025  0.927025
25.91  0.418617  0  0.00902986  0.902986
25.92  0.418617  0  0.00996324  0.996324
25.93  0.418617  0  0.00863348  0.863348
25.94  0.418617  0  0.00902463  0.902463
25.95  0.418617  0  0.00952152  0.952152
25.96  0.418617  0  0.0088581  0.88581
25.97  0.418617  0  0.00956896  0.956896
25.98  0.418617  0  0.00986486  0.986486
25.99  0.418617  0  0.00933745  0.933745
26  0.418617  0  0.00937954  0.937954
26.01  0.418617  0  0.00960079  0.960079
26.02  0.418617  0  0.00915339  0.915339
26.03  0.418617  0  0.00945944  0.945944
26.04  0.418617  0  0.0094717  0.94717
26.05  0.418617  0  0.00990578  0.990578
26.06  0.418617  0  0.0100746  1.00746
26.07  0.418617  0  0.00946149  0.946149
26.08  0.418617  0  0.0104434  1.04434
26.09  0.418617  0  0.0107504  1.07504
26.1  0.418617  0  0.010765  1.0765
26.11  0.418617  0  0.0104237  1.04237
26.12  0.418617  0  0.0102873  1.02873
26.13  0.418617  0  0.0106231  1.06231
26.14  0.418617  0  0.0101866  1.01866
26.15  0.418617  0  0.0105264  1.05264
26.16  0.418617  0  0.0102956  1.02956
26.17  0.418617  0  0.0106742  1.06742
26.18  0.418617  0  0.0110076  1.10076
26.19  0.418617  0  0.0116073  1.16073
26.2  0.418617  0  0.0110986  1.10986
26.21  0.418617  0  0.0114221  1.14221
26.22  0.418617  0  0.0115089  1.15089
26.23  0.418617  0  0.0107926  1.07926
26.24  0.418617  0  0.011016  1.1016
26.25  0.418617  0  0.0110393  1.10393
26.26  0.418617  0  0.010559  1.0559
26.27  0.418617  0  0.0104428  1.04428
26.28  0.418617  0  0.0103838  1.03838
26.29  0.418617  0  0.00962646  0.962646
26.3  0.418617  0  0.0105417  1.05417
26.31  0.418617  0  0.0112905  1.12905
26.32  0.418617  0  0.0110114  1.10114
26.33  0.418617  0  0.0106057  1.06057
26.34  0.418617  0  0.0114094  1.14094
26.35  0.418617  0  0.0109384  1.09384
26.36  0.418617  0  0.0115735  1.15735
26.37  0.418617  0  0.0116745  1.16745
26.38  0.418617  0  0.0120574  1.20574
